On Geometric Shaping for 400 Gbps IM-DD Links with Laser Intensity Noise

We propose geometric shaping for IM-DD links dominated by relative intensity noise (RIN). For 400 Gbps links, our geometrically-shaped constellations result in error probability improvements that relaxes the RIN laser design by 3 dB.

==> FigTikz/data_txt/Constellation_GS_PAM4_RIN-155to-140_NEP22_L2_ER5_Rb400_OH10.txt <==
oma,awgn_x0,awgn_x1,awgn_x2,awgn_x3,rin155_x0,rin155_x1,rin155_x2,rin155_x3,rin150_x0,rin150_x1,rin150_x2,rin150_x3,rin145_x0,rin145_x1,rin145_x2,rin145_x3,rin140_x0,rin140_x1,rin140_x2,rin140_x3
-20,0,1,2,3,0,1,2,3,0,1,2,3,0,1,2,3,0,1.01431169580757,2.01605985049358,3
-19,0,1,2,3,0,1,2,3,0,1,2,3,0,1.00345272735642,2.00452176829904,3,0,1.01424498135401,2.01598575911764,3
-18,0,1,2,3,0,1,2,3,0,1,2,3,0,1.00445872200446,2.00500466468855,3,0,1.01413931276349,2.01586840563116,3
-17,0,1,2,3,0,1,2,3,0,1.00033141445605,2.0006628289121,3,0,1.00440605757686,2.00494574749681,3,0,1.0139720066109,2.01568259706696,3
-16,0,1,2,3,0,1,2,3,0,1.00104990286925,2.00137511067252,3,0,1.004322631903,2.00485241645271,3,0,1.0137072634273,2.01538857189813,3
-15,0,1,2,3,0,1,2,3,0,1.00132398288755,2.00148626018359,3,0,1.00419051604267,2.0047046131611,3,0,1.01328872284765,2.01492372853506,3
-14,0,1,2,3,0,1.00030569426839,2.00040039276178,3,0,1.00125782958332,2.0014120809627,3,0,1.00398138957732,2.00447065268582,3,0,1.01262800054689,2.01418988615771,3
-13,0,1,2,3,0,1.00036448875058,2.00040917133667,3,0,1.001153049768,2.00129458837141,3,0,1.0036506053075,2.0041005815364,3,0,1.01158734642753,2.01303400415224,3
-12,0,1,2,3,0,1.00031196273035,2.00035022967099,3,0,1.0009871507599,2.0011085596437,3,0,1.00312799482002,2.00351588653357,3,0,1.00995416211609,2.0112198303685,3
-11,0,1,2,3,0,1.00022875630357,2.0002568598644,3,0,1.00072463406962,2.0008141862973,3,0,1.00230382040184,2.0025937662613,3,0,1.00740536935045,2.00838820700882,3
-10,0,1,2,3,0,1.00009698763839,2.00010899520378,3,0,1.00030961303244,2.00034879300357,3,0,1.00100779030732,2.0011436240821,3,0,1.00346186677723,2.00400620972512,3
-9,0,1,2,3,0,0.999888410723731,1.99987493763229,3,0,0.999654445830184,1.99961408376506,3,0,0.998978875217844,1.99887322687869,3,0,0.997440190645813,1.9973128488423,3
-8,0,1,2,3,0,0.999558495634995,1.99950471301179,3,0,0.998622538716812,1.99845683958977,3,0,0.995824668125416,1.99534306616681,3,0,0.988423740062975,1.98728588239186,3
-7,0,1,2,3,0,0.999037258212636,1.99891977581351,3,0,0.997003075836622,1.99664053577213,3,0,0.990973139346592,1.98991199468643,3,0,0.975300792290181,1.97268189313542,3
-6,0,1,2,3,0,0.99821524875149,1.99799727427369,3,0,0.994475682495175,1.99380560687458,3,0,0.983630164311674,1.98168889002168,3,0,0.956938865234328,1.95222704079234,3
-5,0,1,2,3,0,0.996922622067273,1.99654653422476,3,0,0.990565253868822,1.9894185392446,3,0,0.97277644471919,1.96952765675051,3,0,0.932545488684314,1.92501570663566,3
-4,0,1,2,3,0,0.994899032432235,1.99427520515376,3,0,0.984593997716711,1.98271753628574,3,0,0.957263872132065,1.9521325829918,3,0,0.902154842585044,1.89105354734377,3
-3,0,1,2,3,0,0.991753098256541,1.99074360550103,3,0,0.97565285184547,1.97267934430398,3,0,0.9360794700641,1.92835094626727,3,0,0.867005764476362,1.85168828525836,3
-2,0,1,2,3,0,0.986914279321069,1.98531034345662,3,0,0.962639091897618,1.95805945407672,3,0,0.908784598679399,1.8976639733182,3,0,0.829510224240279,1.80959202069112,3
-1,0,1,2,3,0,0.979590506390505,1.97708397384995,3,0,0.944429109007579,1.93758314816483,3,0,0.875983166044589,1.86071660523703,3,0,0.792705261506297,1.76816527449106,3
0,0,1,2,3,0,0.968765091511965,1.96491802060619,3,0,0.920236073598263,1.91034458323551,3,0,0.839525919894617,1.81956011320222,3,0,0.759415234825863,1.73060252116555,3
1,0,1,2,3,0,0.953292807808398,1.94751640456432,3,0,0.890092631820444,1.87635023124101,3,0,0.802215378888428,1.77733810646886,3,0,0.731533808685852,1.69907361939544,3
2,0,1,2,3,0,0.93216310450866,1.92372618216485,3,0,0.855226274340439,1.83694973271274,3,0,0.767071423939206,1.73747054707932,3,0,0.709736677938599,1.67438038109579,3
3,0,1,2,3,0,0.904938157087037,1.89302866304029,3,0,0.818028838473117,1.79481784493656,3,0,0.736506792517381,1.70271887006896,3,0,0.693661094122901,1.65614344352273,3
4,0,1,2,3,0,0.872219940772438,1.85606926702349,3,0,0.781513425359941,1.75335785291826,3,0,0.711803413289188,1.67457637110642,3,0,0.682343190127361,1.64329074483244,3
5,0,1,2,3,0,0.83585418872636,1.81490008723595,3,0,0.748483177891945,1.71576644086332,3,0,0.693072415663704,1.65320424980798,3,0,0.674648349802274,1.63454618791397,3
6,0,1,2,3,0,0.798636295905387,1.77266571364974,3,0,0.720818201692783,1.68421464304301,3,0,0.679595376375161,1.63780877070829,3,0,0.669545879340508,1.62874484749603,3
7,0,1,2,3,0,0.763578834397761,1.73278701265164,3,0,0.699189856507717,1.65950431193682,3,0,0.670283906899806,1.6271628527708,3,0,0.666220113146584,1.62496235457721,3
8,0,1,2,3,0,0.733088955146503,1.69802604034123,3,0,0.683238661653805,1.64125529733265,3,0,0.664038784945627,1.62001858562619,3,0,0.66407718936983,1.62252463781814,3
9,0,1,2,3,0,0.708445780125581,1.66987632100054,3,0,0.672008351834878,1.62839440435133,3,0,0.659936533669051,1.61532389024742,3,0,0.662706793318301,1.62096551403988,3
10,0,1,2,3,0,0.689760368738657,1.6484989248886,3,0,0.66437309880446,1.61964443795895,3,0,0.657279625083092,1.61228249999857,3,0,0.661834692526431,1.6199732249454,3
11,0,1,2,3,0,0.676316126532485,1.63309977330896,3,0,0.659310163988628,1.61383958833735,3,0,0.65557480899848,1.61033065890254,3,0,0.661281433005259,1.61934368398496,3
12,0,1,2,3,0,0.667027328401815,1.62245138554038,3,0,0.656010179343863,1.61005484333092,3,0,0.654487530867526,1.60908570480349,3,0,0.660931144994198,1.6189450858074,3
13,0,1,2,3,0,0.660797421562307,1.61530549569922,3,0,0.653883873533157,1.60761569069515,3,0,0.653796804643378,1.60829475704434,3,0,0.660709645979562,1.61869303314436,3
14,0,1,2,3,0,0.656705170291591,1.61060975013974,3,0,0.652524107251123,1.60605565507796,3,0,0.653359094872054,1.60779351600692,3,0,0.660569696926,1.61853377727902,3
15,0,1,2,3,0,0.654054741200408,1.60756768666187,3,0,0.651658772205392,1.60506278834063,3,0,0.653082160808839,1.60747637785484,3,0,0.66048131819461,1.61843320529658,3
16,0,1,2,3,0,0.652354083975421,1.60561541654246,3,0,0.65110980532486,1.60443288199835,3,0,0.65290712423474,1.60727592680203,3,0,0.66042552434997,1.61836971345537,3
17,0,1,2,3,0,0.651269458781658,1.60437019005517,3,0,0.65076223532346,1.60403405291833,3,0,0.652796562675753,1.6071493108623,3,0,0.660390308607558,1.6183296387824,3
18,0,1,2,3,0,0.650580418145214,1.60357906975641,3,0,0.650542455074909,1.60378185442201,3,0,0.652726754816722,1.6070693658248,3,0,0.660368084114199,1.61830434778493,3
19,0,1,2,3,0,0.650143776616724,1.60307771958542,3,0,0.650403592014784,1.60362250648498,3,0,0.652682689813592,1.60701890168577,3,0,0.660354059470618,1.61828838801886,3
20,0,1,2,3,0,0.649867518457079,1.60276051246785,3,0,0.650315899107547,1.60352187638655,3,0,0.652654879018749,1.6069870521105,3,0,0.660345209747738,1.61827831720107,3


==> FigTikz/data_txt/Constellation_GS_PAM6_RIN-147to-143_NEP22_L2_ER5_Rb400_OH10.txt <==
oma,awgn_x0,awgn_x1,awgn_x2,awgn_x3,awgn_x4,awgn_x5,rin147_x0,rin147_x1,rin147_x2,rin147_x3,rin147_x4,rin147_x5,rin145_x0,rin145_x1,rin145_x2,rin145_x3,rin145_x4,rin145_x5,rin143_x0,rin143_x1,rin143_x2,rin143_x3,rin143_x4,rin143_x5
-20,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5
-19,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00494617866838,2.00989249516584,3.01483903475507,4.01385544171343,5
-18,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00310779562731,2.00621567743206,3.00932369870736,4.00870624808509,5,0,1.01528862132651,2.0266902046948,3.02929559695891,4.02107020270845,5
-17,0,1,2,3,4,5,0,1.00194929842157,2.00389865072936,3.00584809023987,4.00546103069695,5,0,1.00957636104267,2.01671847269098,3.01835234304336,4.01320219369416,5,0,1.01748565043774,2.02825947684712,3.03028217022487,4.02153028275466,5
-16,0,1,2,3,4,5,0,1.00598301331864,2.01044537430572,3.01146692814832,4.00825006680739,5,0,1.01091688954308,2.01764303523823,3.01890771338807,4.01344596829515,5,0,1.01733294876032,2.02801398349316,3.03002087610127,4.02134602890881,5
-15,0,1,2,3,4,5,0,1.00678484800645,2.01096502886392,3.01175175829312,4.00835821066322,5,0,1.01076507574404,2.01739850645572,3.0186467789124,4.0132613759067,5,0,1.01709123709743,2.02762539212032,3.02960727090405,4.02105436748619,5
-14,0,1,2,3,4,5,0,1.00663358829305,2.01072110109187,3.01149104477066,4.00817340073419,5,0,1.01052476929802,2.01701144160789,3.01823374283515,4.01296917865852,5,0,1.01670891175919,2.02701074192811,3.02895304838485,4.02059302004339,5
-13,0,0.999999999999999,2,3,4,5,0,1.00639415878489,2.01033498740345,3.01107835833836,4.00788085917609,5,0,1.01014466613611,2.01639920524501,3.01758042009909,4.01250698381357,5,0,1.01610487167283,2.02603965135209,3.02791941974715,4.01986409582552,5
-12,0,1,2,3,4,5,0,1.00601544240008,2.00972425507859,3.01042558839756,4.00741811981097,5,0,1.00954413560729,2.01543192646039,3.01654821199718,4.01177672111361,5,0,1.01515228205846,2.02450821729936,3.02628931820372,4.01871446996217,5
-11,0,1,2,3,4,5,0,1.00541710207796,2.00875935141671,3.00939425303092,4.0066869970383,5,0,1.0085970774815,2.01390649913287,3.01492034809163,4.01062498526184,5,0,1.01365432158496,2.02210002918271,3.02372586743917,4.01690644394249,5
-10,0,1,2,3,4,5,0,1.00447349604142,2.00723766693559,3.00776776388337,4.00553390537399,5,0,1.00710780746755,2.01150774533928,3.01236040963837,4.00881364332181,5,0,1.01130929961831,2.01833010006904,3.01971261634769,4.01407547317453,5
-9,0,1,2,3,4,5,0,1.0029896497069,2.00484479191114,3.00520998336775,4.00372043275001,5,0,1.0047763709125,2.00775255766935,3.0083526412892,4.00597748659081,5,0,1.00766369237547,2.01246939051758,3.01347299935547,4.00967307221486,5
-8,0,1,2,3,4,5,0,1.0006666920946,2.00109879039011,3.0012055836867,4.00088094377186,5,0,1.00115183719952,2.00191469833628,3.0021215099086,4.00156703549998,5,0,1.00205639849165,2.00345524965855,3.00387455106558,4.00289859273934,5
-7,0,0.999999999999999,2,3,4,5,0,0.99705531164398,1.99527517110057,2.99497966623988,3.99646532018932,5,0,0.995576846579861,1.99293554486153,2.99253602352776,3.99478020222739,5,0,0.993569681209389,1.98981267519112,2.98934412754026,3.99263801475508,5
-6,0,1,2,3,4,5,0,0.991500485377575,1.98631782353932,2.98540214481971,3.98967054946695,5,0,0.987138770168453,1.97934556200751,2.97802501233371,3.98450098943865,5,0,0.981025653544554,1.96964891642803,2.96786033341672,3.97745591376898,5
-5,0,1,2,3,4,5,0,0.983092775951233,1.97276062315125,2.97090306355326,3.97937936426075,5,0,0.974666093580197,1.95925874844425,2.95656946155879,3.96929147720059,5,0,0.963097676192787,1.94083299603997,2.93714173869141,3.95572395390433,5
-4,0,1,2,3,4,5,0,0.970664653879653,1.9527217825475,2.94946487221942,3.96415224225086,5,0,0.956838991086052,1.93055119261514,2.92589031321386,3.9475205970704,5,0,0.938615317489663,1.90148654012509,2.89516623679117,3.92598253326578,5
-3,0,1,2,3,4,5,0,0.952900560172104,1.92408180793673,2.91880997294636,3.94235636096091,5,0,0.932492362815206,1.89134974027217,2.88396696196655,3.91772646611433,5,0,0.907071619080429,1.85079962151297,2.84103911650816,3.8875523276554,5
-2,0,1,2,3,4,5,0,0.928638745097291,1.88497081997313,2.87691868498495,3.91252837403555,5,0,0.901120247819879,1.84084473692081,2.82990417282393,3.87922898874046,5,0,0.869163680826086,1.78989919271554,2.77592460634071,3.84120157812455,5
-1,0,1,2,3,4,5,0,0.897373897825187,1.83457935929639,2.82289544943671,3.87398769173011,5,0,0.863413873346864,1.78015588734553,2.76486281084482,3.83279815623242,5,0,0.827028532562114,1.72222599204848,2.70346353983654,3.78946487424347,5
0,0,1,2,3,4,5,0,0.859793602351782,1.7740226298928,2.75789905343402,3.82750542848103,5,0,0.821497216967006,1.71270922343528,2.69247783837146,3.78097312493271,5,0,0.783902848406421,1.65298406827768,2.62920584460053,3.73627054444329,5
1,0,1,2,3,4,5,0,0.818013691192396,1.7067174905326,2.6855608303976,3.77562366903995,5,0,0.778589564294333,1.64369015424455,2.61829244821785,3.72768879255917,5,0,0.743275666911499,1.58777638104942,2.55916411012875,3.68593013304254,5
2,0,1,2,3,4,5,0,0.775242569341783,1.63783769765539,2.61141981208809,3.72228152326512,5,0,0.738163018677547,1.578684415018,2.5483137253502,3.67726363393461,5,0,0.707936452966023,1.53107565212146,2.49817096901009,3.64195853884878,5
3,0,1,2,3,4,5,0,0.734941720550163,1.57295820109262,2.54147969154568,3.67180191190912,5,0,0.702994875157435,1.52215326683634,2.48737138229308,3.63321810448432,5,0,0.679369361357381,1.48525506389771,2.44881995665859,3.60628634432504,5
4,0,1,2,3,4,5,0,0.699880791693072,1.51653307559651,2.48056839906941,3.6277088595655,5,0,0.67456391118019,1.47646574966504,2.43805870129514,3.59748584179789,5,0,0.657705559053387,1.45051631347,2.4113672888945,3.57915759422783,5
5,0,1,2,3,4,5,0,0.671535166653556,1.47092875703732,2.43127908915205,3.59193797201202,5,0,0.653002147741268,1.44182557888483,2.40063346751765,3.57031128416842,5,0,0.64211648947277,1.42552380302978,2.38440210451695,3.55959453708247,5
6,0,1,2,3,4,5,0,0.65003738433531,1.43635021758526,2.39387054009652,3.56473394829032,5,0,0.637485908121545,1.41690278278172,2.37368714883823,3.55071509727338,5,0,0.631344821369772,1.40825720859579,2.36576269782503,3.5460564961875,5
7,0,1,2,3,4,5,0,0.634566817076308,1.41147100339112,2.36693566937771,3.54511644358014,5,0,0.626764287377212,1.39968376985939,2.35506034859046,3.53715407183448,5,0,0.624119894997358,1.39667714536759,2.35325735574232,3.53696665202101,5
8,0,1,2,3,4,5,0,0.623876584195343,1.39428173394524,2.34831650500163,3.53154062471055,5,0,0.619572807980534,1.38813535405119,2.34256326514462,3.52804876521737,5,0,0.619373829430195,1.38907073159695,2.34504115674729,3.53099138774454,5
9,0,0.99999357219241,1.99998714419033,2.99998071587346,3.99997428724191,5,0,0.616706082662436,1.38275309995097,2.33582441708891,3.52242536425418,5,0,0.614848662237788,1.38054961363813,2.33435240511533,3.52206332254342,5,0,0.616299851808329,1.38414437061818,2.33971900935041,3.52711951824961,5
10,0,0.999927745536883,1.99985548937185,2.99981921939622,3.99986240324466,5,0,0.611995685459849,1.37518028123271,2.3276167833989,3.5164333684783,5,0,0.611788860492165,1.37563659378996,2.32903367924033,3.51818485140033,5,0,0.614327384304521,1.38098338923676,2.33630371894414,3.52463434355294,5
11,0,0.999795581037699,1.99966967034813,2.99964596675763,3.99974817374403,5,0,0.608944775295004,1.37027559987545,2.32230012378577,3.51255064666824,5,0,0.609825480442011,1.37248415282418,2.32562056920167,3.51569543676198,5,0,0.613069391129862,1.37896743015122,2.33412542605059,3.52304906072039,5
12,0,0.999676122293042,1.99947663185574,2.99943907532371,3.99960100894668,5,0,0.606987095276946,1.36712849673796,2.318888329897,3.51005850186382,5,0,0.60857327949987,1.37047363241028,2.32344366072598,3.51410744818803,5,0,0.612270206775183,1.37768673762454,2.33274154797836,3.5220418338264,5
13,0,0.999486981737628,1.99917099182134,2.99911150025553,3.99936799789696,5,0,0.605738527497792,1.3651213754898,2.31671225686789,3.50846877095615,5,0,0.607777773444372,1.36919639167655,2.32206065965781,3.51309850172165,5,0,0.611763765104961,1.3768751716707,2.33186457048018,3.52140350757799,5
14,0,0.99918768728744,1.99868735024746,2.99859314511908,3.99899927525224,5,0,0.604945328658756,1.36384629210448,2.3153297849428,3.50745871716324,5,0,0.607273662136691,1.36838701178585,2.32118423691156,3.51245908551856,5,0,0.61144334412805,1.37636170400696,2.331309708296,3.52099962504524,5
15,0,0.998714521606943,1.99792274509348,2.99777365063982,3.998416328244,5,0,0.604442679078162,1.36303827848119,2.31445369686841,3.50681859906835,5,0,0.606954715331256,1.36787492669078,2.32062972531153,3.51205451327513,5,0,0.611240821182365,1.37603716643458,2.33095900351104,3.52074434224149,5
16,0,0.997967561414054,1.99671571000207,2.99647994147138,3.9974960132097,5,0,0.604124656953358,1.36252705747438,2.31389939675365,3.50641358267168,5,0,0.606753124048873,1.36755126276155,2.3202792419534,3.51179879449524,5,0,0.611112897740987,1.37583217298202,2.33073748008701,3.52058308998595,5
17,0,0.996791068374892,1.99481459074644,2.99444224892179,3.99604635693072,5,0,0.603923650061745,1.36220393955998,2.31354904696201,3.50615758313439,5,0,0.606625789055607,1.36734682105988,2.32005785832926,3.51163726683872,5,0,0.611032127636252,1.37570274149571,2.3305976110864,3.52048127503032,5
18,0,0.994944670983877,1.99183098568256,2.99124416134321,3.99377095325528,5,0,0.603796684176019,1.36199984269444,2.31332774766376,3.50599587812607,5,0,0.606545390479112,1.36721773791192,2.31991807757189,3.51153527798975,5,0,0.610981142879475,1.37562104013523,2.33050932098795,3.52041700557681,5
19,0,0.992063058877135,1.9871746352904,2.98625272478824,3.99021906741496,5,0,0.603716518642919,1.36187097725256,2.3131880201328,3.50589377729356,5,0,0.606494640237476,1.36713625642059,2.31982984316526,3.5114708987663,5,0,0.610948964802493,1.3755694758742,2.33045359827465,3.52037644291558,5
20,0,0.987604440565103,1.97997018190306,2.97852896097758,3.98472158199972,5,0,0.603665915502417,1.36178963317598,2.3130998193179,3.50582932738055,5,0,0.606462610168058,1.36708483092048,2.31977415559676,3.51143026682475,5,0,0.610928658275684,1.3755369353744,2.33041843347511,3.52035084507516,5


==> FigTikz/data_txt/Constellation_GS_PAM6_RIN-150to-141_NEP22_L2_ER4.5_Rb400_OH12.9.txt <==
oma,awgn_x0,awgn_x1,awgn_x2,awgn_x3,awgn_x4,awgn_x5,rin150_x0,rin150_x1,rin150_x2,rin150_x3,rin150_x4,rin150_x5,rin147_x0,rin147_x1,rin147_x2,rin147_x3,rin147_x4,rin147_x5,rin144_x0,rin144_x1,rin144_x2,rin144_x3,rin144_x4,rin144_x5,rin141_x0,rin141_x1,rin141_x2,rin141_x3,rin141_x4,rin141_x5
-20,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.01744697041149,2.03489437257752,3.04356703935346,4.03303043591007,5
-19,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00120365273319,2.00240734193924,3.00361109016205,4.00481489740687,5,0,1.03171155755864,2.05091483428375,3.05423606327527,4.03835186814274,5
-18,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.01361774720887,2.02370595457986,3.02590229658521,4.01854823076438,5,0,1.03160415514689,2.05074401353516,3.05405624717265,4.0382265186397,5
-17,0,1,2,3,4,5,0,1,2,3,4,5,0,1.0043153797984,2.00863086239859,3.01077792882879,4.00817540717287,5,0,1.01569232407798,2.02519373814479,3.02684293380398,4.01899021286641,5,0,1.03143409032168,2.05047353007779,3.05377151889979,4.03802803314201,5
-16,0,1,2,3,4,5,0,1.00029714384063,2.00059429667588,3.000891464065,4.001188646008,5,0,1.00778285313377,2.0124946575613,3.01331365334174,4.00942072820729,5,0,1.01555900143833,2.02498071108255,3.02661731770874,4.0188317442917,5,0,1.03116494808508,2.05004546729194,3.05332090933125,4.03771390621237,5
-15,0,1,2,3,4,5,0,1.00331829807186,2.00577677274559,3.0063129919592,4.00452211814639,5,0,1.00767762127233,2.01232612502102,3.01313461624057,4.00929450091555,5,0,1.01534794340408,2.02464347640896,3.02626015209097,4.01858087506871,5,0,1.03073936862183,2.04936859718202,3.05260837942547,4.0372171786569,5
-14,0,1,2,3,4,5,0,1.00376093750575,2.00603784359073,3.00643406121619,4.00455335287884,5,0,1.00751099302951,2.01205926429029,3.01285112116832,4.0090946255669,5,0,1.01501405050976,2.02410997367248,3.02569511437511,4.0181839920095,5,0,1.03006732485966,2.04829973739805,3.05148318876141,4.0364327423227,5
-13,0,1,2,3,4,5,0,1.00362895668732,2.00582622628669,3.0062089098808,4.00439431282322,5,0,1.00724728861782,2.01163693351186,3.01240246249474,4.00877829925611,5,0,1.01448639562278,2.0232668756291,3.0248021704583,4.01755677044314,5,0,1.0290083206861,2.04661544108892,3.04971007785295,4.03519652908886,5
-12,0,1,2,3,4,5,0,1.00342002258216,2.00549122296567,3.00585247978086,4.00414253897195,5,0,1.00683030552431,2.01096912393171,3.01169301555184,4.00827809438592,5,0,1.01365393593137,2.02193676064963,3.02339338883228,4.01656717220379,5,0,1.02734506730752,2.04397013750992,3.04692516358816,4.03325470422456,5
-11,0,1,2,3,4,5,0,1.0030894890891,2.00496124926381,3.00528860508963,4.00374422495021,5,0,1.00617183113974,2.00991456396305,3.0105726885932,4.0074881680346,5,0,1.0123440639381,2.01984384636892,3.02117662637177,4.01500990391674,5,0,1.0247462762399,2.03983697373654,3.04257356803741,4.03022004070893,5
-10,0,1,2,3,4,5,0,1.00256714149494,2.00412372580993,3.00439749771116,4.00311474240396,5,0,1.00513419620006,2.00825278162323,3.00880723026644,4.00624330637911,5,0,1.01029149864347,2.01656429651222,3.01770284312924,4.01256932640629,5,0,1.02071815023728,2.03343070560117,3.0358280229802,4.02551483875606,5
-9,0,1,2,3,4,5,0,1.00174305089885,2.00280239969545,3.00299161002342,4.00212157806869,5,0,1.0035044720779,2.00564278968529,3.00603430632579,4.00428790514882,5,0,1.00709578147739,2.01145833850449,3.01229407776492,4.0087686642453,5,0,1.01455062629298,2.02362229598517,3.0254984742935,4.01830716317708,5
-8,0,1,2,3,4,5,0,1.00044633773413,2.00072329995876,3.00077939251214,4.0005587009126,5,0,1.000957989435,2.00156468133834,3.00170137530589,4.00123204511091,5,0,1.00216934892599,2.00358736532816,3.00395535446787,4.00290767331538,5,0,1.00527957163188,2.00887899311904,3.00996799740951,4.00746465037316,5
-7,0,0.999999999999999,2,3,4,5,0,0.998414367972111,1.99746536136005,2.99731270993682,3.99810934009805,5,0,0.997010749233709,1.99524346555345,2.9949845919382,3.9964940269687,5,0,0.99468824901426,1.99163534651814,2.99129081974053,3.99400276208047,5,0,0.99171265634146,1.98730586565511,2.98723473193085,3.99158103531341,5
-6,0,1,2,3,4,5,0,0.995250657929261,1.99239296328866,2.99191494831148,3.99429501672811,5,0,0.990966621459292,1.98556461686784,2.98469868589272,3.98923619424584,5,0,0.98357815583991,1.97388679262208,2.9724791935465,3.98076787099421,5,0,0.972595137202383,1.95691007906426,2.95518758349885,3.96916454646546,5
-5,0,1,2,3,4,5,0,0.99037342716843,1.98457351748042,2.98359306540591,3.98841299841013,5,0,0.981880046223805,1.97101457282908,2.96923292001722,3.97831847791086,5,0,0.967598099169955,1.94836106681351,2.94541405933024,3.96170996026023,5,0,0.946983533661347,1.91619585431541,2.91223061495164,3.93907020051429,5
-4,0,1,2,3,4,5,0,0.982966722604553,1.97269926752696,2.97095382043887,3.9794762284484,5,0,0.968580943276527,1.9497210533753,2.94659243562807,3.9623252055752,5,0,0.945601479994231,1.91323011122274,2.90814402881344,3.93543464043024,5,0,0.91478883814821,1.86502844817957,2.85819448037414,3.90113792932767,5
-3,0,1,2,3,4,5,0,0.971966409479245,1.95506515250416,2.9521791247987,3.96619417818462,5,0,0.949836586132916,1.91971293784506,2.91467221681152,3.93975491632192,5,0,0.917004464470094,1.86756721402648,2.85966519590565,3.90120179101086,5,0,0.877248650523251,1.80538343027,2.79513455329049,3.85676298092333,5
-2,0,1,2,3,4,5,0,0.956142809186695,1.92970184932796,2.92516580616436,3.94706873514526,5,0,0.924717445311231,1.8795067559609,2.87187842646827,3.90945566872846,5,0,0.882330208740957,1.81221567563631,2.80084574014715,3.85958196429887,5,0,0.836963442424503,1.74140068626313,2.72740315587534,3.80896967174021,5
-1,0,1,2,3,4,5,0,0.934358847271992,1.89479034774864,2.88796461391957,3.92070096864126,5,0,0.893130246560869,1.82896017965825,2.81803647944888,3.87126731471799,5,0,0.84350414793598,1.75025766385105,2.73493410294957,3.81283129681357,5,0,0.797310678054352,1.67844865483445,2.66067589056753,3.76175051478954,5
0,0,1,2,3,4,5,0,0.906033799648482,1.84940580205816,2.83957102871145,3.88634867244632,5,0,0.856283137290778,1.77001497760477,2.75518793267494,3.82659521837497,5,0,0.803584066491635,1.68657875855635,2.66711150269527,3.76459879402948,5,0,0.761466140049476,1.62156698678478,2.6003081800507,3.71891516495524,5
1,0,1,2,3,4,5,0,0.871682833721158,1.79438156079345,2.78084859492923,3.84458485915589,5,0,0.816724648402842,1.70675554114962,2.68766570429475,3.77848390526869,5,0,0.765934952127157,1.6265471840635,2.60309782981884,3.71895510055949,5,0,0.731543896401842,1.57410269289487,2.54988013537574,3.68304676070381,5
2,0,1,2,3,4,5,0,0.833210874027949,1.73277723358138,2.71503746265992,3.79767363848424,5,0,0.777771288778714,1.64448861138561,2.62112673151112,3.73095168043634,5,0,0.733253528483186,1.57445738429486,2.54749219873999,3.67921022093052,5,0,0.708263517280716,1.53718706839893,2.51062466549298,3.65507033551653,5
3,0,1,2,3,4,5,0,0.793646790113327,1.6694483975475,2.64730932883331,3.74927628602929,5,0,0.742546495469301,1.58820417979488,2.56091434613163,3.68783248518588,5,0,0.706946490009617,1.53254233893237,2.50270663113962,3.64713282911272,5,0,0.691181688009668,1.51010808290377,2.48180985018767,3.63450385356622,5
4,0,1,2,3,4,5,0,0.756326491111713,1.60973480139475,2.58337654205722,3.70347683890804,5,0,0.713133240792578,1.5412229134377,2.51060517949289,3.65172598532856,5,0,0.687098753773871,1.50092808274015,2.46890254774359,3.62288110279592,5,0,0.679210270395493,1.49113437927042,2.46161002303613,3.62007059454376,5
5,0,1,2,3,4,5,0,0.723925470533155,1.55791173350814,2.52783465553861,3.66359616203866,5,0,0.690243999273817,1.5046735792582,2.47143541445301,3.62356330630787,5,0,0.672887192188446,1.4782963692613,2.44469000840166,3.60548927774422,5,0,0.671100770592645,1.47828341955144,2.44792397350083,3.61028419139052,5
6,0,1,2,3,4,5,0,0.697841007536504,1.51620528082494,2.48309600853452,3.63140883366934,5,0,0.67344663097271,1.47785816739166,2.44267970300698,3.60285947441604,5,0,0.663108179968132,1.46272592662335,2.42802553352659,3.5935088148735,5,0,0.665737785003074,1.46978567565004,2.43887196399059,3.60380812981441,5
7,0,1,2,3,4,5,0,0.678159473065229,1.48474486273739,2.44932471579025,3.60707368496154,5,0,0.661673362415671,1.45906660638014,2.4225193874862,3.58832956290891,5,0,0.65656990150464,1.45231663619755,2.41688191062684,3.58549265661578,5,0,0.662248779774332,1.46425766311381,2.43298250511415,3.5995932336163,5
8,0,1,2,3,4,5,0,0.664066059720449,1.4622214607619,2.42513426837118,3.58962182921303,5,0,0.653697547488585,1.44633783815618,2.40885920826569,3.57847748694812,5,0,0.652284666461675,1.44549482098448,2.40957756226735,3.58023620029475,5,0,0.660003520606942,1.46070041192484,2.42919229699902,3.59688011389715,5
9,0,0.999993160013106,1.99998631981923,2.99997947929045,3.99997263842688,5,0,0.654367949779857,1.44672466510357,2.40848431946989,3.57759989897714,5,0,0.648422737368047,1.43792037709025,2.39982391000253,3.57195790117578,5,0,0.649513489999784,1.44108350485771,2.4048536751342,3.5768358527081,5,0,0.658568878104367,1.45842751748643,2.42677040454712,3.59514622445973,5
10,0,0.999877372645576,1.99978652247919,2.99976670553497,3.99983287830232,5,0,0.647883589237058,1.4363642171554,2.39735010044174,3.56955593773362,5,0,0.644990999057915,1.43244437108231,2.39394515308866,3.56771464815346,5,0,0.647737163989063,1.43825593806366,2.40182553240785,3.57465577197978,5,0,0.657656385200898,1.45698188772963,2.42522994628841,3.59404327607642,5
11,0,0.999774875155046,1.99963861432991,2.99961491332077,3.99972747302457,5,0,0.643633618845311,1.4295742415171,2.39005178113927,3.56428122386861,5,0,0.64278255247911,1.4289204946477,2.39016176110832,3.5649832625907,5,0,0.64660503227624,1.43645384051747,2.39989551007501,3.5732661235423,5,0,0.65707770182951,1.45606511117261,2.42425300755614,3.59334376083356,5
12,0,0.99964333730249,1.99942746115306,2.99938991093701,3.9995682365877,5,0,0.640885216872496,1.42518344310285,2.38533173616915,3.56086905421932,5,0,0.641371415674356,1.42666888759399,2.38774419488043,3.56323769462763,5,0,0.645886119832096,1.43530950944519,2.39866990986,3.57238361082773,5,0,0.656711398179947,1.45548480055904,2.42363460496968,3.59290095152131,5
13,0,0.999435104357788,1.99909319245218,2.99903371656488,3.99931615187404,5,0,0.639123476889902,1.4223689983785,2.38230603282401,3.55868138912449,5,0,0.640473866825277,1.42523678214738,2.38620647649669,3.56212731523085,5,0,0.64543067355861,1.43458455744436,2.39789345769771,3.57182449010206,5,0,0.656479804505293,1.45511790376476,2.42324362086502,3.59262097963865,5
14,0,0.999105679893498,1.99856438061049,2.9984702146147,3.99891734612409,5,0,0.638000636473035,1.42057525198448,2.38037755565372,3.55728690418862,5,0,0.639904658020677,1.42432857623412,2.38523127058573,3.561423086192,5,0,0.645142568121786,1.43412597093035,2.39740228751495,3.57147079035166,5,0,0.656333490413754,1.45488610982045,2.42299660772761,3.59244409846726,5
15,0,0.998585084401421,1.99772869249585,2.99757969583567,3.99828708662944,5,0,0.637287622051571,1.41943621906249,2.37915293276237,3.55640131918427,5,0,0.639544350671338,1.42375368831611,2.38461396296155,3.56097729258491,5,0,0.644960490837611,1.43383615373273,2.39709187573248,3.5712472538424,5,0,0.656241097329805,1.45473973897647,2.42284062579378,3.59233240190816,5
16,0,0.997763756759899,1.99641026002463,2.99617473564297,3.99729269687196,5,0,0.636835911490185,1.41871462158552,2.37837709820089,3.5558402516637,5,0,0.639316547707513,1.42339021900321,2.38422367037943,3.56069543370184,5,0,0.644845490092977,1.43365310440908,2.39689581786374,3.57110606535393,5,0,0.656182771287248,1.45464733788357,2.42274215715353,3.59226188943895,5
17,0,0.996471387960337,1.99433570872746,2.99396397478064,3.99572789235067,5,0,0.636550168859959,1.41825815628318,2.37788631807631,3.55548532023868,5,0,0.639172628308205,1.42316059004546,2.38397709382139,3.56051736030106,5,0,0.644772882581305,1.43353753351986,2.39677203345907,3.57101692303241,5,0,0.656145958110746,1.45458901787691,2.42268000744474,3.59221738445479,5
18,0,0.994446218117518,1.99108488598637,2.99049956798468,3.99327551338896,5,0,0.636369584696396,1.41796967933736,2.37757615255452,3.55526100526414,5,0,0.639081747335757,1.42301558616958,2.38382138745334,3.56040491085278,5,0,0.644727051630369,1.43346458350124,2.39669389879968,3.57096065475461,5,0,0.656122725814303,1.45455221292904,2.42264078558502,3.59218929788344,5
19,0,0.991293076515752,1.98602353890858,2.98510533313846,3.9894564958129,5,0,0.636255526961205,1.41778747639662,2.37738025012568,3.55511932506598,5,0,0.63902437583455,1.42292404795543,2.38372309272429,3.56033392308619,5,0,0.64469812680285,1.43341854331332,2.39664458642313,3.57092514259967,5,0,0.6561080653337,1.45452898758563,2.422616035061,3.59217157413538,5
20,0,0.986432093632438,1.97822106257984,2.97678884780579,3.98356725238804,5,0,0.636183514812692,1.41767243983439,2.37725656382083,3.55502987228477,5,0,0.63898816511758,1.42286627253992,2.38366105276235,3.56028911810747,5,0,0.644679873502475,1.43338948920404,2.39661346734338,3.57090273225208,5,0,0.656098814442218,1.45451433219358,2.42260041726049,3.59216039028276,5


==> FigTikz/data_txt/Constellation_GS_PAM6_RIN-150to-141_NEP22_L2_ER5_Rb400_OH12.9.txt <==
oma,awgn_x0,awgn_x1,awgn_x2,awgn_x3,awgn_x4,awgn_x5,rin150_x0,rin150_x1,rin150_x2,rin150_x3,rin150_x4,rin150_x5,rin147_x0,rin147_x1,rin147_x2,rin147_x3,rin147_x4,rin147_x5,rin144_x0,rin144_x1,rin144_x2,rin144_x3,rin144_x4,rin144_x5,rin141_x0,rin141_x1,rin141_x2,rin141_x3,rin141_x4,rin141_x5
-10,-5,-3.00000002581743,-1.00000004171955,0.999999955286903,2.99999996819548,5,-5,-3.00257102717026,-1.00415462359259,0.995547179274439,2.99683256965069,5,-5,-3.00510880261899,-1.00825548387056,0.991151812310264,2.99370575452704,5,-5,-3.01011072818314,-1.01633814216222,0.982488200771576,2.98754181957704,5,-5,-3.01985370214737,-1.03208156415489,0.965611324663928,2.97553154164241,5
-9,-5,-3.00000004091786,-1.00000006612103,0.999999929134518,2.99999994959323,5,-5,-3.00406494750991,-1.00656869372548,0.9929597609555,2.99499193956302,5,-5,-3.00805816035809,-1.01302139293939,0.986043425119173,2.99007138807993,5,-5,-3.01587395221877,-1.02565084275444,0.972505327730322,2.98043804782303,5,-5,-3.03089517438958,-1.04992264861471,0.946482764690237,2.96191435580484,5
-8,-5,-3.00000006485044,-1.00000010479476,0.999999887685783,2.99999992011065,5,-5,-3.00641793351531,-1.01037093215785,0.988884375884628,2.99209262697504,5,-5,-3.01267541103278,-1.0204823912101,0.978045824920047,2.98438080402694,5,-5,-3.02479118856831,-1.04005974923284,0.95705780021472,2.96944307687925,5,-5,-3.04760790029416,-1.07692636861117,0.917524272325119,2.94129028997441,5
-7,-5,-3.00000010278102,-1.0000001660885,0.999999821993972,2.99999987338392,5,-5,-3.01011072818314,-1.01633814216222,0.982488200771576,2.98754181957705,5,-5,-3.01985370214737,-1.03208156415489,0.965611324663928,2.97553154164241,5,-5,-3.03840852179009,-1.06206256664118,0.933464959379528,2.95264452275367,5,-5,-3.07231344056499,-1.11684204811064,0.87470562209692,2.91077472148554,5
-6,-5,-3.00000016289692,-1.0000002632325,0.999999717879485,2.99999979932705,5,-5,-3.01587395221877,-1.02565084275444,0.972505327730322,2.98043804782303,5,-5,-3.03089517438957,-1.04992264861471,0.946482764690238,2.96191435580484,5,-5,-3.05880009166235,-1.0950094821772,0.898128021806982,2.92747018662615,5,-5,-3.10762843897861,-1.17389371280537,0.813476480941228,2.86709590108388,5
-5,-5,-3.00000025817418,-1.00000041719533,0.999999552869186,2.99999968195486,5,-5,-3.02479118856831,-1.04005974923284,0.95705780021472,2.96944307687925,5,-5,-3.04760790029416,-1.07692636861117,0.917524272325118,2.94129028997441,5,-5,-3.08848301386187,-1.14296489983146,0.84667413038974,2.89078425413549,5,-5,-3.15586499072704,-1.25180999057036,0.729800567005532,2.80732204483461,5
-4,-5,-3.00000040917839,-1.00000066120988,0.99999929134559,2.99999949593255,5,-5,-3.03840852179009,-1.06206256664118,0.933464959379528,2.95264452275367,5,-5,-3.07231344056499,-1.11684204811064,0.87470562209692,2.91077472148554,5,-5,-3.13002435620991,-1.2100712272543,0.774632559431691,2.83935965990329,5,-5,-3.21803142285647,-1.35220905379257,0.621885675481921,2.73009025467218,5
-3,-5,-3.0000006485038,-1.00000104794663,0.999998876858881,2.99999920110723,5,-5,-3.05880009166235,-1.0950094821772,0.898128021806981,2.92747018662614,5,-5,-3.10762843897861,-1.17389371280537,0.813476480941228,2.86709590108388,5,-5,-3.18522634305258,-1.29923128947166,0.678842681115507,2.77087309881896,5,-5,-3.29276480672702,-1.47287563122727,0.492042429023462,2.63694666369553,5
-2,-5,-3.00000102780863,-1.00000166088247,0.999998219942373,2.99999873384105,5,-5,-3.08848301386187,-1.14296489983146,0.84667413038974,2.89078425413549,5,-5,-3.15586499072704,-1.25180999057036,0.729800567005532,2.80732204483461,5,-5,-3.25402509583991,-1.41032935724724,0.559365142477882,2.68527101840362,5,-5,-3.37586100859262,-1.60700699731716,0.347521351196582,2.53298561896213,5
-1,-5,-3.00000162896531,-1.00000263231876,0.999997178801517,2.99999799327523,5,-5,-3.13002435620991,-1.2100712272543,0.774632559431691,2.83935965990329,5,-5,-3.21803142285647,-1.35220905379257,0.621885675481922,2.73009025467218,5,-5,-3.33363141619435,-1.53884641664229,0.420986827184549,2.58587141922623,5,-5,-3.46094010034289,-1.74429509935806,0.199386589976394,2.4260999810267,5
0,-5,-3.00000258173206,-1.00000417193765,0.999995528708586,2.9999968195604,5,-5,-3.18522634305258,-1.29923128947166,0.678842681115507,2.77087309881896,5,-5,-3.29276480672702,-1.47287563122727,0.492042429023461,2.63694666369553,5,-5,-3.41859468580037,-1.6759700402472,0.273137062379707,2.47935594365833,5,-5,-3.54111519105487,-1.87362662211566,0.0596342230453162,2.32495105498488,5
1,-5,-3.00000409175958,-1.00000661205943,0.9999929134979,2.99999495935506,5,-5,-3.25402509583991,-1.41032935724724,0.559365142477881,2.68527101840362,5,-5,-3.37586100859262,-1.60700699731716,0.347521351196582,2.53298561896213,5,-5,-3.5020365561551,-1.81059374733811,0.127770923523381,2.37430493794633,5,-5,-3.61087302796805,-1.98611782628918,-0.0620857659008254,2.23659932237618,5
2,-5,-3.00000648497683,-1.00001047936743,0.999988768694326,2.99999201114662,5,-5,-3.33363141619435,-1.53884641664229,0.420986827184548,2.58587141922623,5,-5,-3.46094010034289,-1.74429509935806,0.199386589976393,2.4260999810267,5,-5,-3.5775469123199,-1.93238057785965,-0.00392049120125115,2.27884917313433,5,-5,-3.6672744474144,-2.07704470732204,-0.160587387252964,2.16492287280404,5
3,-5,-3.00001027793265,-1.00001660857623,0.99998219968877,2.99998733859721,5,-5,-3.41859468580037,-1.6759700402472,0.273137062379707,2.47935594365833,5,-5,-3.54111519105487,-1.87362662211566,0.0596342230453163,2.32495105498488,5,-5,-3.64081645253217,-2.03439370850386,-0.114370332746336,2.19857362559052,5,-5,-3.71005267377986,-2.14599308049302,-0.235349674892254,2.11041204330917,5
4,-5,-3.00001628926728,-1.00002632256352,0.999971788680879,2.99997993322116,5,-5,-3.5020365561551,-1.81059374733811,0.127770923523381,2.37430493794633,5,-5,-3.61087302796805,-1.98611782628918,-0.0620857659008257,2.23659932237618,5,-5,-3.69029650464295,-2.1141525658635,-0.200816688146111,2.13560258948896,5,-5,-3.74083864245839,-2.1956039371799,-0.289181906387672,2.07110264863899,5
5,-5,-3.00002581635145,-1.00004171780901,0.999955288758028,2.99996819678173,5,-5,-3.5775469123199,-1.93238057785965,-0.00392049120125137,2.27884917313433,5,-5,-3.6672744474144,-2.07704470732204,-0.160587387252965,2.16492287280404,5,-5,-3.72679807769899,-2.17297883156432,-0.264627655502939,2.0890388541608,5,-5,-3.76211246280196,-2.22988177062794,-0.326395268440078,2.04389937767474,5
6,-5,-3.00004091516153,-1.00006611665712,0.999929139179173,2.99994959650881,5,-5,-3.64081645253218,-2.03439370850386,-0.114370332746336,2.19857362559052,5,-5,-3.71005267377986,-2.14599308049302,-0.235349674892255,2.11041204330917,5,-5,-3.75250158182068,-2.21439651451313,-0.309581949292286,2.05619303574721,5,-5,-3.77638218617613,-2.25287206591204,-0.351363136500133,2.02563410829039,5
7,-5,-3.00006484365397,-1.00010478378495,0.99988769749311,2.99992011889648,5,-5,-3.69029650464295,-2.1141525658635,-0.20081668814611,2.13560258948896,5,-5,-3.74083864245839,-2.1956039371799,-0.289181906387672,2.07110264863899,5,-5,-3.76997918594475,-2.24255624378697,-0.340159103505453,2.03383178175987,5,-5,-3.7857562634262,-2.26797395827678,-0.367767883493085,2.0136272370065,5
8,-5,-3.00010276396918,-1.00016606092337,0.999822023385589,2.9998734046345,5,-5,-3.72679807769899,-2.17297883156432,-0.264627655502939,2.0890388541608,5,-5,-3.76211246280196,-2.22988177062794,-0.326395268440077,2.04389937767474,5,-5,-3.78156963114719,-2.26122926981302,-0.360440948647606,2.0189905122658,5,-5,-3.79182786974387,-2.27775509289428,-0.378394470293199,2.0058469511025,5
9,-5,-3.0001628541019,-1.00026316325056,0.999717953360049,2.99979937908359,5,-5,-3.75250158182068,-2.21439651451313,-0.309581949292286,2.05619303574721,5,-5,-3.77638218617613,-2.25287206591203,-0.351363136500132,2.02563410829039,5,-5,-3.78912465357774,-2.27340034876022,-0.373663157047296,2.00931124205895,5,-5,-3.79572386053106,-2.28403122958091,-0.385213771908095,2.00085312785264,5
10,-5,-3.00025806664816,-1.00041702141846,0.999553054715914,2.99968208553085,5,-5,-3.76997918594475,-2.24255624378697,-0.340159103505452,2.03383178175987,5,-5,-3.7857562634262,-2.26797395827678,-0.367767883493086,2.0136272370065,5,-5,-3.79399283260876,-2.28124269447312,-0.382183839357995,2.00307207073669,5,-5,-3.79820865014887,-2.28803396542218,-0.389563198169052,1.99766758163428,5


==> FigTikz/data_txt/Constellation_GS_PAM6_RIN-151to-142_NEP22_L2_ER4.5_Rb400_OH12.9.txt <==
oma,awgn_x0,awgn_x1,awgn_x2,awgn_x3,awgn_x4,awgn_x5,rin151_x0,rin151_x1,rin151_x2,rin151_x3,rin151_x4,rin151_x5,rin148_x0,rin148_x1,rin148_x2,rin148_x3,rin148_x4,rin148_x5,rin145_x0,rin145_x1,rin145_x2,rin145_x3,rin145_x4,rin145_x5,rin142_x0,rin142_x1,rin142_x2,rin142_x3,rin142_x4,rin142_x5
-20,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.0019120377926,2.00382413357069,3.00573632317715,4.00764860662542,5
-19,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.02170631009018,2.03778544281249,3.04128113695405,4.02955323088537,5
-18,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00688211680311,2.0137643987835,3.01718790532228,4.01303629745422,5,0,1.02506275443024,2.04023928985196,3.0428683889234,4.03031963098161,5
-17,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00047496729326,2.00094994896678,3.00142495390854,4.00189998211955,5,0,1.0124547141716,2.0199952699508,3.02130466528706,4.0150731888824,5,0,1.02492836112107,2.04002513386172,3.04264238773291,4.03016159390688,5
-16,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00533414172957,2.00928604702653,3.01014768801275,4.00726851390843,5,0,1.01234906458239,2.01982629847656,3.02112548331349,4.01494713918844,5,0,1.02471560836676,2.03968611234054,3.04228461267021,4.02991140772896,5
-15,0,1,2,3,4,5,0,1.00167896520002,2.00335797009035,3.00419347379365,4.00318120976637,5,0,1.00609616308883,2.0097869136349,3.01042883166887,4.00737993463966,5,0,1.01218177495946,2.01955874281547,3.02084175889904,4.01474754503926,5,0,1.02437903497633,2.03914978361539,3.04171861128594,4.02951560513271,5
-14,0,1,2,3,4,5,0,1.00298684851764,2.00479502805207,3.00510964811604,4.00361607617124,5,0,1.00596392152824,2.00957502283626,3.010203591608,4.00722100836797,5,0,1.01191702401296,2.01913531248389,3.02039273741066,4.01443166371368,5,0,1.02384714542783,2.03830222161643,3.04082414564417,4.02889009075408,5
-13,0,1,2,3,4,5,0,1.00288204245639,2.00462694220826,3.00493075613901,4.00348966345321,5,0,1.00575457470029,2.00923958662829,3.00984702109122,4.00696941463004,5,0,1.01149838648694,2.01846576482873,3.01968271711513,4.01393216238002,5,0,1.02300800826199,2.03696506898219,3.03941296617182,4.02790318517914,5
-12,0,1,2,3,4,5,0,1.00271608838081,2.0043607887004,3.00464749080668,4.0032894945103,5,0,1.00542338840411,2.00870892828379,3.00928292436885,4.00657138551578,5,0,1.01083730052669,2.01740846168163,3.0185614856241,4.01314334676959,5,0,1.02168763765015,2.03486109322497,3.03719243793398,4.0263501520728,5
-11,0,1,2,3,4,5,0,1.00245345073914,2.00393957692851,3.00419919557823,4.00297270360113,5,0,1.0049000094817,2.00787032333553,3.00839146637921,4.0059423531341,5,0,1.00979555271381,2.01574236028141,3.01679460408428,4.0119002348409,5,0,1.01961864156022,2.03156424012215,3.03371277146945,4.02391620689065,5
-10,0,1,2,3,4,5,0,1.00203815407762,2.00327353618419,3.00349032298458,4.00247176418661,5,0,1.00407429255934,2.00654729212264,3.00698502621137,4.00494989881128,5,0,1.00815937499508,2.01312559385584,3.01401945016491,4.0099475802906,5,0,1.0163973922877,2.02643141483017,3.02829488929862,4.02012586081043,5
-9,0,1,2,3,4,5,0,1.00138234180674,2.00222176796956,3.00237090213309,4.0016806781428,5,0,1.00277502225303,2.00446551222117,3.00477194102171,4.00338813837852,5,0,1.0056028234285,2.0090369223979,3.00968304779534,4.00689600845729,5,0,1.01143171773913,2.01851919658102,3.01994221399638,4.01428074939178,5
-8,0,1,2,3,4,5,0,1.00034889939465,2.00056438123743,3.00060686950338,4.00043398965684,5,0,1.00073905006145,2.00120338068934,3.00130390284414,4.00094052629972,5,0,1.00164001154963,2.00269938627955,3.0029609149453,4.00216462894347,5,0,1.0038912964929,2.00650494239113,3.00725672807163,4.00539989940653,5
-7,0,0.999999999999999,2,3,4,5,0,0.998725754012431,1.99796128401344,2.9978361794472,3.99847572073171,5,0,0.997569119627848,1.99612447114782,2.99590404045033,3.99712892280633,5,0,0.995572123943049,1.99299567228318,2.99266689127759,3.99491694216414,5,0,0.992693697965521,1.98866483887943,2.98841450790151,3.99220062949791,5
-6,0,1,2,3,4,5,0,0.996189535921971,1.99389392663183,2.9935067258878,3.99541538360688,5,0,0.992682326110013,1.98829502703288,2.98757894243368,3.99125109084453,5,0,0.986450017788891,1.97840852832778,2.97718908843737,3.98401443671247,5,0,0.976588992704509,1.96300923882431,2.96130644716783,3.97319373638117,5
-5,0,1,2,3,4,5,0,0.992258170845169,1.98758932235095,2.98679530148129,3.9906704345414,5,0,0.98526116065919,1.97640568531838,2.97493486916874,3.98232066346377,5,0,0.973099313947216,1.95706131249908,2.95453134538191,3.96804334100682,5,0,0.954423063130241,1.92770291528009,2.9239793753569,3.94698826784591,5
-4,0,1,2,3,4,5,0,0.986238268013905,1.97793578473996,2.97651752754483,3.98340200941556,5,0,0.974239505227388,1.95874935899056,2.95615312277408,3.96904800147618,5,0,0.954283019285259,1.92697871054114,2.92258751760674,3.94550415064201,5,0,0.925609697583643,1.88181775106113,2.87542986092842,3.91284568441297,5
-3,0,1,2,3,4,5,0,0.977187923904704,1.96342351042855,2.96106382020388,3.97246841340749,5,0,0.958385481502288,1.9333545247191,2.92912991192335,3.94993600183205,5,0,0.929068876734463,1.88667485240424,2.87976338572727,3.91524632771629,5,0,0.890678514536158,1.82620507493221,2.81652985528118,3.87133467647656,5
-2,0,1,2,3,4,5,0,0.963941448521569,1.9421846664996,2.93844062513843,3.95645199041717,5,0,0.936560155346481,1.8984004087612,2.89191557939418,3.9235866373346,5,0,0.897364387265698,1.83600882860071,2.82588536005428,3.87710973875472,5,0,0.851571328081503,1.76396509252376,2.75053457466408,3.82470533902267,5
-1,0,1,2,3,4,5,0,0.945270478952644,1.91225241381677,2.90654405536497,3.93384923804026,5,0,0.908182187067237,1.85296179376417,2.84350572700324,3.88925811668937,5,0,0.860383340592889,1.77692888162687,2.7629976033496,3.83249770649589,5,0,0.811368894099785,1.70000727801506,2.68263305123592,3.77659737927396,5
0,0,1,2,3,4,5,0,0.920248286989293,1.87214574307257,2.86378065143523,3.90350675059915,5,0,0.873768286796681,1.79787395261422,2.78476479202318,3.84752296346667,5,0,0.820684282736692,1.71353008416044,2.69543668250275,3.78445068128593,5,0,0.773459211978923,1.63972247032283,2.61855142937901,3.73107130180277,5
1,0,1,2,3,4,5,0,0.888780830802747,1.82172090012766,2.80997481885858,3.86526436440896,5,0,0.835227363203674,1.73620087424571,2.71893451818229,3.80064370246951,5,0,0.781595522119594,1.65113108848332,2.62886302444332,3.73698176603959,5,0,0.740555739637172,1.58742029170565,2.56289187951399,3.69142890601357,5
2,0,1,2,3,4,5,0,0.852070519301363,1.76291306996572,2.74716548437239,3.82052957137909,5,0,0.795593915508801,1.67280397076961,2.65118842837331,3.75227916989904,5,0,0.746250663550479,1.59473149491858,2.56862218606319,3.69391999772951,5,0,0.71407253759893,1.54533916213015,2.51806631891736,3.65943442703739,5
3,0,1,2,3,4,5,0,0.812655665482915,1.69979575572281,2.67968189006931,3.77235114525642,5,0,0.758209524256497,1.6130285356981,2.58724030993707,3.70651073900541,5,0,0.716738745877815,1.54765707955881,2.51829138626994,3.65786169561489,5,0,0.694093304703297,1.51360240653641,2.48423407387298,3.63524557818719,5
4,0,1,2,3,4,5,0,0.773840716938514,1.63766353924983,2.61317746879424,3.72475281568194,5,0,0.725753830919932,1.56115359102577,2.53168638351292,3.66665711219633,5,0,0.693773655245976,1.51103711093368,2.47910613251759,3.629736741162,5,0,0.679788288946626,1.49088443427586,2.46000243338141,3.61789897631798,5
5,0,1,2,3,4,5,0,0.73873870023551,1.58149659282246,2.55299333768311,3.68157364192143,5,0,0.699625960294769,1.51940656928159,2.48693890938272,3.63449168932427,5,0,0.67692110917749,1.4841708774672,2.45033980875233,3.60906074253104,5,0,0.669945294157102,1.47525533180956,2.44332533062827,3.60594973976898,5
6,0,1,2,3,4,5,0,0.709426363392557,1.53461035746223,2.50270557287063,3.64541678742012,5,0,0.679912007173221,1.48791623292723,2.45316147221023,3.61017316775948,5,0,0.665109397955841,1.46534420034068,2.43017243754733,3.59455042501407,5,0,0.663364378495644,1.46480713415622,2.4321734992616,3.59795451204714,5
7,0,1,2,3,4,5,0,0.686614719312955,1.49813308231647,2.46355107034953,3.61721468374299,5,0,0.665795545791493,1.46537176813748,2.42896689984824,3.59273327974291,5,0,0.657107643880306,1.45259187673467,2.41650765823873,3.58471166663904,5,0,0.659051258740363,1.45795995396136,2.42486387300459,3.5927117975538,5
8,0,1,2,3,4,5,0,0.669873808041999,1.47136951362517,2.43480577716262,3.59648175658337,5,0,0.656081652530776,1.44986065166533,2.4123142465697,3.58071961796252,5,0,0.651815723582277,1.44415894046621,2.40746939769361,3.57820090887174,5,0,0.656262074636191,1.45353229149609,2.4201366157612,3.58932034683755,5
9,0,0.999993160013106,1.99998631981923,2.99997947929045,3.99997263842688,5,0,0.658139876830991,1.45261377207868,2.41465236620836,3.58193135834697,5,0,0.649586772597259,1.43949070670607,2.40117828061581,3.5726812012749,5,0,0.648372872261357,1.43867291034542,2.40158874780171,3.57396340828664,5,0,0.654474215855278,1.45069427003487,2.41710633055536,3.5871459733368,5
10,0,0.999877372645576,1.99978652247919,2.99976670553497,3.99983287830232,5,0,0.65019060622518,1.43990902957123,2.40099667730229,3.57206535584793,5,0,0.645329921869206,1.43269454037596,2.39387884307005,3.56741012871685,5,0,0.646157281744096,1.43514260127963,2.39780415191759,3.5712357284679,5,0,0.65333473789519,1.44888551876136,2.41517494996563,3.58575996415237,5
11,0,0.999774875155046,1.99963861432991,2.99961491332077,3.99972747302457,5,0,0.644933306097047,1.43150735196672,2.3919642653362,3.56553653738888,5,0,0.642577076380773,1.42829975273433,2.38915808623668,3.56400031701816,5,0,0.644741583278546,1.43288689141746,2.39538582229432,3.56949252997173,5,0,0.65261116217581,1.44773696635402,2.41394849017319,3.58487976311703,5
12,0,0.99964333730249,1.99942746115306,2.99938991093701,3.9995682365877,5,0,0.641512940734315,1.4260415694064,2.38608735048786,3.56128726778397,5,0,0.640812490494701,1.42548275675374,2.38613193125375,3.56181416471154,5,0,0.643841134258207,1.43145217941841,2.39384762073638,3.56838365832038,5,0,0.652152762279184,1.44700934158749,2.41317149462649,3.58432210718187,5
13,0,0.999435104357788,1.99909319245218,2.99903371656488,3.99931615187404,5,0,0.639311805297674,1.42252425336992,2.38230512902299,3.55855200612186,5,0,0.639687837224767,1.42368738670824,2.38420316813866,3.56042064449526,5,0,0.643270086723633,1.43054232169588,2.39287210936488,3.56768038573058,5,0,0.651862788708427,1.44654906495614,2.41267998118158,3.58396933414374,5
14,0,0.999105679893498,1.99856438061049,2.9984702146147,3.99891734612409,5,0,0.637905336961586,1.42027683055281,2.37988830459806,3.55680395968631,5,0,0.638973672016787,1.42254732371505,2.38297836444008,3.55953567232009,5,0,0.642908615666073,1.42996638867618,2.39225460877015,3.5672351976593,5,0,0.651679530903677,1.44625817988198,2.41236935265206,3.58374638334646,5
15,0,0.998585084401421,1.99772869249585,2.99757969583567,3.99828708662944,5,0,0.637010756206079,1.41884738336457,2.37835105554936,3.5556920031487,5,0,0.63852123256372,1.42182507405182,2.38220241564294,3.5589749931305,5,0,0.642680077032769,1.42960225879694,2.39186419433715,3.56695372166672,5,0,0.651563784579519,1.44607445618144,2.41217315796014,3.58360556481483,5
16,0,0.997763756759899,1.99641026002463,2.99617473564297,3.99729269687196,5,0,0.636443429201495,1.4179408620167,2.37737614627983,3.55498677362613,5,0,0.638235028914762,1.42136819634501,2.38171156337939,3.55862030739167,5,0,0.642535692890694,1.42937221259021,2.39161754085871,3.56677589018229,5,0,0.651490706351344,1.44595845955303,2.41204928719999,3.58351665607884,5
17,0,0.996471387960337,1.99433570872746,2.99396397478064,3.99572789235067,5,0,0.636084312821553,1.41736703992092,2.37675902602661,3.55454034659918,5,0,0.638054153420806,1.42107945882893,2.38140135231667,3.55839614770082,5,0,0.642444518459346,1.42922694526466,2.39146178594216,3.56666359350407,5,0,0.651444578283755,1.44588524081705,2.41197109804364,3.58346053524671,5
18,0,0.994446218117518,1.99108488598637,2.99049956798468,3.99327551338896,5,0,0.635857262762174,1.41700424426925,2.37636885174818,3.55425808719194,5,0,0.637939911690087,1.42089709133557,2.38120542114378,3.55825456558629,5,0,0.64238696170799,1.42913524075193,2.39136346057513,3.56659270218117,5,0,0.651415465942644,1.44583903104245,2.41192175127773,3.58342511614886,5
19,0,0.991293076515752,1.98602353890858,2.98510533313846,3.9894564958129,5,0,0.635713818993875,1.4167750408312,2.37612234986678,3.5540797607327,5,0,0.637867783377087,1.4207819508903,2.3810817166988,3.55816517473403,5,0,0.642350634070186,1.42907736037999,2.39130140127954,3.56654795807512,5,0,0.65139709431101,1.44580986991629,2.41189061049813,3.58340276452634,5
20,0,0.986432093632438,1.97822106257984,2.97678884780579,3.98356725238804,5,0,0.63562323835581,1.41663030562682,2.37596669062926,3.55396715147778,5,0,0.637822254896938,1.42070927255834,2.38100363249852,3.55810874957639,5,0,0.642327708187205,1.42904083287161,2.39126223647224,3.56651972059567,5,0,0.651385501405983,1.44579146860626,2.41187095997356,3.58338866013953,5


==> FigTikz/data_txt/Constellation_GS_PAM6_RIN-151to-142_NEP22_L2_ER5_Rb400_OH12.9.txt <==
oma,awgn_x0,awgn_x1,awgn_x2,awgn_x3,awgn_x4,awgn_x5,rin151_x0,rin151_x1,rin151_x2,rin151_x3,rin151_x4,rin151_x5,rin148_x0,rin148_x1,rin148_x2,rin148_x3,rin148_x4,rin148_x5,rin145_x0,rin145_x1,rin145_x2,rin145_x3,rin145_x4,rin145_x5,rin142_x0,rin142_x1,rin142_x2,rin142_x3,rin142_x4,rin142_x5
-20,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00179669280679,2.00359344010035,3.00539027556073,4.00718719920012,5
-19,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.01277139365868,2.02554310060834,3.03194835843133,4.02430461053338,5
-18,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00319059897832,2.00638128644978,3.00957211713995,4.00893818924334,5,0,1.02275652012589,2.03677795774568,3.03940649779695,4.02801228188795,5
-17,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00044631426641,2.00089264204542,3.00133899168878,4.00178536319753,5,0,1.00983338288662,2.01716716074102,3.01884479359615,4.01355632547838,5,0,1.02263460586018,2.03658225385583,3.03919862016239,4.0278660686759,5
-16,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00314188124195,2.00628383726141,3.00786076303799,4.00598249130048,5,0,1.01121244541724,2.01812070450018,3.01941953597465,4.01380981432514,5,0,1.02244157789982,2.03627239431274,3.03886948399402,4.02763456415761,5
-15,0,1,2,3,4,5,0,1.00077905273939,2.00155812694754,3.00233723589529,4.00218263528566,5,0,1.00553497649107,2.00894492571741,3.00958670242811,4.00681846559961,5,0,1.01106059185595,2.01787613255991,3.01915858553934,4.0136252373616,5,0,1.02213613318306,2.03578207744726,3.03834865949698,4.02726822512293,5
-14,0,1,2,3,4,5,0,1.00235820472589,2.00411712358656,3.00452007957812,4.00325247255426,5,0,1.00541491180365,2.00875123115217,3.00937957383008,4.00667154678307,5,0,1.01082022247722,2.01748899940882,3.01874552420559,4.01333306452666,5,0,1.02165324714656,2.03500692313794,3.03752526339353,4.02668904567158,5
-13,0,0.999999999999999,2,3,4,5,0,1.00261670282705,2.00422883550686,3.0045325580412,4.0032241410969,5,0,1.00522481195817,2.00844455250456,3.00905162334301,4.0064389251645,5,0,1.01044001979533,2.01687665504139,3.01809216153963,4.01287090829157,5,0,1.02089094901605,2.0337832448002,3.03622540062788,4.02577467632632,5
-12,0,1,2,3,4,5,0,1.00246599859369,2.00398550952735,3.0042720632987,4.00303910815991,5,0,1.00492399980191,2.00795926782329,3.00853267436171,4.00607081866957,5,0,1.0098393320901,2.01590920570036,3.01705989039763,4.01214070657582,5,0,1.01969031556106,2.03185593683572,3.03417802999914,4.02433437994937,5
-11,0,1,2,3,4,5,0,1.00222744823333,2.00360034824053,3.00385972307502,4.00274621363911,5,0,1.00444843538895,2.00719206598376,3.00771224158827,4.00548884554836,5,0,1.00889202623307,2.01438350960306,3.01543192719048,4.01098906685967,5,0,1.01780607499545,2.02883129277652,3.03096478827305,4.02207365400483,5
-10,0,1,2,3,4,5,0,1.00185012212746,2.00299112192509,3.00320750049761,4.00228291606997,5,0,1.00369769010946,2.00598093405178,3.00641705252655,4.00457006742098,5,0,1.0074023670053,2.01198433366577,3.01287183286605,4.00917787599903,5,0,1.01486550682899,2.02411104452357,3.0259497856796,4.0185446467633,5
-9,0,1,2,3,4,5,0,1.00125397756064,2.00202859651855,3.00217702929656,4.00155091161347,5,0,1.0025152395139,2.00407336806058,3.00437703240677,4.00312283056176,5,0,1.00507032199488,2.00822848636635,3.0088638211961,4.00634195554754,5,0,1.01031591759503,2.01680808381658,3.01818976140542,4.01308249329479,5
-8,0,1,2,3,4,5,0,1.00031383240199,2.00051065986822,3.0005519014219,4.00039643007508,5,0,1.00065950240518,2.00107966010892,3.0011753001089,4.00085122082585,5,0,1.0014448444183,2.00238960452563,3.00263231321794,4.001931871226,5,0,1.00336891131581,2.00565708372944,3.00633844056348,4.00473701696048,5
-7,0,0.999999999999999,2,3,4,5,0,0.998835423663916,1.99812367156069,2.99799625771143,3.99858077325402,5,0,0.997763338721724,1.99640757818977,2.99617819531637,3.99730524853149,5,0,0.995868406883995,1.99340888533721,2.99304625155275,3.99514560078754,5,0,0.992967261427846,1.98896149078048,2.98858881967449,3.99223007835702,5
-6,0,1,2,3,4,5,0,0.996520967016197,1.99438686889709,2.9939951937931,3.99573786837451,5,0,0.99328226408468,1.98917886943216,2.98844570906696,3.99181689513105,5,0,0.98742815158616,1.97981654876721,2.97853437873361,3.98486723696484,5,0,0.977828855713609,1.96466438893031,2.96274599302813,3.97400321779336,5
-5,0,1,2,3,4,5,0,0.992922774626392,1.98857751004386,2.98777443954534,3.99131694253443,5,0,0.986439441449545,1.97814061979413,2.97663608042816,3.98343152273507,5,0,0.974952278405563,1.95972629113371,2.95707757426246,3.96965897347391,5,0,0.956647879698917,1.93067194951686,2.92656744280507,3.94845216659061,5
-4,0,1,2,3,4,5,0,0.987388167550718,1.97964200123754,2.97820480601929,3.98451403542742,5,0,0.976192814242488,1.96161243993745,2.95894808387113,3.9708650878632,5,0,0.95712065584965,1.93101388408855,2.92639667476337,3.94788986629295,5,0,0.928510808929294,1.8855217332444,2.87847067473097,3.91442117490463,5
-3,0,1,2,3,4,5,0,0.979010911055537,1.96611763630132,2.96371754016691,3.97421057816797,5,0,0.961277987600434,1.93755601893138,2.93319324687896,3.9525521224432,5,0,0.932767944302914,1.89180593888076,2.88447100818113,3.91809813631448,5,0,0.893457217424324,1.82928296129717,2.81849258151571,3.87188208096332,5
-2,0,1,2,3,4,5,0,0.966627476782072,1.94612685381922,2.94229654337022,3.95896540651202,5,0,0.940405887805142,1.9038945416993,2.89713447991001,3.9268814841222,5,0,0.901388136981619,1.84129278774865,2.83040536284787,3.87960372302113,5,0,0.852915153982056,1.76425410865449,2.74904304731452,3.82248261848496,5
-1,0,1,2,3,4,5,0,0.948926594543262,1.91755459519208,2.91166566553209,3.93714390104511,5,0,0.912672281697284,1.85917382602899,2.84919094374216,3.89269304201267,5,0,0.863672723225931,1.78059445912666,2.76536075356126,3.83317653800728,5,0,0.809664778002627,1.69490158795862,2.67485946574893,3.76954334619231,5
0,0,1,2,3,4,5,0,0.924749890784357,1.87853427762856,2.86980614282019,3.9072812166045,5,0,0.878110933686519,1.8034544827507,2.78939455659166,3.84995966173726,5,0,0.821746265137286,1.71313764333616,2.69297240412804,3.78135552979431,5,0,0.767207293091618,1.6268434621902,2.60194136912345,3.71732977545103,5
1,0,1,2,3,4,5,0,0.893592727837033,1.82825665655854,2.81582209344739,3.86869625754214,5,0,0.838124668918231,1.73900560146984,2.72014275359155,3.80033744001734,5,0,0.77882882830143,1.64410858506699,2.61878380722349,3.72807529717426,5,0,0.728800033563358,1.56529958732846,2.53589914701083,3.66988453893934,5
2,0,1,2,3,4,5,0,0.856139054030229,1.76783244093039,2.75087023742121,3.82216128804868,5,0,0.795452363678038,1.67024826881422,2.64615571948993,3.74716197805071,5,0,0.738393276658818,1.5790937924926,2.54880229252745,3.67765399952339,5,0,0.696628607243096,1.51376561644832,2.48052140960232,3.62998458845178,5
3,0,1,2,3,4,5,0,0.814496536644755,1.70066929683584,2.67857829735565,3.77022139000984,5,0,0.753548592714658,1.60275178877926,2.57341632263205,3.69471709312823,5,0,0.703217452528081,1.52255504140482,2.48785770167019,3.63361183916794,5,0,0.671474588681616,1.47348462403276,2.43718627915479,3.59868609367489,5
4,0,1,2,3,4,5,0,0.771862650149014,1.63192928314176,2.60448116648374,3.71681998455001,5,0,0.715631436078082,1.54169740257746,2.50752367846585,3.64706229856486,5,0,0.674780375771092,1.47686155809315,2.43854332698225,3.5978823143023,5,0,0.652921385200859,1.44378125893377,2.40520248206774,3.5755429550829,5
5,0,1,2,3,4,5,0,0.731688192460765,1.56717650918828,2.53457917189358,3.66628454511625,5,0,0.683863289218485,1.49056030481475,2.45226240905087,3.606986060471,5,0,0.653214029770416,1.44221696767005,2.40111688277301,3.57070984496869,5,0,0.639858112029398,1.42287105282374,2.38267237626947,3.55921819219759,5
6,0,1,2,3,4,5,0,0.696735101607838,1.51085781916956,2.4736984894765,3.62214275511484,5,0,0.659020333449815,1.45058149257922,2.40901271978717,3.57554896418809,5,0,0.637694519105882,1.41729104617147,2.3741697327795,3.55111516868908,5,0,0.630976127648872,1.40865567041832,2.3673488245629,3.54810454036911,5
7,0,1,2,3,4,5,0,0.668475330075287,1.46533702399287,2.42443217022981,3.5863322427775,5,0,0.640694338478378,1.42109653723617,2.37708876783825,3.5523030346977,5,0,0.626970650448323,1.40006990018643,2.35554237760895,3.53755519142733,5,0,0.625086230653324,1.39922990905388,2.35718517163144,3.54072843440854,5
8,0,1,2,3,4,5,0,0.647041924312516,1.43082035396441,2.38703999950765,3.55909798108692,5,0,0.62778997402826,1.40033787107928,2.3545991761059,3.53590556215787,5,0,0.619777668707931,1.38852006568338,2.34304493091031,3.52845059002795,5,0,0.621247124249463,1.3930864599841,2.3505594502596,3.535917875335,5
9,0,0.999993572265779,1.99998714433705,2.99998071609361,3.99997428753526,5,0,0.631617316292997,1.40598488740661,2.36011634521137,3.53945859457591,5,0,0.619015553827755,1.3862244783094,2.33930240300902,3.52474229912176,5,0,0.615052538368313,1.3809333985459,2.33483383617892,3.52246561160884,5,0,0.618773392999406,1.38912808282091,2.34628977369152,3.53281704696027,5
10,0,0.999927746057087,1.9998554904117,2.99981922069714,3.99986240423528,5,0,0.620958670481634,1.38882547275296,2.34150465073715,3.52586758789745,5,0,0.613196778316111,1.37686588649763,2.32915616452834,3.5173332117051,5,0,0.611992099860971,1.37601978066575,2.32951495994991,3.51858744159368,5,0,0.617191428822889,1.38659674555944,2.34355913387569,3.5308335815997,5
11,0,0.999795581966319,1.99966967184984,2.99964596836708,3.99974817488848,5,0,0.613809280825716,1.37731669361965,2.3290174441035,3.51674210676883,5,0,0.609403942896241,1.37076602190214,2.32254164663825,3.51250111793511,5,0,0.610028311611005,1.37286695687041,2.32610175412207,3.5160982203626,5,0,0.61618468198882,1.38498585364019,2.34182131628057,3.52957113249993,5
12,0,0.999676123221541,1.99947663335617,2.99943907693208,3.99960101009081,5,0,0.609112720356369,1.3697568438285,2.32081296035855,3.51074338154683,5,0,0.606959990679947,1.36683564620074,2.3182791273543,3.50938639781468,5,0,0.608775850485911,1.37085619266654,2.32392478483526,3.51451035521514,5,0,0.615546000353534,1.38396391235011,2.34071881626967,3.52877015602128,5
13,0,0.999486982666309,1.99917099332192,2.99911150186398,3.9993679990413,5,0,0.606070758957474,1.36486053122252,2.3154983169434,3.50685629438965,5,0,0.605397055843646,1.36432218232623,2.31555303930719,3.50739404199722,5,0,0.607980179203299,1.36957879720605,2.32254174524838,3.51350148719074,5,0,0.61514162745853,1.3833168879984,2.34002077241076,3.52826299737896,5
14,0,0.999187688215574,1.99868735174753,2.99859314672742,3.99899927639677,5,0,0.604118815690466,1.36171878518949,2.31208780683365,3.50436134563664,5,0,0.604402413248582,1.3627226511951,2.31381810811412,3.50612593238367,5,0,0.607475963216837,1.36876931932531,2.32166529813864,3.51286212070871,5,0,0.614885928274225,1.38290775352342,2.33957937058177,3.52794229079027,5
15,0,0.998714522534739,1.99792274659337,2.99777365224811,3.99841632938873,5,0,0.602873904502763,1.35971507534249,2.30991254850387,3.50276982525733,5,0,0.603771408211772,1.36170791170151,2.31271743508707,3.50532136376655,5,0,0.607156950192236,1.36825717225689,2.32111077114238,3.51245757992836,5,0,0.614724370447159,1.38264925172848,2.33930047901102,3.52773965454483,5
16,0,0.997967562341207,1.99671571150112,2.99647994307934,3.99749601435464,5,0,0.602083027767909,1.35844215705464,2.30853059249987,3.50175863415876,5,0,0.603371894714758,1.36106544486531,2.3120205462918,3.50481193036553,5,0,0.606955317059891,1.36793346916684,2.32076027806035,3.5122018810368,5,0,0.614622345562449,1.38248600633667,2.33912435639017,3.52761168638419,5
17,0,0.99679106930108,1.99481459224459,2.99444225052947,3.99604635807606,5,0,0.601581849350296,1.35763551459968,2.30765483070181,3.50111779516094,5,0,0.603119267923219,1.36065919138454,2.31157987418295,3.50448978518917,5,0,0.606827955633745,1.3677290027331,2.32053888829704,3.51204036594354,5,0,0.614557936817731,1.38238294893598,2.3390131691633,3.52753089875316,5
18,0,0.994944671908602,1.99183098717906,2.99124416295026,3.99377095440121,5,0,0.60126475787676,1.35712516077798,2.30710073675379,3.50071232257749,5,0,0.602959651169305,1.36040250952899,2.31130144340311,3.50428623993305,5,0,0.606747540368326,1.36759990397098,2.32039910366459,3.51193838502725,5,0,0.61451728354447,1.3823179015913,2.33894299031496,3.52747990720198,5
19,0,0.992063059799524,1.98717463678438,2.98625272639441,3.99021906856188,5,0,0.601064339149919,1.35680259083423,2.30675051716433,3.50045603467481,5,0,0.602858852026034,1.36024041330087,2.31112561166859,3.50415769769747,5,0,0.606696779592345,1.3675184126241,2.32031086681236,3.5118740108113,5,0,0.614491627445719,1.38227685052094,2.33889870071584,3.52744772653764,5
20,0,0.987604441483866,1.97997018339313,2.97852896258235,3.98472158314812,5,0,0.600937744755675,1.35659884003958,2.30652930006584,3.50029414750823,5,0,0.60279521707334,1.36013808131608,2.31101460803714,3.50407654763914,5,0,0.606664742874479,1.36746698090408,2.32025517770055,3.5118333820302,5,0,0.61447543730469,1.38225094547416,2.33887075198938,3.52742741905547,5


==> FigTikz/data_txt/Constellation_GS_PAM6_RIN-155to-140_NEP22_L2_ER5_Rb400_OH10.txt <==
oma,awgn_x0,awgn_x1,awgn_x2,awgn_x3,awgn_x4,awgn_x5,rin155_x0,rin155_x1,rin155_x2,rin155_x3,rin155_x4,rin155_x5,rin150_x0,rin150_x1,rin150_x2,rin150_x3,rin150_x4,rin150_x5,rin145_x0,rin145_x1,rin145_x2,rin145_x3,rin145_x4,rin145_x5,rin140_x0,rin140_x1,rin140_x2,rin140_x3,rin140_x4,rin140_x5
-20,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.01981476382449,2.03963002451567,3.04956238645463,4.03769325271922,5
-19,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.03537808994182,2.05717835044365,3.06125346576784,4.0435250901729,5
-18,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00310779562731,2.00621567743206,3.00932369870736,4.00870624808509,5,0,1.03525478983521,2.05698113454154,3.06104500293047,4.04337936277013,5
-17,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00957636104267,2.01671847269098,3.01835234304336,4.01320219369416,5,0,1.03505956793497,2.05666888140621,3.06071494042827,4.04314862738106,5
-16,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00027188020696,2.0005437686436,3.00081567039621,4.00108758546536,5,0,1.01091688954308,2.01764303523823,3.01890771338807,4.01344596829515,5,0,1.03475065224755,2.05617477793082,3.06019265067247,4.04278350526197,5
-15,0,1,2,3,4,5,0,1,2,3,4,5,0,1.0019026770267,2.00380539916075,3.00476045523529,4.0036231724386,5,0,1.01076507574404,2.01739850645572,3.0186467789124,4.0132613759067,5,0,1.0342622805745,2.05539363970261,3.05936693949514,4.04220624930721,5
-14,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00332164161815,2.00536798861995,3.00575332972273,4.00409230542408,5,0,1.01052476929802,2.01701144160789,3.01823374283515,4.01296917865852,5,0,1.03349132693678,2.05416052105044,3.05806342556249,4.04129491555828,5
-13,0,0.999999999999999,2,3,4,5,0,1.00028447585291,2.00056895953502,3.00085345588534,4.00079701734882,5,0,1.00320181122165,2.00517454785953,3.00554629331618,4.0039452923846,5,0,1.01014466613611,2.01639920524501,3.01758042009909,4.01250698381357,5,0,1.03227707151039,2.05221835948308,3.05601031289923,4.03985939809337,5
-12,0,1,2,3,4,5,0,1.00082776678269,2.00144519043508,3.00158668877127,4.00114179005587,5,0,1.00301208228957,2.00486827100276,3.00521848876278,4.00371252159424,5,0,1.00954413560729,2.01543192646039,3.01654821199718,4.01177672111361,5,0,1.0303714791067,2.0491704416727,3.05278808100627,4.03760616662783,5
-11,0,1,2,3,4,5,0,1.00085688361806,2.00138481798452,3.00148434512736,4.00105594050511,5,0,1.00271185695968,2.00438362196251,3.00469977062232,4.00334417908268,5,0,1.0085970774815,2.01390649913287,3.01492034809163,4.01062498526184,5,0,1.02739765246897,2.04441396232904,3.04775909989681,4.0340888422717,5
-10,0,1,2,3,4,5,0,1.00070641287654,2.0011417447447,3.00122394152421,4.00087081234091,5,0,1.0022372200221,2.0036174246553,3.00387970258375,4.00276183291297,5,0,1.00710780746755,2.01150774533928,3.01236040963837,4.00881364332181,5,0,1.02279675787128,2.03705516113749,3.03997757181829,4.02864473335368,5
-9,0,1,2,3,4,5,0,1.00046823206032,2.00075698344573,3.00081174552353,4.00057776710054,5,0,1.00148793824888,2.0024078775866,3.00258508878624,4.00184246607103,5,0,1.0047763709125,2.00775255766935,3.0083526412892,4.00597748659081,5,0,1.0157717624426,2.02581939651941,3.02809370308642,4.020326739208,5
-8,0,1,2,3,4,5,0,1.00009149035104,2.00014838962385,3.00015975096713,4.00011423117158,5,0,1.00030779113121,2.00050280549902,3.00054597343482,4.00039430244749,5,0,1.00115183719952,2.00191469833628,3.0021215099086,4.00156703549998,5,0,1.00525412389024,2.00899800611788,3.01029599136211,4.00786079440987,5
-7,0,0.999999999999999,2,3,4,5,0,0.999496268764359,1.99918686304254,2.9991296397625,3.99938185022639,5,0,0.998455665168615,1.99751300578286,2.99734565789301,3.99812123942969,5,0,0.995576846579861,1.99293554486153,2.99253602352776,3.99478020222739,5,0,0.98994855314956,1.98452017750062,2.98438453034733,3.98969328102168,5
-6,0,1,2,3,4,5,0,0.998557578390026,1.99767050042938,2.9975050789747,3.99822677519799,5,0,0.995565127673608,1.99284700940111,2.99235075639997,3.99457300191977,5,0,0.987138770168453,1.97934556200751,2.97802501233371,3.98450098943865,5,0,0.96853685883577,1.95027945008192,2.94811259286368,3.96422468801769,5
-5,0,1,2,3,4,5,0,0.997081455384879,1.99528598449694,2.99495032543679,3.99641018570717,5,0,0.991092735280548,1.98562768328256,2.98462166058415,3.98908115042661,5,0,0.974666093580197,1.95925874844425,2.95656946155879,3.96929147720059,5,0,0.940098785878503,1.90480739530436,2.89989640719145,3.93030230988348,5
-4,0,1,2,3,4,5,0,0.994770572257943,1.99155304536779,2.99095065118968,3.99356582222006,5,0,0.984263117737215,1.97460368409417,2.97281716584414,3.98069045171144,5,0,0.956838991086052,1.93055119261514,2.92589031321386,3.9475205970704,5,0,0.904678494495558,1.84817991233398,2.83977670804824,3.88789729074408,5
-3,0,1,2,3,4,5,0,0.991177923877197,1.98574967612638,2.9847320479757,3.98914263231148,5,0,0.974036145600507,1.95809667011974,2.95513675925446,3.96811607467078,5,0,0.932492362815206,1.89134974027217,2.88396696196655,3.91772646611433,5,0,0.863723043209629,1.78271762704102,2.77017296381918,3.83865158178842,5
-2,0,1,2,3,4,5,0,0.985651817008187,1.97682334042816,2.97516570074212,3.98233625101373,5,0,0.959149678999829,1.93407069169272,2.9293927624502,3.94979161675777,5,0,0.901120247819879,1.84084473692081,2.82990417282393,3.87922898874046,5,0,0.820043394570081,1.71292084053504,2.69583580080915,3.7858753155843,5
-1,0,1,2,3,4,5,0,0.977287364017695,1.96331276870798,2.96068335774931,3.97202755376864,5,0,0.938316782956961,1.90045110118823,2.8933487566946,3.92410501976322,5,0,0.863413873346864,1.78015588734553,2.76486281084482,3.83279815623242,5,0,0.77717531673341,1.64444387634546,2.62277759877395,3.73382131215902,5
0,0,1,2,3,4,5,0,0.964922720241746,1.94334217631399,2.93926952550368,3.95677467540166,5,0,0.910634426530935,1.85578478356037,2.84542410701981,3.8898955697436,5,0,0.821497216967006,1.71270922343528,2.69247783837146,3.78097312493271,5,0,0.738405071109324,1.58253518526018,2.55661754242344,3.68652052190528,5
1,0,1,2,3,4,5,0,0.947248421644707,1.91479837080851,2.90864865758502,3.9349422294842,5,0,0.876135663841916,1.80013128346243,2.78565011310587,3.84713626965807,5,0,0.778589564294333,1.64369015424455,2.61829244821785,3.72768879255917,5,0,0.705935241097852,1.53070549915465,2.50114752213263,3.64674196551545,5
2,0,1,2,3,4,5,0,0.923107519087285,1.87581615906419,2.86680237248504,3.90506473117919,5,0,0.836220137217688,1.73575598275342,2.71642266108873,3.79748432921352,5,0,0.738163018677547,1.578684415018,2.5483137253502,3.67726363393461,5,0,0.680551209101513,1.4901993509407,2.45774427850744,3.61553881587757,5
3,0,1,2,3,4,5,0,0.891995664268491,1.82558639250347,2.81283465314559,3.86646086890768,5,0,0.793621479637481,1.6670742187697,2.64245979397591,3.74427735046863,5,0,0.702994875157435,1.52215326683634,2.48737138229308,3.63321810448432,5,0,0.661830075621267,1.4603332280945,2.42571250063062,3.59246632191044,5
4,0,1,2,3,4,5,0,0.85459528231812,1.76521789571869,2.74790135542099,3.81990339724069,5,0,0.751788318500054,1.59964908967164,2.56974231119925,3.6918015866142,5,0,0.67456391118019,1.47646574966504,2.43805870129514,3.59748584179789,5,0,0.648649388997635,1.43931007673529,2.40314975661316,3.57619149148023,5
5,0,1,2,3,4,5,0,0.813010608436489,1.6981144717894,2.67562869233634,3.76793867638914,5,0,0.713933708190672,1.53865690893555,2.50386794142916,3.6441188007459,5,0,0.653002147741268,1.44182557888483,2.40063346751765,3.57031128416842,5,0,0.639687944126047,1.42501866801669,2.38780455188241,3.56511188969742,5
6,0,1,2,3,4,5,0,0.770434515798446,1.62943325794296,2.60154982753609,3.71451196649543,5,0,0.682217057938055,1.48757025314383,2.4486208369044,3.60401899886453,5,0,0.637485908121545,1.41690278278172,2.37368714883823,3.55071509727338,5,0,0.633745514513888,1.41554283013595,2.37762677983001,3.55775841073599,5
7,0,1,2,3,4,5,0,0.730313298784154,1.5647337984851,2.53166368381282,3.66395268373873,5,0,0.657413840202458,1.44762984635856,2.40538148910401,3.57256336302915,5,0,0.626764287377212,1.39968376985939,2.35506034859046,3.53715407183448,5,0,0.629872233638635,1.40936688484891,2.37099195808896,3.55296262137363,5
8,0,1,2,3,4,5,0,0.695405642649104,1.5084598905402,2.47079570955109,3.61979007407289,5,0,0.639116879430316,1.41817264655997,2.37346474776687,3.54930367533131,5,0,0.619572807980534,1.38813535405119,2.34256326514462,3.52804876521737,5,0,0.62737650954313,1.40538762872153,2.3667164605412,3.5498713189329,5
9,0,1,2,3,4,5,0,0.667182048734764,1.46297423742401,2.4215389198542,3.5839626309616,5,0,0.626232825293947,1.39743323551853,2.35098001871362,3.53289646582997,5,0,0.614848662237788,1.38054961363813,2.33435240511533,3.52206332254342,5,0,0.625780491996298,1.40284296381759,2.363982115765,3.54789394923495,5
10,0,1,2,3,4,5,0,0.645775773337121,1.42848359781048,2.38415352695594,3.55671544646016,5,0,0.617472154705342,1.38333280026776,2.33568645007144,3.5217265564929,5,0,0.611788860492165,1.37563659378996,2.32903367924033,3.51818485140033,5,0,0.624764806235615,1.40122360027038,2.36224194750746,3.54663538090524,5
11,0,1,2,3,4,5,0,0.630370535395757,1.40366653640729,2.35723450762843,3.53706670659876,5,0,0.611662471160804,1.37398274135144,2.32554229092898,3.51431304940277,5,0,0.609825480442011,1.37248415282418,2.32562056920167,3.51569543676198,5,0,0.624120455539688,1.40019628857616,2.36113795911028,3.54583686702091,5
12,0,1,2,3,4,5,0,0.619725202945321,1.38651968145199,2.3386258963098,3.52346920698281,5,0,0.607875551186565,1.36788841313013,2.31892910873424,3.50947806933424,5,0,0.60857327949987,1.37047363241028,2.32344366072598,3.51410744818803,5,0,0.623712494076434,1.39954586563101,2.36043897405363,3.54533126779094,5
13,0,1,2,3,4,5,0,0.612584711810648,1.37501925480446,2.32614070260207,3.51433935596234,5,0,0.605435406146869,1.36396159417941,2.31466744187937,3.50636148706696,5,0,0.607777773444372,1.36919639167655,2.32206065965781,3.51309850172165,5,0,0.623454526003165,1.39913458274888,2.35999697753414,3.54501154737494,5
14,0,1,2,3,4,5,0,0.607893983543085,1.36746486059174,2.31793751699793,3.50833775332926,5,0,0.603874904213509,1.3614504005128,2.31194189558109,3.50436793941261,5,0,0.607273662136691,1.36838701178585,2.32118423691156,3.51245908551856,5,0,0.623291534744403,1.39887472378745,2.35971771040591,3.54480953426132,5
15,0,1,2,3,4,5,0,0.604855794104807,1.36257206836044,2.31262370412873,3.50444879952394,5,0,0.602881809165942,1.35985231235439,2.31020730777619,3.50309907092174,5,0,0.606954715331256,1.36787492669078,2.32062972531153,3.51205451327513,5,0,0.623188604683587,1.39871062143799,2.3595413506915,3.54468195962896,5
16,0,1,2,3,4,5,0,0.602906268931745,1.3594325758016,2.3092137227022,3.50195265174769,5,0,0.602251785603034,1.35883848757333,2.30910685204014,3.50229402070792,5,0,0.606753124048873,1.36755126276155,2.3202792419534,3.51179879449524,5,0,0.623123624515626,1.39860702307707,2.35943001381579,3.54460142044045,5
17,0,1,2,3,4,5,0,0.601662899038439,1.35743030095319,2.30703879981706,3.50036036613949,5,0,0.601852893396307,1.35819659958997,2.30841010059702,3.50178428232427,5,0,0.606625789055607,1.36734682105988,2.32005785832926,3.51163726683872,5,0,0.623082610580843,1.39854163430737,2.35935974052432,3.5445505857029,5
18,0,1,2,3,4,5,0,0.600873001099431,1.35615829340381,2.30565705621285,3.49934868869025,5,0,0.601600659421696,1.35779071202402,2.3079695152516,3.5014619442702,5,0,0.606545390479112,1.36721773791192,2.31991807757189,3.51153527798975,5,0,0.623056726873125,1.39850036777168,2.35931539132723,3.54451850400396,5
19,0,1,2,3,4,5,0,0.600372442796472,1.35535222772249,2.3047814287292,3.49870754140715,5,0,0.601441290841751,1.35753426131801,2.30769113925566,3.501258277138,5,0,0.606494640237476,1.36713625642059,2.31982984316526,3.5114708987663,5,0,0.623040393101858,1.39847432675927,2.35928740499365,3.54449825897377,5
20,0,1,2,3,4,5,0,0.600055743605203,1.35484223867612,2.30422741964728,3.49830187373998,5,0,0.601340648414627,1.35737231104424,2.30751534210336,3.50112965793261,5,0,0.606462610168058,1.36708483092048,2.31977415559676,3.51143026682475,5,0,0.623030086290678,1.39845789456227,2.35926974526516,3.54448548408978,5


==> FigTikz/data_txt/Constellation_GS_PAM6_RIN-155to-143_NEP22_L2_ER5_Rb400_OH10.txt <==
oma,awgn_x0,awgn_x1,awgn_x2,awgn_x3,awgn_x4,awgn_x5,rin155_x0,rin155_x1,rin155_x2,rin155_x3,rin155_x4,rin155_x5,rin147_x0,rin147_x1,rin147_x2,rin147_x3,rin147_x4,rin147_x5,rin145_x0,rin145_x1,rin145_x2,rin145_x3,rin145_x4,rin145_x5,rin143_x0,rin143_x1,rin143_x2,rin143_x3,rin143_x4,rin143_x5
-20,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5
-19,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00494617866838,2.00989249516584,3.01483903475507,4.01385544171343,5
-18,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00310779562731,2.00621567743206,3.00932369870736,4.00870624808509,5,0,1.01528862132651,2.0266902046948,3.02929559695891,4.02107020270845,5
-17,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00194929842157,2.00389865072936,3.00584809023987,4.00546103069695,5,0,1.00957636104267,2.01671847269098,3.01835234304336,4.01320219369416,5,0,1.01748565043774,2.02825947684712,3.03028217022487,4.02153028275466,5
-16,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00598301331864,2.01044537430572,3.01146692814832,4.00825006680739,5,0,1.01091688954308,2.01764303523823,3.01890771338807,4.01344596829515,5,0,1.01733294876032,2.02801398349316,3.03002087610127,4.02134602890881,5
-15,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00678484800645,2.01096502886392,3.01175175829312,4.00835821066322,5,0,1.01076507574404,2.01739850645572,3.0186467789124,4.0132613759067,5,0,1.01709123709743,2.02762539212032,3.02960727090405,4.02105436748619,5
-14,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00663358829305,2.01072110109187,3.01149104477066,4.00817340073419,5,0,1.01052476929802,2.01701144160789,3.01823374283515,4.01296917865852,5,0,1.01670891175919,2.02701074192811,3.02895304838485,4.02059302004339,5
-13,0,0.999999999999999,2,3,4,5,0,1.00028447585291,2.00056895953502,3.00085345588534,4.00079701734882,5,0,1.00639415878489,2.01033498740345,3.01107835833836,4.00788085917609,5,0,1.01014466613611,2.01639920524501,3.01758042009909,4.01250698381357,5,0,1.01610487167283,2.02603965135209,3.02791941974715,4.01986409582552,5
-12,0,1,2,3,4,5,0,1.00082776678269,2.00144519043508,3.00158668877127,4.00114179005587,5,0,1.00601544240008,2.00972425507859,3.01042558839756,4.00741811981097,5,0,1.00954413560729,2.01543192646039,3.01654821199718,4.01177672111361,5,0,1.01515228205846,2.02450821729936,3.02628931820372,4.01871446996217,5
-11,0,1,2,3,4,5,0,1.00085688361806,2.00138481798452,3.00148434512736,4.00105594050511,5,0,1.00541710207796,2.00875935141671,3.00939425303092,4.0066869970383,5,0,1.0085970774815,2.01390649913287,3.01492034809163,4.01062498526184,5,0,1.01365432158496,2.02210002918271,3.02372586743917,4.01690644394249,5
-10,0,1,2,3,4,5,0,1.00070641287654,2.0011417447447,3.00122394152421,4.00087081234091,5,0,1.00447349604142,2.00723766693559,3.00776776388337,4.00553390537399,5,0,1.00710780746755,2.01150774533928,3.01236040963837,4.00881364332181,5,0,1.01130929961831,2.01833010006904,3.01971261634769,4.01407547317453,5
-9,0,1,2,3,4,5,0,1.00046823206032,2.00075698344573,3.00081174552353,4.00057776710054,5,0,1.0029896497069,2.00484479191114,3.00520998336775,4.00372043275001,5,0,1.0047763709125,2.00775255766935,3.0083526412892,4.00597748659081,5,0,1.00766369237547,2.01246939051758,3.01347299935547,4.00967307221486,5
-8,0,1,2,3,4,5,0,1.00009149035104,2.00014838962385,3.00015975096713,4.00011423117158,5,0,1.0006666920946,2.00109879039011,3.0012055836867,4.00088094377186,5,0,1.00115183719952,2.00191469833628,3.0021215099086,4.00156703549998,5,0,1.00205639849165,2.00345524965855,3.00387455106558,4.00289859273934,5
-7,0,0.999999999999999,2,3,4,5,0,0.999496268764359,1.99918686304254,2.9991296397625,3.99938185022639,5,0,0.99705531164398,1.99527517110057,2.99497966623988,3.99646532018932,5,0,0.995576846579861,1.99293554486153,2.99253602352776,3.99478020222739,5,0,0.993569681209389,1.98981267519112,2.98934412754026,3.99263801475508,5
-6,0,1,2,3,4,5,0,0.998557578390026,1.99767050042938,2.9975050789747,3.99822677519799,5,0,0.991500485377575,1.98631782353932,2.98540214481971,3.98967054946695,5,0,0.987138770168453,1.97934556200751,2.97802501233371,3.98450098943865,5,0,0.981025653544554,1.96964891642803,2.96786033341672,3.97745591376898,5
-5,0,1,2,3,4,5,0,0.997081455384879,1.99528598449694,2.99495032543679,3.99641018570717,5,0,0.983092775951233,1.97276062315125,2.97090306355326,3.97937936426075,5,0,0.974666093580197,1.95925874844425,2.95656946155879,3.96929147720059,5,0,0.963097676192787,1.94083299603997,2.93714173869141,3.95572395390433,5
-4,0,1,2,3,4,5,0,0.994770572257943,1.99155304536779,2.99095065118968,3.99356582222006,5,0,0.970664653879653,1.9527217825475,2.94946487221942,3.96415224225086,5,0,0.956838991086052,1.93055119261514,2.92589031321386,3.9475205970704,5,0,0.938615317489663,1.90148654012509,2.89516623679117,3.92598253326578,5
-3,0,1,2,3,4,5,0,0.991177923877197,1.98574967612638,2.9847320479757,3.98914263231148,5,0,0.952900560172104,1.92408180793673,2.91880997294636,3.94235636096091,5,0,0.932492362815206,1.89134974027217,2.88396696196655,3.91772646611433,5,0,0.907071619080429,1.85079962151297,2.84103911650816,3.8875523276554,5
-2,0,1,2,3,4,5,0,0.985651817008187,1.97682334042816,2.97516570074212,3.98233625101373,5,0,0.928638745097291,1.88497081997313,2.87691868498495,3.91252837403555,5,0,0.901120247819879,1.84084473692081,2.82990417282393,3.87922898874046,5,0,0.869163680826086,1.78989919271554,2.77592460634071,3.84120157812455,5
-1,0,1,2,3,4,5,0,0.977287364017695,1.96331276870798,2.96068335774931,3.97202755376864,5,0,0.897373897825187,1.83457935929639,2.82289544943671,3.87398769173011,5,0,0.863413873346864,1.78015588734553,2.76486281084482,3.83279815623242,5,0,0.827028532562114,1.72222599204848,2.70346353983654,3.78946487424347,5
0,0,1,2,3,4,5,0,0.964922720241746,1.94334217631399,2.93926952550368,3.95677467540166,5,0,0.859793602351782,1.7740226298928,2.75789905343402,3.82750542848103,5,0,0.821497216967006,1.71270922343528,2.69247783837146,3.78097312493271,5,0,0.783902848406421,1.65298406827768,2.62920584460053,3.73627054444329,5
1,0,1,2,3,4,5,0,0.947248421644707,1.91479837080851,2.90864865758502,3.9349422294842,5,0,0.818013691192396,1.7067174905326,2.6855608303976,3.77562366903995,5,0,0.778589564294333,1.64369015424455,2.61829244821785,3.72768879255917,5,0,0.743275666911499,1.58777638104942,2.55916411012875,3.68593013304254,5
2,0,1,2,3,4,5,0,0.923107519087285,1.87581615906419,2.86680237248504,3.90506473117919,5,0,0.775242569341783,1.63783769765539,2.61141981208809,3.72228152326512,5,0,0.738163018677547,1.578684415018,2.5483137253502,3.67726363393461,5,0,0.707936452966023,1.53107565212146,2.49817096901009,3.64195853884878,5
3,0,1,2,3,4,5,0,0.891995664268491,1.82558639250347,2.81283465314559,3.86646086890768,5,0,0.734941720550163,1.57295820109262,2.54147969154568,3.67180191190912,5,0,0.702994875157435,1.52215326683634,2.48737138229308,3.63321810448432,5,0,0.679369361357381,1.48525506389771,2.44881995665859,3.60628634432504,5
4,0,1,2,3,4,5,0,0.85459528231812,1.76521789571869,2.74790135542099,3.81990339724069,5,0,0.699880791693072,1.51653307559651,2.48056839906941,3.6277088595655,5,0,0.67456391118019,1.47646574966504,2.43805870129514,3.59748584179789,5,0,0.657705559053387,1.45051631347,2.4113672888945,3.57915759422783,5
5,0,1,2,3,4,5,0,0.813010608436489,1.6981144717894,2.67562869233634,3.76793867638914,5,0,0.671535166653556,1.47092875703732,2.43127908915205,3.59193797201202,5,0,0.653002147741268,1.44182557888483,2.40063346751765,3.57031128416842,5,0,0.64211648947277,1.42552380302978,2.38440210451695,3.55959453708247,5
6,0,1,2,3,4,5,0,0.770434515798446,1.62943325794296,2.60154982753609,3.71451196649543,5,0,0.65003738433531,1.43635021758526,2.39387054009652,3.56473394829032,5,0,0.637485908121545,1.41690278278172,2.37368714883823,3.55071509727338,5,0,0.631344821369772,1.40825720859579,2.36576269782503,3.5460564961875,5
7,0,1,2,3,4,5,0,0.730313298784154,1.5647337984851,2.53166368381282,3.66395268373873,5,0,0.634566817076308,1.41147100339112,2.36693566937771,3.54511644358014,5,0,0.626764287377212,1.39968376985939,2.35506034859046,3.53715407183448,5,0,0.624119894997358,1.39667714536759,2.35325735574232,3.53696665202101,5
8,0,1,2,3,4,5,0,0.695405642649104,1.5084598905402,2.47079570955109,3.61979007407289,5,0,0.623876584195343,1.39428173394524,2.34831650500163,3.53154062471055,5,0,0.619572807980534,1.38813535405119,2.34256326514462,3.52804876521737,5,0,0.619373829430195,1.38907073159695,2.34504115674729,3.53099138774454,5
9,0,0.99999357219241,1.99998714419033,2.99998071587346,3.99997428724191,5,0,0.667182048734764,1.46297423742401,2.4215389198542,3.5839626309616,5,0,0.616706082662436,1.38275309995097,2.33582441708891,3.52242536425418,5,0,0.614848662237788,1.38054961363813,2.33435240511533,3.52206332254342,5,0,0.616299851808329,1.38414437061818,2.33971900935041,3.52711951824961,5
10,0,0.999927745536883,1.99985548937185,2.99981921939622,3.99986240324466,5,0,0.645775773337121,1.42848359781048,2.38415352695594,3.55671544646016,5,0,0.611995685459849,1.37518028123271,2.3276167833989,3.5164333684783,5,0,0.611788860492165,1.37563659378996,2.32903367924033,3.51818485140033,5,0,0.614327384304521,1.38098338923676,2.33630371894414,3.52463434355294,5
11,0,0.999795581037699,1.99966967034813,2.99964596675763,3.99974817374403,5,0,0.630370535395757,1.40366653640729,2.35723450762843,3.53706670659876,5,0,0.608944775295004,1.37027559987545,2.32230012378577,3.51255064666824,5,0,0.609825480442011,1.37248415282418,2.32562056920167,3.51569543676198,5,0,0.613069391129862,1.37896743015122,2.33412542605059,3.52304906072039,5
12,0,0.999676122293042,1.99947663185574,2.99943907532371,3.99960100894668,5,0,0.619725202945321,1.38651968145199,2.3386258963098,3.52346920698281,5,0,0.606987095276946,1.36712849673796,2.318888329897,3.51005850186382,5,0,0.60857327949987,1.37047363241028,2.32344366072598,3.51410744818803,5,0,0.612270206775183,1.37768673762454,2.33274154797836,3.5220418338264,5
13,0,0.999486981737628,1.99917099182134,2.99911150025553,3.99936799789696,5,0,0.612584711810648,1.37501925480446,2.32614070260207,3.51433935596234,5,0,0.605738527497792,1.3651213754898,2.31671225686789,3.50846877095615,5,0,0.607777773444372,1.36919639167655,2.32206065965781,3.51309850172165,5,0,0.611763765104961,1.3768751716707,2.33186457048018,3.52140350757799,5
14,0,0.99918768728744,1.99868735024746,2.99859314511908,3.99899927525224,5,0,0.607893983543085,1.36746486059174,2.31793751699793,3.50833775332926,5,0,0.604945328658756,1.36384629210448,2.3153297849428,3.50745871716324,5,0,0.607273662136691,1.36838701178585,2.32118423691156,3.51245908551856,5,0,0.61144334412805,1.37636170400696,2.331309708296,3.52099962504524,5
15,0,0.998714521606943,1.99792274509348,2.99777365063982,3.998416328244,5,0,0.604855794104807,1.36257206836044,2.31262370412873,3.50444879952394,5,0,0.604442679078162,1.36303827848119,2.31445369686841,3.50681859906835,5,0,0.606954715331256,1.36787492669078,2.32062972531153,3.51205451327513,5,0,0.611240821182365,1.37603716643458,2.33095900351104,3.52074434224149,5
16,0,0.997967561414054,1.99671571000207,2.99647994147138,3.9974960132097,5,0,0.602906268931745,1.3594325758016,2.3092137227022,3.50195265174769,5,0,0.604124656953358,1.36252705747438,2.31389939675365,3.50641358267168,5,0,0.606753124048873,1.36755126276155,2.3202792419534,3.51179879449524,5,0,0.611112897740987,1.37583217298202,2.33073748008701,3.52058308998595,5
17,0,0.996791068374892,1.99481459074644,2.99444224892179,3.99604635693072,5,0,0.601662899038439,1.35743030095319,2.30703879981706,3.50036036613949,5,0,0.603923650061745,1.36220393955998,2.31354904696201,3.50615758313439,5,0,0.606625789055607,1.36734682105988,2.32005785832926,3.51163726683872,5,0,0.611032127636252,1.37570274149571,2.3305976110864,3.52048127503032,5
18,0,0.994944670983877,1.99183098568256,2.99124416134321,3.99377095325528,5,0,0.600873001099431,1.35615829340381,2.30565705621285,3.49934868869025,5,0,0.603796684176019,1.36199984269444,2.31332774766376,3.50599587812607,5,0,0.606545390479112,1.36721773791192,2.31991807757189,3.51153527798975,5,0,0.610981142879475,1.37562104013523,2.33050932098795,3.52041700557681,5
19,0,0.992063058877135,1.9871746352904,2.98625272478824,3.99021906741496,5,0,0.600372442796472,1.35535222772249,2.3047814287292,3.49870754140715,5,0,0.603716518642919,1.36187097725256,2.3131880201328,3.50589377729356,5,0,0.606494640237476,1.36713625642059,2.31982984316526,3.5114708987663,5,0,0.610948964802493,1.3755694758742,2.33045359827465,3.52037644291558,5
20,0,0.987604440565103,1.97997018190306,2.97852896097758,3.98472158199972,5,0,0.600055743605203,1.35484223867612,2.30422741964728,3.49830187373998,5,0,0.603665915502417,1.36178963317598,2.3130998193179,3.50582932738055,5,0,0.606462610168058,1.36708483092048,2.31977415559676,3.51143026682475,5,0,0.610928658275684,1.3755369353744,2.33041843347511,3.52035084507516,5


==> FigTikz/data_txt/Constellation_GS_PAM6_RIN-155to-146_NEP22_L2_ER5_Rb400_OH10.txt <==
oma,awgn_x0,awgn_x1,awgn_x2,awgn_x3,awgn_x4,awgn_x5,rin155_x0,rin155_x1,rin155_x2,rin155_x3,rin155_x4,rin155_x5,rin150_x0,rin150_x1,rin150_x2,rin150_x3,rin150_x4,rin150_x5,rin148_x0,rin148_x1,rin148_x2,rin148_x3,rin148_x4,rin148_x5,rin146_x0,rin146_x1,rin146_x2,rin146_x3,rin146_x4,rin146_x5
-20,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5
-19,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5
-18,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00069274079774,2.0013855025752,3.00207829829945,4.00277112797283,5
-17,0,1,2,3,4,5,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00043468335475,2.00086937986976,3.00130409767901,4.00173883678383,5,0,1.0048943504595,2.00978881804974,3.01224498206447,4.00931843713295,5
-16,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00027188020696,2.0005437686436,3.00081567039621,4.00108758546536,5,0,1.0030592203862,2.00611851356348,3.00765396136009,4.00582512396983,5,0,1.00866616829431,2.01400527582101,3.01500940341251,4.01067424905252,5
-15,0,1,2,3,4,5,0,1,2,3,4,5,0,1.0019026770267,2.00380539916075,3.00476045523529,4.0036231724386,5,0,1.00538731608214,2.0087062925297,3.00933096918702,4.00663660897114,5,0,1.00854577083425,2.01381122048483,3.0148021428172,4.01052746216339,5
-14,0,1,2,3,4,5,0,1,2,3,4,5,0,1.00332164161815,2.00536798861995,3.00575332972273,4.00409230542408,5,0,1.00526726704907,2.00851261492802,3.00912384676833,4.00648968389381,5,0,1.00835514416556,2.01350397071072,3.01447398338537,4.01029504940896,5
-13,0,0.999999999999999,2,3,4,5,0,1.00028447585291,2.00056895953502,3.00085345588534,4.00079701734882,5,0,1.00320181122165,2.00517454785953,3.00554629331618,4.0039452923846,5,0,1.00507719198763,2.00820596313547,3.00879590606253,4.00625705236282,5,0,1.00805349851805,2.01301778249911,3.01395470389219,4.009927273375,5
-12,0,1,2,3,4,5,0,1.00082776678269,2.00144519043508,3.00158668877127,4.00114179005587,5,0,1.00301208228957,2.00486827100276,3.00521848876278,4.00371252159424,5,0,1.00477641904104,2.00772072093841,3.00827697255322,4.00588893018465,5,0,1.00757661678242,2.01224915277526,3.01313374890253,4.00934582258226,5
-11,0,1,2,3,4,5,0,1.00085688361806,2.00138481798452,3.00148434512736,4.00105594050511,5,0,1.00271185695968,2.00438362196251,3.00469977062232,4.00334417908268,5,0,1.00430091659904,2.00695358623884,3.00745656422608,4.00530693227457,5,0,1.00682379285163,2.01103576806659,3.01183773619943,4.00842786875248,5
-10,0,1,2,3,4,5,0,1.00070641287654,2.0011417447447,3.00122394152421,4.00087081234091,5,0,1.0022372200221,2.0036174246553,3.00387970258375,4.00276183291297,5,0,1.00355026910567,2.0057425602335,3.006161413721,4.00438811502727,5,0,1.00563807060821,2.00912465719623,3.00979642067796,4.00698192952106,5
-9,0,1,2,3,4,5,0,1.00046823206032,2.00075698344573,3.00081174552353,4.00057776710054,5,0,1.00148793824888,2.0024078775866,3.00258508878624,4.00184246607103,5,0,1.00236797241978,2.00383516092584,3.00412145424279,4.00294081658497,5,0,1.00377720464217,2.0061253940987,3.00659265996667,4.00471235463827,5
-8,0,1,2,3,4,5,0,1.00009149035104,2.00014838962385,3.00015975096713,4.00011423117158,5,0,1.00030779113121,2.00050280549902,3.00054597343482,4.00039430244749,5,0,1.00051247659259,2.00084171418484,3.00091981690168,4.00066911027895,5,0,1.00087305036629,2.00144466244552,3.00159240070429,4.00116955407441,5
-7,0,0.999999999999999,2,3,4,5,0,0.999496268764359,1.99918686304254,2.9991296397625,3.99938185022639,5,0,0.998455665168615,1.99751300578286,2.99734565789301,3.99812123942969,5,0,0.997616688823742,1.99617003899449,2.99592285978207,3.99712298746125,5,0,0.996379645248375,1.99420261810292,2.99385506050484,3.99568609872643,5
-6,0,1,2,3,4,5,0,0.998557578390026,1.99767050042938,2.9975050789747,3.99822677519799,5,0,0.995565127673608,1.99284700940111,2.99235075639997,3.99457300191977,5,0,0.993136194283448,1.98894195731916,2.98819060076898,3.99163440161183,5,0,0.989518069896539,1.98314411541755,2.98203808217588,3.98730818441227,5
-5,0,1,2,3,4,5,0,0.997081455384879,1.99528598449694,2.99495032543679,3.99641018570717,5,0,0.991092735280548,1.98562768328256,2.98462166058415,3.98908115042661,5,0,0.986294253915529,1.97790466007886,2.9763813162128,3.98324867527847,5,0,0.979243532677502,1.96658585671761,2.96433922044032,3.97475287069808,5
-4,0,1,2,3,4,5,0,0.994770572257943,1.99155304536779,2.99095065118968,3.99356582222006,5,0,0.984263117737215,1.97460368409417,2.97281716584414,3.98069045171144,5,0,0.976048939872346,1.9613778947513,2.95869382833727,3.97068171263942,5,0,0.964288439994993,1.94248617896197,2.93856886659508,3.95645599836195,5
-3,0,1,2,3,4,5,0,0.991177923877197,1.98574967612638,2.9847320479757,3.98914263231148,5,0,0.974036145600507,1.95809667011974,2.95513675925446,3.96811607467078,5,0,0.961136007887388,1.93732350814738,2.93293971783802,3.95236798351955,5,0,0.94336068740199,1.90876519324504,2.90248897159416,3.93080770800813,5
-2,0,1,2,3,4,5,0,0.985651817008187,1.97682334042816,2.97516570074212,3.98233625101373,5,0,0.959149678999829,1.93407069169272,2.9293927624502,3.94979161675777,5,0,0.940266527018994,1.90366482992782,2.89688194011761,3.92669628469738,5,0,0.915554343957716,1.8639672097606,2.85451840378377,3.8966486856479,5
-1,0,1,2,3,4,5,0,0.977287364017695,1.96331276870798,2.96068335774931,3.97202755376864,5,0,0.938316782956961,1.90045110118823,2.8933487566946,3.92410501976322,5,0,0.912536344258791,1.8589477490375,2.84893966964462,3.89250644653291,5,0,0.880904192868833,1.80815436312209,2.79468996423207,3.85395160442991,5
0,0,1,2,3,4,5,0,0.964922720241746,1.94334217631399,2.93926952550368,3.95677467540166,5,0,0.910634426530935,1.85578478356037,2.84542410701981,3.8898955697436,5,0,0.877979176376666,1.80323280489693,2.78914478322905,3.84977134377902,5,0,0.840817584787601,1.74360101484389,2.72540329897817,3.80437100114025,5
1,0,1,2,3,4,5,0,0.947248421644707,1.91479837080851,2.90864865758502,3.9349422294842,5,0,0.876135663841916,1.80013128346243,2.78565011310587,3.84713626965807,5,0,0.837997635764702,1.7387888392694,2.71989461230905,3.80014714714376,5,0,0.798040837963713,1.67473641456636,2.65138164973966,3.75123967252805,5
2,0,1,2,3,4,5,0,0.923107519087285,1.87581615906419,2.86680237248504,3.90506473117919,5,0,0.836220137217688,1.73575598275342,2.71642266108873,3.79748432921352,5,0,0.795330248463929,1.6700365546867,2.64590919825607,3.74696959083418,5,0,0.756036958651224,1.6071386693908,2.57861084009177,3.69883802226224,5
3,0,1,2,3,4,5,0,0.891995664268491,1.82558639250347,2.81283465314559,3.86646086890768,5,0,0.793621479637481,1.6670742187697,2.64245979397591,3.74427735046863,5,0,0.75343119212613,1.60254484069491,2.57317127087303,3.69452265405838,5,0,0.718031144428449,1.54599600566872,2.51269197177565,3.65122241238877,5
4,0,1,2,3,4,5,0,0.85459528231812,1.76521789571869,2.74790135542099,3.81990339724069,5,0,0.751788318500054,1.59964908967164,2.56974231119925,3.6918015866142,5,0,0.71551821137692,1.54149460950313,2.50727985264416,3.64686599964825,5,0,0.68619001440863,1.49478732639511,2.45741034846292,3.61117915426606,5
5,0,1,2,3,4,5,0,0.813010608436489,1.6981144717894,2.67562869233634,3.76793867638914,5,0,0.713933708190672,1.53865690893555,2.50386794142916,3.6441188007459,5,0,0.683753502459681,1.49036088097189,2.45201953397485,3.60678819601255,5,0,0.661290746751563,1.45475401278136,2.4141457782883,3.57976800075267,5
6,0,1,2,3,4,5,0,0.770434515798446,1.62943325794296,2.60154982753609,3.71451196649543,5,0,0.682217057938055,1.48757025314383,2.4486208369044,3.60401899886453,5,0,0.658913199506005,1.45038463401237,2.40877053921356,3.57534986808767,5,0,0.642923611306355,1.4252296680033,2.38221143673367,3.55654131992464,5
7,0,1,2,3,4,5,0,0.730313298784154,1.5647337984851,2.53166368381282,3.66395268373873,5,0,0.657413840202458,1.44762984635856,2.40538148910401,3.57256336302915,5,0,0.640589142728611,1.42090153261542,2.37684707176199,3.55210302465964,5,0,0.629990469323956,1.40444367473086,2.35971483051693,3.54015746806222,5
8,0,1,2,3,4,5,0,0.695405642649104,1.5084598905402,2.47079570955109,3.61979007407289,5,0,0.639116879430316,1.41817264655997,2.37346474776687,3.54930367533131,5,0,0.627686134077703,1.40014415263468,2.35435780690992,3.53570490534442,5,0,0.621196568049408,1.3903118918101,2.34441343084726,3.52900350127175,5
9,0,0.99999357219241,1.99998714419033,2.99998071587346,3.99997428724191,5,0,0.667182048734764,1.46297423742401,2.4215389198542,3.5839626309616,5,0,0.626232825293947,1.39743323551853,2.35098001871362,3.53289646582997,5,0,0.618912631710111,1.38603162539532,2.33906124929885,3.52454120084817,5,0,0.615364910898452,1.38094118921618,2.33426418828462,3.52160059521314,5
10,0,0.999927745536883,1.99985548937185,2.99981921939622,3.99986240324466,5,0,0.645775773337121,1.42848359781048,2.38415352695594,3.55671544646016,5,0,0.617472154705342,1.38333280026776,2.33568645007144,3.5217265564929,5,0,0.613094463112975,1.3766736035664,2.32891515068037,3.51713181987717,5,0,0.611563694495745,1.37483346665522,2.32764773980505,3.51677253800705,5
11,0,0.999795581037699,1.99966967034813,2.99964596675763,3.99974817374403,5,0,0.630370535395757,1.40366653640729,2.35723450762843,3.53706670659876,5,0,0.611662471160804,1.37398274135144,2.32554229092898,3.51431304940277,5,0,0.609302022563803,1.37057410879424,2.32230072264889,3.51229953440343,5,0,0.609114348330241,1.37089804266457,2.32338398806179,3.51366042205545,5
12,0,0.999676122293042,1.99947663185574,2.99943907532371,3.99960100894668,5,0,0.619725202945321,1.38651968145199,2.3386258963098,3.52346920698281,5,0,0.607875551186565,1.36788841313013,2.31892910873424,3.50947806933424,5,0,0.606858324485189,1.36664397068094,2.31803826071879,3.50918469060363,5,0,0.607547966612755,1.36838135653048,2.32065711658676,3.51166973295554,5
13,0,0.999486981737628,1.99917099182134,2.99911150025553,3.99936799789696,5,0,0.612584711810648,1.37501925480446,2.32614070260207,3.51433935596234,5,0,0.605435406146869,1.36396159417941,2.31466744187937,3.50636148706696,5,0,0.60529555205035,1.36413065845506,2.31531220912493,3.5071922556279,5,0,0.606551131495151,1.36677977727802,2.31892168875266,3.51040268457388,5
14,0,0.99918768728744,1.99868735024746,2.99859314511908,3.99899927525224,5,0,0.607893983543085,1.36746486059174,2.31793751699793,3.50833775332926,5,0,0.603874904213509,1.3614504005128,2.31194189558109,3.50436793941261,5,0,0.604301012757253,1.36253122371394,2.31357730103898,3.50592409561226,5,0,0.605918735936161,1.36576373945799,2.31782070143234,3.50959878942648,5
15,0,0.998714521606943,1.99792274509348,2.99777365063982,3.998416328244,5,0,0.604855794104807,1.36257206836044,2.31262370412873,3.50444879952394,5,0,0.602881809165942,1.35985231235439,2.31020730777619,3.50309907092174,5,0,0.603670073235785,1.36151654532289,2.31247664263426,3.50511949500922,5,0,0.605518342215252,1.36512045100643,2.31712361395814,3.50908978251371,5
16,0,0.997967561414054,1.99671571000207,2.99647994147138,3.9974960132097,5,0,0.602906268931745,1.3594325758016,2.3092137227022,3.50195265174769,5,0,0.602251785603034,1.35883848757333,2.30910685204014,3.50229402070792,5,0,0.603270601211112,1.36087411715393,2.31177976308212,3.5046100413524,5,0,0.605265158893916,1.3647136781506,2.31668281634237,3.50876790705685,5
17,0,0.996791068374892,1.99481459074644,2.99444224892179,3.99604635693072,5,0,0.601662899038439,1.35743030095319,2.30703879981706,3.50036036613949,5,0,0.601852893396307,1.35819659958997,2.30841010059702,3.50178428232427,5,0,0.603018000640867,1.3604678881162,2.3113390968121,3.50428788336585,5,0,0.605105190535662,1.36445666820387,2.31640430631361,3.50856453223137,5
18,0,0.994944670983877,1.99183098568256,2.99124416134321,3.99377095325528,5,0,0.600873001099431,1.35615829340381,2.30565705621285,3.49934868869025,5,0,0.601600659421696,1.35779071202402,2.3079695152516,3.5014619442702,5,0,0.602858400453043,1.36021122170141,2.31106066971903,3.50408433001519,5,0,0.605004169362434,1.36429436480959,2.31622842455275,3.50843609762968,5
19,0,0.992063058877135,1.9871746352904,2.98625272478824,3.99021906741496,5,0,0.600372442796472,1.35535222772249,2.3047814287292,3.49870754140715,5,0,0.601441290841751,1.35753426131801,2.30769113925566,3.501258277138,5,0,0.602757611770877,1.36004913522302,2.3108848403118,3.50395578266758,5,0,0.6049403942455,1.36419190205013,2.31611738934736,3.50835501552337,5
20,0,0.987604440565103,1.97997018190306,2.97852896097758,3.98472158199972,5,0,0.600055743605203,1.35484223867612,2.30422741964728,3.49830187373998,5,0,0.601340648414627,1.35737231104424,2.30751534210336,3.50112965793261,5,0,0.602693983422124,1.35994680939279,2.31077383814919,3.5038746293819,5,0,0.604900140895293,1.36412723001066,2.31604730643765,3.50830383810278,5


==> FigTikz/data_txt/Constellation_GS_PAM8_RIN-155to-140_NEP22_L2_ER5_Rb400_OH10.txt <==
oma,awgn_x0,awgn_x1,awgn_x2,awgn_x3,awgn_x4,awgn_x5,awgn_x6,awgn_x7,rin155_x0,rin155_x1,rin155_x2,rin155_x3,rin155_x4,rin155_x5,rin155_x6,rin155_x7,rin150_x0,rin150_x1,rin150_x2,rin150_x3,rin150_x4,rin150_x5,rin150_x6,rin150_x7,rin145_x0,rin145_x1,rin145_x2,rin145_x3,rin145_x4,rin145_x5,rin145_x6,rin145_x7,rin140_x0,rin140_x1,rin140_x2,rin140_x3,rin140_x4,rin140_x5,rin140_x6,rin140_x7
-20,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1.00895307391357,2.01792653623693,3.02693674599558,4.03599279977559,5.04509473395044,6.03881507195585,7
-19,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1.04377384661101,2.08762307669949,3.12136452618418,4.13299301982,5.11895935726182,6.07576881813868,7
-18,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1.06263376673223,2.11032350918536,3.13947311377923,4.14651801518983,5.12792970047725,6.08022783727696,7
-17,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1.00951779688877,2.01905949577233,3.02864428121901,4.03454842527482,5.03248419897941,6.02133870732038,7,0,1.06242483024103,2.10995949768585,3.13901911737941,4.14604871914417,5.12752753462049,6.07998093447397,7
-16,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1.01765657709148,2.03272490655194,3.04205586962632,4.04455191244136,5.03911122071234,6.02462883810795,7,0,1.06209421316304,2.10938349556255,3.13830072466741,4.14530611141187,5.12689114453827,6.07959022631426,7
-15,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1.0008746935011,2.00175136431898,3.00263159824393,4.00351627553864,5.00440539663812,6.00379290815974,7,0,1.01925911230005,2.03391309864449,3.04287724798479,4.04506308978893,5.03937717957748,6.02472214562296,7,0,1.06157153411519,2.10847288912182,3.13716500960499,4.14413210145819,5.12588503648858,6.07897251329354,7
-14,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1.00418275580569,2.00837234354822,3.01159770827019,4.01271489854363,5.01138329942333,6.00725990254316,7,0,1.01900679937741,2.03347037423193,3.04231993049386,4.04448037700442,5.03887102309886,6.02440651259893,7,0,1.06074642420771,2.10703540713905,3.13537216605092,4.14227877281226,5.1242967115544,6.07799729441443,7
-13,0,1,2,3,4,5,6,7,0,1,2,3,4,5,6,7,0,1.00586530288217,2.01032696485501,3.01305670281107,4.01372386858251,5.01199484399666,6.00753311134391,7,0,1.01860770349623,2.03277009919618,3.04143839880817,4.0435586708474,5.03807040015933,6.02390724479143,7,0,1.0594468774578,2.10477141667123,3.13254847843986,4.13935974151186,5.1217949388798,6.0764611109805,7
-12,0,1,2,3,4,5,6,7,0,1.00053672242012,2.00107456334838,3.00161441982244,4.00215678979176,5.0023081134214,6.00162341928163,7,0,1.00566726113,2.00997868075311,3.01261698281446,4.01326245718976,5.01159234676156,6.00728088711201,7,0,1.01797716220893,2.03166372802519,3.04004565813523,4.04210244388003,5.03680545129992,6.02311840104428,7,0,1.05740744521149,2.10121854522129,3.12811724335265,4.13477868297023,5.11786840110934,6.07404978435879,7
-11,0,1,2,3,4,5,6,7,0,1.00153781330228,2.00285016982205,3.00366306798447,4.00388121223739,5.00340835056421,6.00214727324848,7,0,1.00535388035174,2.00942755945338,3.01192117436665,4.01253232135507,5.01095543094715,6.00688175963683,7,0,1.01698276636068,2.0299189499877,3.03784926645184,4.0398058970338,5.03481049953137,6.02187425854128,7,0,1.05422477948697,2.09567430974678,3.1212022461587,4.1276293967937,5.11173980364353,6.07028545940073,7
-10,0,1,2,3,4,5,6,7,0,1.00153461429436,2.00270198219825,3.00341635946131,4.00359124661746,5.00313920453809,6.00197184550197,7,0,1.0048584421995,2.00855627283104,3.01082114711353,4.01137801690983,5.00994848834332,6.00625073938041,7,0,1.01541903268958,2.02717526956146,3.03439541673246,4.03619446439208,5.03167318986149,6.01991754997082,7,0,1.04930084805514,2.08709737506235,3.11050455123076,4.1165680796754,5.10225584209581,6.06445853407709,7
-9,0,0.999999999999999,2,3,4,5,6,7,0,1.00128645406451,2.00226524624043,3.00286445506094,4.00301145805564,5.00263276403089,6.00165399241999,7,0,1.00407631452982,2.00718082499405,3.00908460083243,4.00955576691734,5.00835883746853,6.00525452101124,7,0,1.01297096481561,2.02288012037135,3.0289885129441,4.0305406532091,5.02676126433827,6.01685368783718,7,0,1.04178275106937,2.07400311964427,3.09417212600422,4.0996777626694,5.0877697789543,6.05555444467603,7
-8,0,1,2,3,4,5,6,7,0,1.00089392520808,2.00157444075169,3.00199148257504,4.00209437516816,5.00183169125574,6.00115121370607,7,0,1.00284441343713,2.00501444702309,3.00634948191517,4.00668561307186,5.00585495537463,6.00368528208185,7,0,1.00916496743265,2.01620285905748,3.02058289804394,4.02175067062968,5.01912379709358,6.01208890892002,7,0,1.03052710993438,2.05440244393193,3.06972328264462,4.07438759633919,5.06606978281306,6.0422074344605,7
-7,0,1,2,3,4,5,6,7,0,1.0002737555988,2.00048302404723,3.00061225742347,4.00064544733229,5.00056603026045,6.00035682466393,7,0,1.0009110141381,2.00161453853279,3.00205699670053,4.00218108434936,5.00192505540151,6.00122212598714,7,0,1.0033105161298,2.00593269337016,3.00765435285242,4.00822968977115,5.00737351639662,6.00475629077683,7,0,1.01414796980152,2.02588674726335,3.03415227808145,4.03757930342395,5.03446586726847,6.02275008612816,7
-6,0,1,2,3,4,5,6,7,0,0.999295707158673,1.9987618133069,2.99843716209376,3.99836039845269,4.99856995186269,5.99910394109892,7,0,0.997893513044631,1.99630846605305,2.99535793273667,3.99515080102794,4.99579108512313,5.99737702915221,7,0,0.99444864865774,1.9903888903256,2.98808704501098,3.98776285342301,4.98958208395137,5.99364918454844,7,0,0.991234762777876,1.98600983217873,2.98440520308072,3.98607555783124,4.99020276361744,5.99546174768788,7
-5,0,1,2,3,4,5,6,7,0,0.997757657671892,1.99605515237216,2.99501675661315,3.99476701443048,4.99543086172899,5.99713349704802,7,0,0.993224377757437,1.98809869259739,2.98499288928258,3.98427257530963,4.98629851097837,5.99142540609485,7,0,0.981347721941207,1.96741445461808,2.9591655431782,3.95750542638285,4.96326897635928,5.97721189373827,7,0,0.96080207756174,1.9330733242076,2.91835951351275,3.91765031453278,4.93132213035017,5.95909467412304,7
-4,0,1,2,3,4,5,6,7,0,0.995349743113551,1.9918178573839,2.98966209984923,3.98914137936158,4.99051612731953,5.99404815667502,7,0,0.986093618783601,1.97556200965906,2.96916507113783,3.96765944507479,4.97179860121032,5.98233153538065,7,0,0.962618770073392,1.93458034206985,2.91783186071614,3.91424920212055,4.92562886248472,5.9536777135056,7,0,0.922894888460673,1.86717999847582,2.83613876950201,3.83239171950778,4.85783644372223,5.91360006427467,7
-3,0,1,2,3,4,5,6,7,0,0.991606036879003,1.98523029833119,2.98133744553828,3.98039501018109,4.98287424114785,5.98925004586227,7,0,0.975414101210386,1.95678934749613,2.94546433170996,3.94277899402908,4.9500763246482,5.96870175332255,7,0,0.937032777632035,1.88974420863366,2.86138884182564,3.85515540172852,4.87416384633528,5.9214591236019,7,0,0.879057262096047,1.79104320162884,2.74112452103022,3.73376230962682,4.77265989271663,5.86071956522836,7
-2,0,1,2,3,4,5,6,7,0,0.985847084667294,1.97509753975449,2.96853280353127,3.96694066333427,4.97111704039009,5.9818662973596,7,0,0.959865425415093,1.92946438186089,2.91096647974313,3.90655584526786,4.91843673491526,5.94883573582546,7,0,0.904049907250162,1.83197954658106,2.78866991148664,3.77897742345096,4.80774500782659,5.87980922297966,7,0,0.832291995820111,1.70990367419146,2.63985510506537,3.62851556404143,4.6815705233185,5.80399208530075,7
-1,0,0.999999999999999,2,3,4,5,6,7,0,0.977129048783659,1.95976041773014,2.9491516043872,3.94657365662049,4.9533148522153,5.97068211519551,7,0,0.938098745340722,1.89122572492404,2.86269065014536,3.85584924694063,4.87411743084052,5.92098105326092,7,0,0.864385877004275,1.762565466168,2.70128529080891,3.68736964590927,4.72775913793427,5.82954600171974,7,0,0.786380042796906,1.63033246191752,2.54053309919025,3.52516724640717,4.59192331218955,5.74798431747226,7
0,0,1,2,3,4,5,6,7,0,0.964239183598048,1.93708867606164,2.9205020957014,3.91646156361033,4.92698523122721,5.95413156563223,7,0,0.909162554299475,1.84041725534902,2.79854670336486,3.78844546439561,4.81515115795618,5.88387080370725,7,0,0.82026349614218,1.68541789274562,2.6041650097617,3.58546864927257,4.63863666691101,5.77340299635641,7,0,0.744840610292638,1.55841931565364,2.45076332358263,3.43165041230787,4.51063060694921,5.6970420133911,7
1,0,1,2,3,4,5,6,7,0,0.945808789974492,1.9046815033123,2.87955087266677,3.87340854143975,4.88932025889661,5.93043683510081,7,0,0.873079758466107,1.77710155053756,2.71861467522911,3.70440218004135,4.74154179221145,5.83746357580428,7,0,0.775063877117679,1.60646523987881,2.50477287933122,3.48108662013677,4.54717729004596,5.71563319612657,7,0,0.710037829554191,1.49823077062484,2.37562587193095,3.35329700785816,4.44239063753459,5.65416512981456,7
2,0,1,2,3,4,5,6,7,0,0.920624842692267,1.86041791954508,2.82361852560612,3.81458388666121,4.83781894220722,5.89800135165665,7,0,0.831300730570332,1.70384952576325,2.62614140876145,3.60710284737198,4.656199195967,5.78354351678279,7,0,0.732444576683604,1.53209580318145,2.41115155727359,3.38267251095335,4.46078805722622,5.66091885075106,7,0,0.682820246746052,1.45120178346375,2.31691485288366,3.29202207645765,4.38894206072851,5.62050866980949,7
3,0,1,2,3,4,5,6,7,0,0.888150796439289,1.80337375414741,2.7515384431652,3.73873893501476,4.77134937627226,5.85607565414174,7,0,0.78667554442388,1.6256797025439,2.52746330708178,3.50318965925927,4.56490552989111,5.72572260650693,7,0,0.695341335475779,1.4674144502486,2.32972754576472,3.2970050455957,4.38545907193334,5.61309025259923,7,0,0.662740959118107,1.41653140445389,2.27363181789558,3.24681996269003,4.34946640424978,5.59560921519922,7
4,0,1,2,3,4,5,6,7,0,0.849085390263636,1.73480102599891,2.6648941731769,3.64751162658388,4.6912966639825,5.80548577378814,7,0,0.742812908017786,1.5489212662576,2.43057042177226,3.40106776409398,4.47502980049936,5.66865344436923,7,0,0.665326499969025,1.41513457459878,2.26391626771769,3.22771163244133,4.32443817465609,5.57426317390242,7,0,0.648600906938959,1.39212900602045,2.2431673710617,3.21498997846704,4.3216446861412,5.57803910783304,7
5,0,1,2,3,4,5,6,7,0,0.805613073246561,1.65855870181663,2.56856310925289,3.54600909973013,4.60209223774184,5.74898479282014,7,0,0.703087057867474,1.47946920543488,2.34290356993035,3.30859139672315,4.39350528907022,5.61675799374032,7,0,0.642551577663323,1.37549255970724,2.2140146936237,3.17513785994855,4.27808611390128,5.54471916909607,7,0,0.638985657349736,1.37554156823122,2.2224592742439,3.19334664474895,4.30271538014324,5.56607460249471,7
6,0,1,2,3,4,5,6,7,0,0.761063407367816,1.58050148565763,2.46994336949109,3.44200900905012,4.51054026864559,5.69085291417771,7,0,0.669776384007729,1.42128355108578,2.26946024869451,3.2310596127511,4.32505158739072,5.57308553017154,7,0,0.626155797017879,1.3469690747687,2.17810969135072,3.1372928838942,4.24469009784962,5.52340568362208,7,0,0.632608979714424,1.36454387113892,2.20872953812247,3.17899369273265,4.29015711995466,5.55813243328388,7
7,0,1,2,3,4,5,6,7,0,0.719043324647506,1.5069480591257,2.37701791520723,3.34393112286946,4.42405518806331,5.63580020827075,7,0,0.643709554328011,1.37578444191783,2.21203171119797,3.17039538973261,4.27142261695562,5.53880748965381,7,0,0.614823175577576,1.32726136976879,2.15330215424476,3.11113642411974,4.22159381906825,5.5086519554785,7,0,0.628452349191153,1.35737625974883,2.19978136524545,3.16963799579229,4.28196904650029,5.5529521184525,7
8,0,1,2,3,4,5,6,7,0,0.682451825273669,1.44295553465556,2.29617462850037,3.25853756036901,4.3486354402252,5.58767845613307,7,0,0.62447067976163,1.34222258870203,2.16967113470445,3.12562580430911,4.23180597608336,5.51344920161348,7,0,0.607220368677478,1.31404337698865,2.13666382803104,3.09358943025784,4.20609294653303,5.49874384306319,7,0,0.625773921187731,1.35275814789904,2.19401603851558,3.1636095346935,4.27669203166074,5.54961270791889,7
9,0,1,2,3,4,5,6,7,0,0.652844709683293,1.39121860508187,2.23081625929815,3.18945284350359,4.28753569429857,5.54861455431815,7,0,0.610918321593977,1.31859072153179,2.13984428284111,3.09409117001604,4.20388075419125,5.49555559394835,7,0,0.602225357409497,1.30536074541942,2.12573450935529,3.08206149349994,4.19590627434706,5.49222979516497,7,0,0.624061010872646,1.34980498269634,2.19032926128541,3.15975425720813,4.27331693241976,5.54747653255794,7
10,0,1,2,3,4,5,6,7,0,0.630375672880485,1.35198021442641,2.18124833129305,3.1370296511507,4.24112030561863,5.51889071125524,7,0,0.601700826723265,1.30252252112826,2.11956409231322,3.07264428352736,4.18487900154885,5.48337084069843,7,0,0.598989836673124,1.29973721960846,2.11865588620262,3.07459442431112,4.18930672322052,5.48800842438709,7,0,0.622970914197858,1.34792567429057,2.18798310473879,3.15730077750851,4.27116888083696,5.54611684526411,7
11,0,1,2,3,4,5,6,7,0,0.614198340358966,1.32374289632926,2.14557817741719,3.09928886881385,4.20767670787953,5.49744753932285,7,0,0.595587118269286,1.29186707786778,2.10611561231573,3.058419641529,4.17227175131005,5.47528246028021,7,0,0.596913586483966,1.29612884572079,2.11411385023762,3.06980283380586,4.18507128925313,5.48529876354878,7,0,0.62227934842829,1.34673346159244,2.18649472919701,3.155744279217,4.26980608496367,5.54525415855392,7
12,0,1,2,3,4,5,6,7,0,0.603015884556349,1.30423085154741,2.12093034769072,3.07320234202503,4.18454651823861,5.48260401092138,7,0,0.591601560594326,1.28492166809059,2.097349692452,3.04914673404689,4.16405133128717,5.47000676710454,7,0,0.595589351689651,1.29382753173145,2.11121707881586,3.06674677897338,4.18236973321284,5.48357021752364,7,0,0.621841489870093,1.34597863710553,2.18555239562296,3.15475879985073,4.26894322100157,5.54470791998619,7
13,0,1,2,3,4,5,6,7,0,0.595513455355303,1.29114315004778,2.10439796452182,3.05570130029388,4.16902241049415,5.47263556114339,7,0,0.589033225927595,1.28044636364266,2.09170135198343,3.04317126434049,4.15875329873868,5.46660586540976,7,0,0.594748064179163,1.29236554998222,2.10937681596213,3.06480527576004,4.18065335489545,5.48247194069381,7,0,0.621564615415307,1.34550133880766,2.18495652975777,3.15413564547582,4.26839759075114,5.54436249822591,7
14,0,1,2,3,4,5,6,7,0,0.590584235906519,1.28254569561765,2.09353772420541,3.04420312936816,4.15882025568004,5.46608182601077,7,0,0.587390664865786,1.27758437345043,2.08808920378201,3.03934972940295,4.15536468606062,5.46443035154028,7,0,0.594214933430162,1.2914390983638,2.10821064997128,3.06357493382507,4.17956564082446,5.4817759013889,7,0,0.621389678022173,1.34519977001555,2.18458004709813,3.15374191881931,4.26805284202816,5.54414424482775,7
15,0,1,2,3,4,5,6,7,0,0.58739126692718,1.27697716446427,2.08650362384204,3.03675516047128,4.15221058227768,5.46183472684486,7,0,0.586345315161654,1.27576302665094,2.08579046557147,3.0369176638733,4.15320800506602,5.46304562351523,7,0,0.593877623158062,1.29085294239124,2.10747282959751,3.062796501861,4.17887743481688,5.48133549837252,7,0,0.621279203671869,1.34500932783406,2.18434229645331,3.15349327752951,4.26783512906388,5.5440064137597,7
16,0,1,2,3,4,5,6,7,0,0.585342295817049,1.27340400696268,2.08199006605587,3.03197575170567,4.14796861370809,5.45910854686051,7,0,0.585682127847978,1.2746075601803,2.0843321421031,3.03537472684645,4.15183972271355,5.4621670484366,7,0,0.593664423943857,1.29048246149381,2.10700648907418,3.06230448944865,4.17844244461501,5.48105713031306,7,0,0.621209460672863,1.34488910111034,2.18419220375956,3.15333630914974,4.26769768523875,5.5439193994069,7
17,0,1,2,3,4,5,6,7,0,0.584035448865603,1.27112512385309,2.07911142033333,3.02892743570533,4.14526287382346,5.45736946107314,7,0,0.585262233098661,1.27387599117685,2.08340882348933,3.03439782401376,4.15097338024657,5.46161074934621,7,0,0.593529756310389,1.29024844778751,2.10671192582672,3.06199370928819,4.1781676803483,5.48088129532376,7,0,0.621165440516555,1.34481321694615,2.18409746892861,3.15323723439914,4.26761093367365,5.54386447760639,7
18,0,1,2,3,4,5,6,7,0,0.583205203522799,1.26967738026145,2.07728265748726,3.02699083654259,4.14354383097742,5.45626448674379,7,0,0.584996716337629,1.27341339417428,2.08282497660324,3.0337800890383,4.15042554848717,5.46125896555702,7,0,0.593444727748725,1.29010069300772,2.1065259404675,3.06179748415277,4.17799419458361,5.48077027253648,7,0,0.621137659581776,1.34476532682755,2.18403768224886,3.15317470875595,4.26755618503783,5.54382981654339,7
19,0,1,2,3,4,5,6,7,0,0.582679068543309,1.26875994657458,2.07612377300398,3.02576359733808,4.14245442573977,5.45556420253605,7,0,0.584828954470013,1.27312111248493,2.08245608593114,3.03338978497286,4.15007940801914,5.46103669228955,7,0,0.593391054828068,1.2900074253488,2.10640854042176,3.06167362021772,4.17788468415068,5.48070019064427,7,0,0.621120128570105,1.34473510604471,2.18399995421015,3.15313525228559,4.26752163616573,5.54380794380487,7
20,0,1,2,3,4,5,6,7,0,0.582346183777439,1.26817949425616,2.0753905571578,3.02498712645536,4.14176514867903,5.45512111352256,7,0,0.584723011282461,1.27293653454169,2.08222312890646,3.03314330446032,4.14986081585061,5.46089632258092,7,0,0.593357180132717,1.28994856122236,2.10633444559693,3.06159544574838,4.17781556849089,5.48065595951062,7,0,0.621109066283193,1.34471603636303,2.18397614735881,3.15311035476306,4.26749983538256,5.54379414181095,7


==> FigTikz/data_txt/GMI_PAM6_RIN-150to-141_NEP22_L2_ER4.5_Rb400_OH12.9.txt <==
oma,awgn,awgn_gs,rin150,rin150gs,rin147,rin147gs,rin144,rin144gs,rin141,rin141gs
-20,0.00772398822305176,0.00772398822305176,0.00772365322436541,0.00772365322436541,0.00772331984486518,0.00772331984486518,0.00772265477082112,0.00772265477082112,0.00772132995096153,0.00772131977657931
-19.5,0.00965844756954071,0.00965844756954071,0.00965792182787562,0.00965792182787562,0.00965739864159132,0.00965739864159132,0.00965635495577488,0.00965635495577488,0.00965427652637696,0.00965425285218435
-19,0.012068741949016,0.012068741949016,0.0120679176960106,0.0120679176960106,0.0120670974773678,0.0120670974773678,0.0120654618128571,0.0120654614118552,0.0120622037727882,0.0120621623791861
-18.5,0.0150687407018508,0.0150687407018508,0.0150674498740169,0.0150674498740169,0.0150661654193815,0.0150661654193815,0.0150636050904915,0.0150635952737523,0.015058503042731,0.015058438237973
-18,0.0187984271725439,0.0187984271725439,0.018796408092028,0.018796408092028,0.0187943990885573,0.0187943990885573,0.018790395213319,0.0187903725219318,0.0187824166310728,0.01878231530497
-17.5,0.0234294895704499,0.0234294895704499,0.0234263355020337,0.0234263355020337,0.0234231978407788,0.0234231974441788,0.0234169442035692,0.0234169047115633,0.0234044847800328,0.0234043265749744
-17,0.0291719681659937,0.0291719681659937,0.0291670480931021,0.0291670480931021,0.0291621549157828,0.0291621455084035,0.0291524009108932,0.0291523393276381,0.029132974150627,0.0291327275237789
-16.5,0.0362821046928661,0.0362821046928661,0.0362744416524039,0.0362744416524039,0.036266821666308,0.0362668000906476,0.0362516333240819,0.0362515374508401,0.0362213933164388,0.0362210095136966
-16,0.0450715350486144,0.0450715350486144,0.0450596202961044,0.045059619897645,0.0450477735181618,0.0450477361902015,0.0450241646943546,0.0450240157116717,0.0449771784725022,0.0449765823472148
-15.5,0.0559179447574234,0.0559179447574234,0.0558994534259292,0.0558994444995315,0.0558810689485061,0.0558810110438592,0.0558444421118098,0.0558442110731383,0.0557715829670706,0.055770659065977
-15,0.0692772573155414,0.0692772573155414,0.0692486160175463,0.0692485957722737,0.0692201453829084,0.0692200557596538,0.0691634422540914,0.0691630847924944,0.06905071540584,0.0690492870226582
-14.5,0.0856973320118009,0.0856973320118009,0.0856530672133589,0.0856530324825688,0.0856090768553517,0.0856089384928735,0.0855214982016217,0.0855209466013456,0.0853475224545579,0.0853453203663643
-14,0.105832985590549,0.105832985590549,0.105764741898491,0.105764688423843,0.10569694303992,0.10569673006642,0.105562029370801,0.105561180815673,0.105294275801177,0.105290892135273
-13.5,0.130461885499373,0.130461885499373,0.130356960891296,0.130356878841605,0.130252761831342,0.130252435169454,0.1300455381831,0.13004423759001,0.129634760129118,0.129629581352342
-13,0.16050044082484,0.16050044082484,0.160339616514788,0.160339491151716,0.160179983617445,0.16017948473437,0.159862751479287,0.159860766946906,0.159234822548907,0.159226934316853
-12.5,0.197018171154112,0.197018171154112,0.196772531085074,0.196772340560094,0.196528861028769,0.196528103243927,0.196045068257676,0.196042057076443,0.19508917899726,0.195077235633608
-12,0.241248073662683,0.241248073662683,0.240874403682152,0.240874116120306,0.240504013109198,0.240502870121946,0.239769455269305,0.239764919327594,0.238321328271473,0.238303383585472
-11.5,0.294589127410956,0.294589127410956,0.294023372265551,0.294022942262195,0.293463109043905,0.293461401207147,0.292353540500363,0.292346773359586,0.290172075406645,0.290145385211954
-11,0.358595161831601,0.358595161831601,0.357743328014592,0.357742693292493,0.356900734070851,0.356898215374561,0.355234861877729,0.355224899224742,0.351970562462721,0.351931404655047
-10.5,0.434941803106028,0.434941803106028,0.433667695256261,0.43366677577297,0.432409172593027,0.432405527303459,0.429926108994356,0.42991171678175,0.425080049553678,0.425023688728428
-10,0.525360153244853,0.525360153244853,0.523469554104032,0.523468259433978,0.52160523305873,0.521600104492654,0.517936043821579,0.517915828266362,0.510809459061976,0.510730552836967
-9.5,0.631522600765943,0.631522600765943,0.62874418407419,0.628742442515047,0.626009887110064,0.626002989789554,0.620644297071788,0.620617123568301,0.610281790988879,0.610175866069042
-9,0.754863634617346,0.754863634617346,0.750828405835068,0.750826244211387,0.746866572678686,0.746857996611683,0.739118738948553,0.739084845160242,0.724253379089781,0.724120596329743
-8.5,0.896318663288295,0.896318663288295,0.890542548815983,0.890540281471717,0.884886648884876,0.884877571488396,0.87386878884511,0.873832327926304,0.852885517318317,0.852738889834718
-8,1.05597007741914,1.05597007741914,1.04784890295154,1.04784753949235,1.03992002333711,1.03991422328709,1.02453984129626,1.02451413950256,0.995484183957256,0.995365677616065
-7.5,1.23260745082003,1.23260745082003,1.22143996298961,1.22144202002702,1.21056969074367,1.21057650972052,1.18957603049808,1.18959353173317,1.15024514334201,1.15025424382524
-7,1.42324450156499,1.42324450156499,1.40830582415027,1.40831680628368,1.3938045845567,1.39384421915751,1.36591201023159,1.36604134092454,1.31406797758198,1.31440710138924
-6.5,1.62269439198142,1.62269439198142,1.60338480635019,1.60341561947887,1.58467520218159,1.5847871164964,1.54879478573754,1.54916660632403,1.48252512128932,1.48356231288093
-6,1.82338360639165,1.82338360639165,1.79946656565975,1.79953682423701,1.77628943542092,1.77654356183915,1.73186886944644,1.73270835536666,1.65007542642478,1.65241429838808
-5.5,2.01565787502411,2.01565787502411,1.98756379049763,1.98770501015725,1.96023196443651,1.9607391673754,1.90765409834584,1.90930906485414,1.81057762446708,1.81510699086387
-5,2.18883985019891,2.18883985019891,2.15794068109372,2.15819642567605,2.1275601631303,2.1284727092675,2.06847113146353,2.07141170207104,1.95807638529866,1.96595431286899
-4.5,2.33313996497879,2.33313996497879,2.30181306111298,2.30223088390368,2.27033412808449,2.27182116008249,2.20770800491725,2.21246447446346,2.08771556322236,2.10024156204725
-4,2.44211736209239,2.44211736209239,2.41338764985326,2.41399803974056,2.38334273900369,2.38552825867646,2.32110936056618,2.32812682626549,2.19652788739685,2.21489198790108
-3.5,2.5148066125605,2.5148066125605,2.49149905067094,2.49228447365048,2.46539563867915,2.468268476813,2.40762193570055,2.41705801827553,2.2838296392462,2.30879775983161
-3,2.55625117298465,2.55625117298465,2.53994388429367,2.54081714968005,2.51950902705084,2.52285378966414,2.4693952598379,2.48095500060275,2.35106342718797,2.382725252898
-2.5,2.57563630709517,2.57563630709517,2.5660572817015,2.56687843690337,2.55172745029569,2.55514743388435,2.51087489850403,2.52380386503849,2.40115349240615,2.43886049939141
-2,2.58270176288887,2.58270176288887,2.57808999868702,2.57872930035187,2.56906984284544,2.57212716678705,2.53737953154292,2.55066315631435,2.43764462396769,2.48017767836788
-1.5,2.58458417837299,2.58458417837299,2.58278679968758,2.58319171924611,2.57761988952573,2.58001573848022,2.55379810774981,2.56647405577017,2.46395104612743,2.50983497368999
-1,2.58492288481702,2.58492288481702,2.58434815837289,2.58455498653779,2.58158321247795,2.58324977954798,2.56387373275858,2.57528260937884,2.48291623040333,2.53073630243051
-0.5,2.58496020712247,2.58496020712247,2.58480165287188,2.58488739848967,2.58337102814806,2.58442469884004,2.57011503835798,2.57997670683349,2.49668982512537,2.54529970362837
0,2.58496243789613,2.58496243789613,2.58492179349906,2.58495145128692,2.58418118302463,2.58480691878712,2.57406356730167,2.5824002912828,2.50680377687616,2.55539803804701
0.5,2.58496250005196,2.58496250005196,2.58495219364311,2.58496119313245,2.58455798637229,2.58492013312529,2.57662719101272,2.58362975601896,2.51431917355007,2.56240682981634
1,2.58496250071899,2.58496250071899,2.58495981487472,2.58496237378044,2.58474003394154,2.58495135366354,2.57833643659863,2.58425130522635,2.51996637211271,2.56729871647965
1.5,2.58496250072115,2.58496250072115,2.58496176165485,2.58496249028023,2.58483201937377,2.58495958442776,2.57950519517182,2.58456860354544,2.52425168770646,2.57074415147211
2,2.58496250072116,2.58496250072116,2.58496228096139,2.584962499961,2.58488080706563,2.58496171953941,2.58032310535971,2.58473402924739,2.52753087840815,2.57319832179675
2.5,2.58496250072116,2.58496250072116,2.58496242879183,2.58496250066951,2.584907998096,2.58496228050779,2.58090746748474,2.58482288644554,2.53005779024504,2.57496817071216
3,2.58496250072116,2.58496250072116,2.58496247447762,2.58496250071769,2.58492390372813,2.58496243383165,2.58133261032642,2.58487235440277,2.53201631159221,2.57626065275501
3.5,2.58496250072116,2.58496250072116,2.58496248998105,2.58496250072091,2.58493364049685,2.58496247842509,2.58164677816191,2.58490098848685,2.53354152659147,2.57721600940273
4,2.58496250072116,2.58496250072116,2.58496249578942,2.58496250072114,2.58493985272323,2.58496249246596,2.5818820270878,2.58491823484869,2.53473391661209,2.57793011650161
4.5,2.58496250072116,2.58496250072116,2.58496249819183,2.58496250072115,2.58494396439112,2.5849624973057,2.58206014014062,2.58492903052502,2.53566904901398,2.57846927280736
5,2.58496250072116,2.58496250072116,2.58496249928404,2.58496250072116,2.58494677389141,2.58496249914151,2.58219623488404,2.58493603575926,2.53640429627754,2.57887992514336
5.5,2.58496250072116,2.58496250072116,2.58496249982579,2.58496250072116,2.5849487465498,2.58496249990785,2.58230100905969,2.58494073176269,2.53698357079151,2.57919506347013
6,2.58496250072116,2.58496250072116,2.5849625001163,2.58496250072116,2.58495016369392,2.58496250025848,2.58238216739725,2.58494397146404,2.53744071268189,2.5794384453692
6.5,2.58496250072116,2.58496250072116,2.58496250028305,2.58496250072116,2.58495120132944,2.58496250043309,2.58244534682243,2.58494626267023,2.53780194885419,2.5796274090186
7,2.58496250072116,2.58496250072116,2.58496250038453,2.58496250072116,2.58495197310553,2.58496250052692,2.58249472858078,2.58494791765305,2.53808770159641,2.57977476601968
7.5,2.58496250072116,2.58496250072116,2.58496250044939,2.58496250072116,2.58495255455797,2.58496250058084,2.58253345125179,2.58494913444875,2.53831393476099,2.57989009078018
8,2.58496250072116,2.58496250072116,2.5849625004926,2.58496250072116,2.58495299722013,2.58496250061365,2.58256389475485,2.58495004233002,2.53849316643276,2.57998061071391
8.5,0,0,2.58496250052236,2.58496250072116,2.58495333708136,2.58496250063461,2.58258787920683,2.58495072796969,2.53863523779215,2.58005182954628
9,0,0,2.58496250054345,2.58496250072116,2.58495359980002,2.58496250064856,2.58260680654347,2.58495125091555,2.53874790153454,2.58010796999011
9.5,0,0,2.58496250055873,2.58496250072116,2.58495380400191,2.58496250065817,2.58262176297189,2.58495165298946,2.53883727524462,2.58015229254478
10,0,0,2.58496250057,2.58496250072116,2.58495396341971,2.58496250066497,2.58263359414923,2.58495196414402,2.53890819270263,2.5801873281516
10.5,0,0,2.58496250057844,2.58496250072116,2.58495408831357,2.58496250066989,2.58264296105236,2.58495220620213,2.53896447738399,2.58021505009071
11,0,0,2.58496250058484,2.58496250072116,2.58495418643545,2.58496250067352,2.58265038196318,2.58495239530124,2.53900915621091,2.58023700241865
11.5,0,0,2.58496250058974,2.58496250072116,2.58495426369723,2.58496250067624,2.58265626432508,2.58495254352687,2.53904462713831,2.58025439689671
12,0,0,2.58496250059351,2.58496250072116,2.58495432464253,2.58496250067829,2.58266092911342,2.58495266002753,2.53907279088366,2.58026818678084
12.5,0,0,2.58496250059644,2.58496250072116,2.5849543727857,2.58496250067987,2.58266462960855,2.58495275179088,2.53909515468865,2.58027912341946
13,0,0,2.58496250059872,2.58496250072116,2.58495441085911,2.58496250068108,2.58266756594067,2.58495282419393,2.53911291418821,2.58028779994191
13.5,0,0,2.58496250060051,2.58496250072116,2.58495444099618,2.58496250068202,2.58266989641265,2.58495288139967,2.53912701809349,2.58029468516209
14,0,0,2.58496250060191,2.58496250072116,2.58495446486837,2.58496250068275,2.58267174634912,2.5849529266474,2.53913821935194,2.5803001500056
14.5,0,0,2.58496250060301,2.58496250072116,2.58495448378882,2.58496250068333,2.58267321503436,2.58495296246788,2.53914711564688,2.58030448818417
15,0,0,2.58496250060388,2.58496250072116,2.58495449879148,2.58496250068378,2.58267438116585,2.58495299084487,2.53915418148004,2.58030793241792
15.5,0,0,2.58496250060456,2.58496250072116,2.58495451069188,2.58496250068413,2.58267530715001,2.58495301333751,2.53915979360072,2.58031066719499
16,0,0,2.58496250060511,2.58496250072116,2.58495452013422,2.58496250068441,2.5826760424917,2.58495303117381,2.53916425117002,2.58031283882738
16.5,0,0,2.58496250060554,2.58496250072116,2.58495452762792,2.58496250068463,2.5826766264722,2.58495304532262,2.53916779175603,2.58031456338837
17,0,0,2.58496250060588,2.58496250072116,2.58495453357622,2.58496250068481,2.58267709026731,2.5849530565494,2.53917060402539,2.58031593298587
17.5,0,0,2.58496250060615,2.58496250072116,2.58495453829849,2.58496250068494,2.58267745862422,2.58495306545957,2.53917283781585,2.58031702072548
18,0,0,2.58496250060636,2.58496250072116,2.58495454204786,2.58496250068505,2.58267775118984,2.58495307253239,2.53917461213167,2.58031788464029
18.5,0,0,2.58496250060653,2.58496250072116,2.58495454502505,2.58496250068514,2.58267798356362,2.58495307814752,2.53917602149116,2.58031857080441
19,0,0,2.58496250060666,2.58496250072116,2.58495454738925,2.58496250068521,2.58267816813245,2.58495308260587,2.53917714096649,2.58031911580115
19.5,0,0,2.58496250060677,2.58496250072116,2.58495454926679,2.58496250068526,2.58267831473299,2.58495308614607,2.53917803018554,2.58031954868045
20,0,0,2.58496250060685,2.58496250072116,2.58495455075791,2.5849625006853,2.58267843117707,2.58495308895739,2.53917873650989,2.58031989251167


==> FigTikz/data_txt/GMI_PAM6_RIN-150to-141_NEP22_L2_ER5_Rb400_OH12.9.txt <==
oma,awgn,awgn_gs,rin150,rin150gs,rin147,rin147gs,rin144,rin144gs,rin141,rin141gs
-10,0.52536015604874,0.52536015604874,0.523747728989504,0.523747886672686,0.522155930500772,0.52215654894489,0.519017931512906,0.519020321932074,0.512903543916026,0.512912524767434
-9.5,0.631522604890709,0.631522604890709,0.629152689242468,0.629153055538679,0.626817209902875,0.626818641377683,0.622225029409315,0.622230523507633,0.613321785472285,0.613342149197058
-9,0.754863640615066,0.754863640615066,0.75142118698456,0.751422027358967,0.748035728196605,0.748038997970759,0.741398999802052,0.741411442531843,0.72860610679998,0.728651479754457
-8.5,0.896318671885203,0.896318671885203,0.891390230953913,0.891392129707629,0.886554727975459,0.886562076674633,0.877107690275119,0.877135368882356,0.859016338711777,0.859115331327594
-8,1.05597008952428,1.05597008952428,1.0490394358695,1.04904364571885,1.0422568819404,1.04227307239679,1.02905523659702,1.02911547826894,1.00395304901424,1.00416365888147
-7.5,1.23260746749126,1.23260746749126,1.22307520762148,1.22308432612756,1.21377111251048,1.21380592116188,1.19573076573551,1.19585845348426,1.16167892158119,1.1621137938002
-7,1.42324452389657,1.42324452389658,1.41049094548516,1.41051013302036,1.39807220847085,1.3981448316028,1.3740774978372,1.37433961746,1.32909839848955,1.32996522978163
-6.5,1.62269442087215,1.62269442087216,1.60620709524979,1.60624604908348,1.59017769370072,1.59032373827482,1.55928455686018,1.55980233702291,1.50168644140057,1.50334475641974
-6,1.82338364216726,1.82338364216727,1.80296200283048,1.8030376533454,1.78310293522958,1.78338373160895,1.74484196120736,1.74581892939237,1.67366860237101,1.67669475335435
-5.5,2.01565791694673,2.01565791694674,1.99167495747105,1.9918140368289,1.96826736073644,1.9687785865226,1.92300354055266,1.92474987041757,1.83852819148571,1.84376317754568
-5,2.18883989601638,2.1888398960164,2.16247927162089,2.1627182616752,2.13650043075464,2.13737194723232,2.08573427218427,2.08866527357907,1.98983489068561,1.99836968828373
-4.5,2.33314001082334,2.33314001082338,2.30645126337765,2.30682928510973,2.27962074778615,2.28099421955587,2.22605209607563,2.23062875507551,2.12225800080093,2.13530543642777
-4,2.44211740310773,2.44211740310779,2.41770540630393,2.41824589408658,2.39225087691427,2.39422368679999,2.33943850932491,2.34602779396232,2.23249263589503,2.25112696649226
-3.5,2.51480664439478,2.51480664439485,2.49509482748842,2.49577875518348,2.47320563015975,2.47574971833957,2.42480495495123,2.43348425543387,2.31977262163292,2.3445947938779
-3,2.55625119361074,2.55625119361081,2.54257187927381,2.54331973315855,2.52571804126834,2.52861981885219,2.48454000322758,2.49494111073469,2.38574748972056,2.4166169470569
-2.5,2.57563631771846,2.57563631771852,2.56771235404267,2.56840098028726,2.55619211740072,2.55908108708161,2.52352423167424,2.53484398715589,2.43375755989812,2.46974410666563
-2,2.58270176697676,2.58270176697679,2.57897599254232,2.57949622690644,2.57199188667981,2.57448001921505,2.54753442099969,2.55876126267716,2.46781691992635,2.50742427410635
-1.5,2.58458417945978,2.5845841794598,2.58318854880327,2.58350364561739,2.57939158683332,2.58124280527515,2.56177937772981,2.57202660523506,2.49171791773382,2.53327400050097
-1,2.5849228849979,2.5849228849979,2.58450443438158,2.58465517323903,2.5826060644436,2.58380773058102,2.57012789721558,2.57887529364727,2.5085262567928,2.55055187866392
-0.5,2.58496020713912,2.58496020713912,2.58485541042459,2.58491239043809,2.58395060080748,2.58464737065695,2.57506943737358,2.58219821368389,2.52047478660714,2.56189375570793
0,2.58496243789685,2.58496243789685,2.5849388274883,2.58495625451055,2.58451180976613,2.58488601353073,2.57806394899061,2.58373278618916,2.52909309729928,2.56926567629888
0.5,2.58496250005197,2.58496250005197,2.58495736890026,2.58496190684876,2.58475134366774,2.5849456740786,2.57993194616689,2.58441764489201,2.53540266706975,2.57404690164248
1,2.58496250071899,2.58496250071899,2.5849613761156,2.58496245720775,2.5848573868917,2.58495905910879,2.58113259083012,2.58471794318508,2.54008531038537,2.57716237559209
1.5,2.58496250072115,2.58496250072115,2.58496224415558,2.5849624982036,2.58490652684684,2.58496182593454,2.58192693723358,2.58484949815057,2.54360196139762,2.57921326266336
2,2.58496250072116,2.58496250072116,2.58496243803544,2.58496250060161,2.58493050773263,2.58496236954597,2.58246686885121,2.58490798643944,2.54626973647917,2.58058274780993
2.5,2.58496250072116,2.58496250072116,2.58496248390694,2.58496250071625,2.5849428712119,2.58496247455403,2.58284299994104,2.5849347362376,2.54831078336246,2.58151275696686
3,2.58496250072116,2.58496250072116,2.58496249567458,2.58496250072097,2.58494960709896,2.58496249518747,2.5831108044765,2.58494745623733,2.54988340518948,2.58215582318041
3.5,2.58496250072116,2.58496250072116,2.58496249900577,2.58496250072115,2.5849534772598,2.58496249944483,2.58330513651674,2.5849537914871,2.5511021954617,2.58260861204152
4,2.58496250072116,2.58496250072116,2.58496250005762,2.58496250072116,2.5849558133775,2.58496250039279,2.58344846272285,2.58495710975209,2.5520512932586,2.58293300456914
4.5,2.58496250072116,2.58496250072116,2.58496250042957,2.58496250072116,2.58495728766581,2.58496250062545,2.58355562840613,2.58495893951355,2.55279326275469,2.58316915948228
5,2.58496250072116,2.58496250072116,2.58496250057657,2.58496250072116,2.58495825521607,2.58496250068929,2.58363667675695,2.58496000028424,2.55337514379936,2.58334356101006
5.5,2.58496250072116,2.58496250072116,2.58496250064107,2.58496250072116,2.58495891201753,2.58496250070901,2.58369855332778,2.58496064478651,2.55383264408109,2.5834739835559
6,2.58496250072116,2.58496250072116,2.58496250067221,2.58496250072116,2.58495937084327,2.58496250071588,2.58374615937584,2.58496105342661,2.55419309095846,2.58357257375612
6.5,2.58496250072116,2.58496250072116,2.58496250068857,2.58496250072116,2.58495969916169,2.58496250071857,2.58378301712452,2.58496132249293,2.55447754225184,2.58364778295219
7,2.58496250072116,2.58496250072116,2.58496250069781,2.58496250072116,2.5849599388199,2.58496250071973,2.58381169902335,2.58496150556018,2.55470231764304,2.58370559417349
7.5,2.58496250072116,2.58496250072116,2.58496250070336,2.58496250072116,2.58496011664736,2.58496250072029,2.5838341105946,2.58496163364717,2.55488012463318,2.58375031247519
8,2.58496250072116,2.58496250072116,2.58496250070688,2.58496250072116,2.58496025037119,2.58496250072059,2.58385168063516,2.58496172539944,2.5550208964293,2.58378508204632
8.5,0,0,2.58496250070921,2.58496250072116,2.58496035202649,2.58496250072075,2.5838654916437,2.58496179242326,2.55513242215455,2.58381223015612
9,0,0,2.5849625007108,2.58496250072116,2.58496042998419,2.58496250072085,2.58387637093351,2.58496184217974,2.55522082528972,2.58383349981288
9.5,0,0,2.58496250071192,2.58496250072116,2.58496049019227,2.58496250072091,2.58388495539674,2.58496187960843,2.55529092981112,2.5838502098269
10,0,0,2.58496250071274,2.58496250072116,2.58496053695647,2.58496250072095,2.58389173828213,2.58496190806777,2.55534654229055,2.58386336677473


==> FigTikz/data_txt/GMI_PAM6_RIN-151to-142_NEP22_L2_ER4.5_Rb400_OH12.9.txt <==
oma,awgn,awgn_gs,rin151,rin151gs,rin148,rin148gs,rin145,rin145gs,rin142,rin142gs
-20,0.00772398822305176,0.00772398822305176,0.00772372212191286,0.00772372212191286,0.00772345730048118,0.00772345730048118,0.00772292897883631,0.00772292897883631,0.0077218755925812,0.00772187518676781
-19.5,0.00965844756954071,0.00965844756954071,0.00965802995342924,0.00965802995342924,0.00965761435467094,0.00965761435467094,0.00965678525742208,0.00965678525742208,0.00965513325044243,0.00965512319132444
-19,0.012068741949016,0.012068741949016,0.0120680872119621,0.0120680872119621,0.0120674356554136,0.0120674356554136,0.0120661358877798,0.0120661358877798,0.0120635466675876,0.0120635233126005
-18.5,0.0150687407018508,0.0150687407018508,0.0150677153412533,0.0150677153412533,0.0150666949963369,0.0150666949963369,0.0150646601192386,0.0150646597201611,0.0150606058809564,0.015060565104561
-18,0.0187984271725439,0.0187984271725439,0.0187968233203115,0.0187968233203115,0.0187952273818346,0.0187952273818346,0.0187920457258233,0.0187920360385636,0.0187857046807747,0.0187856409192921
-17.5,0.0234294895704499,0.0234294895704499,0.0234269841255823,0.0234269841255823,0.0234244911769717,0.0234244911769717,0.0234195220230384,0.0234194996842552,0.0234096188788255,0.0234095193150263
-17,0.0291719681659937,0.0291719681659937,0.0291680598553801,0.0291680598553801,0.0291641717434461,0.0291641713471447,0.0291564214116076,0.0291563826027468,0.0291409784707843,0.0291408232404504
-16.5,0.0362821046928661,0.0362821046928661,0.0362760174110364,0.0362760174110364,0.0362699629642835,0.0362699537085707,0.0362578932643249,0.0362578328416359,0.0362338514535663,0.0362336098444458
-16,0.0450715350486144,0.0450715350486144,0.0450620698745754,0.0450620698745754,0.0450526570913676,0.04505263593174,0.0450338942871076,0.0450338003836801,0.0449965326878816,0.0449961573442208
-15.5,0.0559179447574234,0.0559179447574234,0.0559032546081746,0.0559032542068194,0.0558886471664508,0.0558886106479595,0.0558595351999949,0.0558593895588491,0.0558015888466243,0.0558010069782056
-15,0.0692772573155414,0.0692772573155414,0.0692545037314538,0.0692544949837501,0.0692318803407803,0.0692318238140743,0.0691868055273848,0.0691865801575022,0.0690971291137439,0.0690962292465802
-14.5,0.0856973320118009,0.0856973320118009,0.0856621657678642,0.0856621460270606,0.085627207206352,0.0856271199306988,0.0855575776544555,0.0855572298184686,0.085419133265106,0.0854177454373106
-14,0.105832985590549,0.105832985590549,0.105778767774606,0.105778734037236,0.105724883293572,0.10572474893904,0.105617598880902,0.105617063658987,0.105404446066965,0.10540231255152
-13.5,0.130461885499373,0.130461885499373,0.130378522228612,0.130378470459286,0.130295697771546,0.130295491666041,0.130130871570155,0.130130050984885,0.129803701675338,0.129800434353959
-13,0.16050044082484,0.16050044082484,0.160372658336544,0.160372579231359,0.160245751885958,0.160245437060963,0.159993347940173,0.159992095380083,0.159492924782426,0.159487944438881
-12.5,0.197018171154112,0.197018171154112,0.196822986137231,0.196822865900856,0.196629234238173,0.196628755923971,0.196244162247486,0.196242260861445,0.195481807864774,0.195474260593023
-12,0.241248073662683,0.241248073662683,0.240951133013427,0.240950951514553,0.24065655132427,0.240655829675738,0.240071612359309,0.240068746640619,0.238915625398995,0.238904273705916
-11.5,0.294589127410956,0.294589127410956,0.294139500726549,0.294139229280219,0.293693779248532,0.293692700627251,0.292809708575742,0.292805430524061,0.291066373776558,0.291049468586705
-11,0.358595161831601,0.358595161831601,0.357918097279472,0.357917696528217,0.35724752804148,0.357245936727262,0.355919283796119,0.355912981068649,0.353307036956167,0.353282199651803
-10.5,0.434941803106028,0.434941803106028,0.433928955178509,0.433928374522807,0.432926942113071,0.432924638133348,0.430945451332983,0.430936339367445,0.427061024867114,0.427025221912592
-10,0.525360153244853,0.525360153244853,0.523856965249122,0.523856147525875,0.522371856391228,0.522368613834022,0.519440854797382,0.519428047369126,0.513717222675682,0.513667029776977
-9.5,0.631522600765943,0.631522600765943,0.629313062922269,0.629311962894976,0.62713359246753,0.627129231200869,0.622842314419903,0.622825094942041,0.614500554719044,0.6144331354379
-9,0.754863634617346,0.754863634617346,0.751653836519204,0.751652471685155,0.748493640611531,0.748488221707202,0.742288409096018,0.74226695768725,0.730289930805271,0.730205574868713
-8.5,0.896318663288295,0.896318663288295,0.891722816798057,0.891721388015005,0.887207636706492,0.887201921953391,0.878369415534451,0.878346486458451,0.861381975994354,0.861289743754271
-8,1.05597007741914,1.05597007741914,1.04950639306311,1.04950554558392,1.04317098854997,1.04316742339849,1.03081200422907,1.03079643383465,1.00721245025678,1.00714147447093
-7.5,1.23260745082003,1.23260745082003,1.22371642817063,1.22371777321599,1.21502275780741,1.21502740821998,1.19812275878345,1.19813619263862,1.16606939705281,1.16608946086665
-7,1.42324450156499,1.42324450156499,1.41134769381408,1.41135476432072,1.39974029961843,1.3997663424727,1.37724913328033,1.37733776164906,1.33486153376938,1.33511681049592
-6.5,1.62269439198142,1.62269439198142,1.60731388393684,1.6073337000545,1.59232917721897,1.59240250563065,1.56336082737578,1.56361351696365,1.50903485680397,1.50979228921577
-6,1.82338360639165,1.82338360639165,1.80433382091505,1.80437904820718,1.78577072587253,1.78593750174899,1.7498947714826,1.75046639996313,1.68274396825518,1.68444999253206
-5.5,2.01565787502411,2.01565787502411,1.99329125356895,1.99338229962673,1.97142361925094,1.97175742800302,1.92901366794436,1.93014600685984,1.84935950438985,1.85268413715672
-5,2.18883985019891,2.18883985019891,2.16426967451695,2.16443478033334,2.14003354464302,2.14063573778451,2.09256099884775,2.09458312335404,2.00231013486639,2.00813993066625
-4.5,2.33313996497879,2.33313996497879,2.30829199682014,2.30856184090847,2.28332946450841,2.28431193637441,2.23342641254676,2.23670804670988,2.13612142514646,2.14545672797753
-4,2.44211736209239,2.44211736209239,2.41943620574311,2.41982972118297,2.39586871116377,2.39730973073168,2.34699203952808,2.3518306679021,2.24737249795725,2.26111048154008
-3.5,2.5148066125605,2.5148066125605,2.49655914308169,2.49706263275443,2.47645788292363,2.47833756885061,2.43213342189257,2.43859416035817,2.33523349783446,2.35388397359938
-3,2.55625117298465,2.55625117298465,2.54366749008804,2.54422046207729,2.52839410688825,2.5305464077448,2.49128271122966,2.49906941636772,2.40135328007167,2.42480700545925
-2.5,2.57563630709517,2.57563630709517,2.56842506589629,2.56893331779786,2.55820004246773,2.56033578997872,2.52943110054689,2.53789493888644,2.44912973039193,2.47661254764825
-2,2.58270176288887,2.58270176288887,2.57937314204176,2.57975371710612,2.57336692231373,2.57518573532945,2.55249727130252,2.56082460965318,2.48267545995131,2.51293575407518
-1.5,2.58458417837299,2.58458417837299,2.58337627275241,2.5836026398521,2.58025733820432,2.58158246693442,2.56582092282291,2.57330912075373,2.50589729119052,2.53753878843652
-1,2.58492288481702,2.58492288481702,2.58457963584872,2.58468460324274,2.58311493011152,2.58394706945173,2.5733599175977,2.57961421928504,2.52196590635619,2.55376342145635
-0.5,2.58496020712247,2.58496020712247,2.58488125305168,2.58491900180782,2.58423618395519,2.58469622804988,2.57764207894373,2.58259779353252,2.53319241876102,2.56427058285427
0,2.58496243789613,2.58496243789613,2.58494665396757,2.58495735954739,2.58466890911199,2.58490081215922,2.58012604681051,2.58393881022052,2.54115334910039,2.5710116741534
0.5,2.58496250005196,2.58496250005196,2.5849595398073,2.58496204360453,2.58483818905763,2.58494961904695,2.58161025403675,2.58452076812505,2.54689095173901,2.57533182448769
1,2.58496250071899,2.58496250071899,2.58496195181938,2.58496246984679,2.58490661652583,2.58496000912267,2.58252634589904,2.58476900839724,2.55109049223685,2.57811740739236
1.5,2.58496250072115,2.58496250072115,2.58496239631918,2.58496249909686,2.58493556357242,2.58496203934171,2.58311043550543,2.58487497918392,2.5542069353388,2.57993489773952
2,2.58496250072116,2.58496250072116,2.58496247965735,2.58496250065182,2.58494849415686,2.58496241589579,2.58349458180651,2.58492101380998,2.55654737896181,2.58113977544969
2.5,2.58496250072116,2.58496250072116,2.584962496073,2.58496250071862,2.58495462713585,2.58496248465361,2.583754591326,2.58494165552149,2.55832297224206,2.58195335161093
3,2.58496250072116,2.58496250072116,2.58496249957075,2.58496250072107,2.58495772216627,2.5849624974748,2.58393519226535,2.58495131424437,2.55968156447214,2.58251346809518
3.5,2.58496250072116,2.58496250072116,2.58496250039612,2.58496250072115,2.58495938240951,2.58496250000035,2.58406352646245,2.5849560650828,2.56072847812637,2.58290657978041
4,2.58496250072116,2.58496250072116,2.58496250061533,2.58496250072116,2.58496032589945,2.58496250054117,2.58415653096952,2.58495853059727,2.5615399401218,2.5831875584821
4.5,2.58496250072116,2.58496250072116,2.58496250068139,2.58496250072116,2.58496089111991,2.58496250066984,2.58422506718662,2.58495988134938,2.56217191644878,2.58339176766995
5,2.58496250072116,2.58496250072116,2.584962500704,2.58496250072116,2.58496124601109,2.58496250070432,2.58427628477269,2.58496066106405,2.56266602473663,2.58354240101162
5.5,2.58496250072116,2.58496250072116,2.58496250071274,2.58496250072116,2.58496147814134,2.5849625007148,2.58431500735841,2.58496113354429,2.56305355984996,2.58365495792668
6,2.58496250072116,2.58496250072116,2.58496250071652,2.58496250072116,2.58496163537866,2.58496250071841,2.58434456432955,2.58496143266894,2.56335828146143,2.58373999574716
6.5,2.58496250072116,2.58496250072116,2.58496250071833,2.58496250072116,2.58496174507181,2.58496250071981,2.58436730196382,2.58496162948705,2.56359837625192,2.58380484197143
7,2.58496250072116,2.58496250072116,2.58496250071927,2.58496250072116,2.58496182349865,2.58496250072041,2.58438490484454,2.58496176337123,2.5637878608921,2.58385467459663
7.5,2.58496250072116,2.58496250072116,2.5849625007198,2.58496250072116,2.5849618807184,2.5849625007207,2.58439860256283,2.58496185705541,2.56393759997081,2.58389321449125
8,2.58496250072116,2.58496250072116,2.58496250072012,2.58496250072116,2.58496192316363,2.58496250072086,2.58440930557649,2.58496192418132,2.56405605454003,2.58392317659747
8.5,0,0,2.58496250072033,2.58496250072116,2.58496195507698,2.58496250072094,2.58441769639997,2.58496197323204,2.56414983926751,2.58394656910225
9,0,0,2.58496250072046,2.58496250072116,2.58496197933533,2.58496250072099,2.58442429205222,2.58496200965835,2.56422414159646,2.58396489531742
9.5,0,0,2.58496250072055,2.58496250072116,2.58496199793812,2.58496250072103,2.58442948763972,2.58496203706861,2.56428304004024,2.58397929230976
10,0,0,2.58496250072062,2.58496250072116,2.58496201230534,2.58496250072105,2.5844335873155,2.58496205791652,2.56432974782124,2.58399062773655
10.5,0,0,2.58496250072066,2.58496250072116,2.58496202346462,2.58496250072106,2.58443682663045,2.58496207391108,2.5643668006285,2.58399956860252
11,0,0,2.5849625007207,2.58496250072116,2.58496203217176,2.58496250072107,2.58443938890836,2.58496208626803,2.56439620213117,2.58400663083641
11.5,0,0,2.58496250072072,2.58496250072116,2.58496203899034,2.58496250072108,2.58444141739994,2.5849620958683,2.56441953728218,2.58401221554777
12,0,0,2.58496250072074,2.58496250072116,2.58496204434552,2.58496250072109,2.58444302440731,2.58496210336043,2.56443806088221,2.58401663588455
12.5,0,0,2.58496250072076,2.58496250072116,2.58496204856112,2.58496250072109,2.58444429820197,2.5849621092284,2.56445276702424,2.58402013715566
13,0,0,2.58496250072077,2.58496250072116,2.58496205188576,2.58496250072109,2.58444530831369,2.5849621138375,2.56446444368546,2.584022912058
13.5,0,0,2.58496250072078,2.58496250072116,2.5849620545116,2.58496250072109,2.58444610960281,2.5849621174661,2.56447371573212,2.58402511229765
14,0,0,2.58496250072079,2.58496250072116,2.58496205658794,2.5849625007211,2.58444674541409,2.584962120328,2.56448107885321,2.58402685752375
14.5,0,0,2.58496250072079,2.58496250072116,2.58496205823131,2.5849625007211,2.58444725003112,2.58496212258848,2.56448692637221,2.58402824223825
15,0,0,2.5849625007208,2.58496250072116,2.58496205953295,2.5849625007211,2.58444765059414,2.58496212437599,2.56449157045449,2.58402934116729
15.5,0,0,2.5849625007208,2.58496250072116,2.58496206056453,2.5849625007211,2.58444796860329,2.5849621257908,2.56449525889614,2.58403021345402
16,0,0,2.5849625007208,2.58496250072116,2.58496206138246,2.5849625007211,2.58444822110011,2.58496212691145,2.56449818842411,2.58403090594263
16.5,0,0,2.5849625007208,2.58496250072116,2.58496206203123,2.5849625007211,2.58444842159807,2.5849621277996,2.56450051523821,2.58403145575774
17,0,0,2.5849625007208,2.58496250072116,2.58496206254598,2.5849625007211,2.58444858081675,2.58496212850382,2.56450236337078,2.58403189233487
17.5,0,0,2.58496250072081,2.58496250072116,2.58496206295449,2.5849625007211,2.58444870726183,2.5849621290624,2.56450383131796,2.58403223902165
18,0,0,2.58496250072081,2.58496250072116,2.58496206327875,2.5849625007211,2.58444880768381,2.5849621295056,2.56450499730145,2.58403251434246
18.5,0,0,2.58496250072081,2.58496250072116,2.58496206353617,2.5849625007211,2.58444888744115,2.58496212985733,2.56450592344453,2.58403273299824
19,0,0,2.58496250072081,2.58496250072116,2.58496206374056,2.5849625007211,2.58444895078792,2.58496213013652,2.56450665908686,2.5840329066579
19.5,0,0,2.58496250072081,2.58496250072116,2.58496206390284,2.5849625007211,2.5844490011018,2.58496213035816,2.56450724341618,2.58403304458503
20,0,0,2.58496250072081,2.58496250072116,2.58496206403172,2.5849625007211,2.58444904106485,2.58496213053414,2.56450770755779,2.58403315413456


==> FigTikz/data_txt/GMI_PAM6_RIN-151to-142_NEP22_L2_ER5_Rb400_OH12.9.txt <==
oma,awgn,awgn_gs,rin151,rin151gs,rin148,rin148gs,rin145,rin145gs,rin142,rin142gs
-20,0.00772398822354647,0.00772398822354647,0.00772376140208908,0.00772376140208908,0.00772353566909478,0.00772353566909478,0.00772308532232158,0.00772308532232158,0.00772218739230723,0.00772218703426408
-19.5,0.00965844757031675,0.00965844757031675,0.00965809159881736,0.00965809159881736,0.00965773734226683,0.00965773734226683,0.00965703060566137,0.00965703060566137,0.00965562204020087,0.00965561823067795
-19,0.012068741950233,0.012068741950233,0.0120681838584484,0.0120681838584484,0.0120676284685968,0.0120676284685968,0.0120665205134647,0.0120665205134647,0.0120643129775952,0.0120642994121072
-18.5,0.0150687407037564,0.0150687407037564,0.0150678666940693,0.0150678666940693,0.0150669969418165,0.0150669969418165,0.0150652623532426,0.0150652620012168,0.0150618058593213,0.0150617748226123
-18,0.0187984271755246,0.0187984271755246,0.0187970600603036,0.0187970600603036,0.0187956996555869,0.0187956996555869,0.0187929871558639,0.0187929834662017,0.0187875816067846,0.0187875278883651
-17.5,0.023429489575107,0.023429489575107,0.0234273539400029,0.0234273539400029,0.0234252288877883,0.0234252288877883,0.0234209925553921,0.0234209795338396,0.0234125499224598,0.0234124660365767
-17,0.0291719681732581,0.0291719681732581,0.0291686367250159,0.0291686367250159,0.0291653223729371,0.0291653220236057,0.0291587150260846,0.0291586854547954,0.0291455487666106,0.0291454179712567
-16.5,0.0362821047041808,0.0362821047041808,0.0362769158715763,0.0362769158715763,0.0362717544852658,0.0362717509285551,0.0362614651678295,0.0362614142619606,0.0362409660523548,0.0362407624585848
-16,0.045071535066209,0.045071535066209,0.04506346684725,0.04506346684725,0.0450554424995924,0.0450554301071098,0.0450394465873325,0.0450393674700416,0.0450075879709224,0.0450072716524446
-15.5,0.0559179447847336,0.0559179447847336,0.0559054226498499,0.0559054222965505,0.0558929697435422,0.0558929418745175,0.0558681494490125,0.0558680267328517,0.05581873323582,0.0558182428073943
-15,0.0692772573578464,0.0692772573578464,0.0692578613436943,0.0692578579287848,0.0692385748700448,0.0692385272464466,0.0692001422570352,0.0691999523469007,0.0691236576698007,0.069122899095128
-14.5,0.0856973320771917,0.0856973320771917,0.08566735480893,0.0856673431553407,0.0856375513050172,0.0856374777718549,0.0855781778333931,0.0855778846969022,0.0854600815100961,0.0854589113600566
-14,0.105832985691379,0.105832985691379,0.105786767442458,0.105786741627109,0.105740826535182,0.105740713329213,0.105649335936902,0.105648884826482,0.105467477485793,0.105465678164878
-13.5,0.130461885654432,0.130461885654432,0.130390821140331,0.130390777524902,0.130320202045835,0.130320028369794,0.130179624114826,0.130178932380871,0.129900423087643,0.129897666721282
-13,0.160500441062567,0.160500441062567,0.160391507912317,0.160391441263385,0.160283294978329,0.160283029664057,0.160067991769942,0.160066935692423,0.159640815852969,0.15963661277769
-12.5,0.197018171517324,0.197018171517324,0.196851773382017,0.196851672072707,0.196686546363569,0.196686143224419,0.196358016402524,0.196356412907458,0.195707015153833,0.195700642848203
-12,0.241248074215416,0.241248074215416,0.240994918321473,0.24099476538258,0.240743677691434,0.24074306937684,0.240244516442907,0.240242099024689,0.239256942329513,0.239247352588748
-11.5,0.294589128248218,0.294589128248218,0.294205782450903,0.294205553699294,0.293825585948939,0.293824676572893,0.29307095084196,0.293067340840774,0.291580790298443,0.291566499736009
-11,0.358595163092961,0.358595163092961,0.358017873745731,0.358017535994933,0.357445786472746,0.357444444595786,0.356311625956169,0.35630630544803,0.354077262335097,0.354056250870813
-10.5,0.434941804994007,0.434941804994007,0.434078154564906,0.434077665142405,0.433223122674586,0.433221179452129,0.431530474064695,0.431522779043756,0.428205298690874,0.428174986767802
-10,0.52536015604874,0.52536015604874,0.524078287046962,0.524077597744903,0.522810704659537,0.52280796934329,0.520305718062482,0.520294898438963,0.515401422580225,0.515358897648746
-9.5,0.631522604890709,0.631522604890709,0.629638194490607,0.629637267199318,0.627777398005872,0.627773718806174,0.624107691889454,0.624093143369629,0.616951921250022,0.61689478556696
-9,0.754863640615066,0.754863640615066,0.752125832015224,0.752124681731002,0.749426760719144,0.749422191029387,0.744116679192193,0.744098567561694,0.733810461601152,0.733739051226206
-8.5,0.896318671885203,0.896318671885203,0.892398097342956,0.892396894414796,0.88854020564998,0.888535395944541,0.880971021213527,0.88095173021258,0.866357538482234,0.866279908261927
-8,1.05597008952428,1.05597008952428,1.05045529440231,1.05045458615006,1.04503974802374,1.04503678684531,1.03444615419187,1.0344333323697,1.01411100500949,1.0140530311239
-7.5,1.23260746749126,1.23260746749126,1.22502049111395,1.22502164550585,1.21758563465143,1.21758971212011,1.20308654025302,1.2030989879384,1.17541906339167,1.17544310579265
-7,1.42324452389657,1.42324452389657,1.41309114158749,1.4130971621475,1.40316011776906,1.40318253722032,1.38384747119888,1.38392550320246,1.34719818749983,1.3474342266153
-6.5,1.62269442087215,1.62269442087215,1.60956649101706,1.60958335529192,1.59674174158635,1.59680478239494,1.57185038195971,1.57207201118219,1.52481226530771,1.52550350679044
-6,1.82338364216726,1.82338364216726,1.80712369863544,1.80716220914098,1.79123529372196,1.79137880456232,1.76040060989331,1.76090264316181,1.70221021684055,1.70376803511477
-5.5,2.01565791694673,2.01565791694673,1.99657037259073,1.99664796034865,1.9778616625833,1.9781493493498,1.94143088260526,1.94242810598845,1.87242263596531,1.87547120176072
-5,2.18883989601637,2.18883989601637,2.1678829516379,2.16802374937855,2.14717525060273,2.14769496397425,2.10647329579906,2.10825901410144,2.02843853213563,2.03381049527492
-4.5,2.33314001082333,2.33314001082333,2.31197016543583,2.31220030725003,2.29070176054317,2.29155005653297,2.24809086653734,2.2509931823013,2.16433688588349,2.17297196137075
-4,2.44211740310773,2.44211740310773,2.42283540761168,2.42317064007126,2.40286045126031,2.40410273565881,2.36143535830273,2.36570959315107,2.27637781142696,2.28909958822148
-3.5,2.51480664439477,2.51480664439477,2.49935413399303,2.49978156974588,2.48247036178715,2.48408252827247,2.44536310078784,2.45103777640984,2.36366297912892,2.38087906929823
-3,2.55625119361073,2.55625119361073,2.54566697039203,2.54613295545117,2.53302736134905,2.53485335122147,2.5025442232613,2.50929913107993,2.42806396387938,2.44952081107962
-2.5,2.57563631771846,2.57563631771846,2.5696410492654,2.57006350551675,2.56137506043736,2.5631518376238,2.53838890270194,2.545574681153,2.47341221665658,2.49816042372192
-2,2.58270176697675,2.58270176697675,2.5799888204013,2.58029778718481,2.57530258149478,2.57676804222608,2.55924457846122,2.56608568767975,2.50429970127098,2.53092873956585
-1.5,2.58458417945978,2.58458417945978,2.58363239796369,2.58380928912107,2.58132064047699,2.58233777636583,2.57073123641188,2.57660903928287,2.5250041258457,2.55203730288714
-1,2.5849228849979,2.5849228849979,2.58466731413524,2.58474464222803,2.58365510356452,2.5842514351682,2.57689087101371,2.58152432618793,2.53889392254417,2.56513976766052
-0.5,2.58496020713912,2.58496020713912,2.58490649147342,2.58493198694086,2.58449872669767,2.5847998413581,2.58019928516857,2.58363084103919,2.54833186427211,2.57304936066547
0,2.58496243789685,2.58496243789685,2.58495300371067,2.58495940886602,2.58479502215776,2.584930886648,2.58201510782761,2.58446942401775,2.55486444029042,2.57774037299735
0.5,2.58496250005197,2.58496250005197,2.58496099922138,2.58496227751864,2.58489960844453,2.58495720115255,2.58304370055579,2.58478461289286,2.55947522298402,2.58050196703285
1,2.58496250071899,2.58496250071899,2.58496227127314,2.58496248927019,2.58493752989636,2.58496171585034,2.5836473011074,2.58489864527571,2.56278973247482,2.58213143864553
1.5,2.58496250072115,2.58496250072115,2.58496246559776,2.58496250029808,2.58495187573644,2.58496239465964,2.5840145582831,2.58493919980741,2.56521168716888,2.58310330227786
2,2.58496250072116,2.58496250072116,2.5849624951264,2.58496250070955,2.58495760833687,2.58496248712791,2.58424607988375,2.58495368049364,2.56700686751927,2.58369320121611
2.5,2.58496250072116,2.58496250072116,2.58496249975828,2.58496250072091,2.58496004956952,2.58496249899698,2.58439701171142,2.58495897533639,2.56835387534286,2.58405935774475
3,2.58496250072116,2.58496250072116,2.58496250053601,2.58496250072115,2.58496116291906,2.58496250049512,2.58449848029918,2.58496099189485,2.5693751439457,2.58429245243896
3.5,2.58496250072116,2.58496250072116,2.58496250068032,2.58496250072116,2.58496170729244,2.58496250068925,2.58456859646099,2.58496180252061,2.57015620568648,2.58444481187264
4,2.58496250072116,2.58496250072116,2.58496250071065,2.58496250072116,2.58496199206103,2.58496250071613,2.58461822529226,2.58496214957716,2.57075788040487,2.5845470336823
4.5,2.58496250072116,2.58496250072116,2.58496250071798,2.58496250072116,2.58496215072416,2.58496250072025,2.58465408431148,2.58496230858815,2.57122412450191,2.58461733342423
5,2.58496250072116,2.58496250072116,2.58496250072003,2.58496250072116,2.58496224432016,2.58496250072096,2.58468044923938,2.58496238662841,2.57158717633704,2.58466678639417
5.5,2.58496250072116,2.58496250072116,2.58496250072069,2.58496250072116,2.58496230238704,2.58496250072111,2.58470011771736,2.58496242756792,2.57187098980418,2.58470228302409
6,2.58496250072116,2.58496250072116,2.58496250072094,2.58496250072116,2.58496234001651,2.58496250072114,2.58471496807905,2.58496245042307,2.57209356646527,2.58472821360433
6.5,2.58496250072116,2.58496250072116,2.58496250072104,2.58496250072116,2.58496236532247,2.58496250072115,2.58472629173403,2.58496246392228,2.57226856731473,2.58474744312296
7,2.58496250072116,2.58496250072116,2.58496250072109,2.58496250072116,2.58496238287819,2.58496250072115,2.58473499589631,2.58496247230294,2.57240644555797,2.58476188533689
7.5,2.58496250072116,2.58496250072116,2.58496250072111,2.58496250072116,2.5849623953755,2.58496250072116,2.58474173027446,2.58496247773545,2.57251525556666,2.58477284738398
8,2.58496250072116,2.58496250072116,2.58496250072112,2.58496250072116,2.58496240446263,2.58496250072116,2.58474696812519,2.58496248138889,2.57260123925646,2.58478124085272
8.5,0,0,2.58496250072113,2.58496250072116,2.5849624111856,2.58496250072116,2.58475105929621,2.58496248392306,2.57266925696886,2.58478771374068
9,0,0,2.58496250072114,2.58496250072116,2.58496241622994,2.58496250072116,2.58475426569885,2.58496248572662,2.5727231080001,2.58479273467329
9.5,0,0,2.58496250072114,2.58496250072116,2.58496242005809,2.58496250072116,2.58475678552482,2.58496248703769,2.57276577163684,2.58479664776675
10,0,0,2.58496250072114,2.58496250072116,2.58496242298999,2.58496250072116,2.58475877010282,2.58496248800741,2.57279959012768,2.58479970909515
10.5,0,0,2.58496250072114,2.58496250072116,2.58496242525207,2.58496250072116,2.58476033584581,2.58496248873483,2.57282640870203,2.58480211141014
11,0,0,2.58496250072114,2.58496250072116,2.58496242700767,2.58496250072116,2.58476157286014,2.58496248928673,2.57284768345205,2.58480400121662
11.5,0,0,2.58496250072114,2.58496250072116,2.58496242837664,2.58496250072116,2.58476255124274,2.58496248970935,2.57286456492869,2.58480549078117
12,0,0,2.58496250072115,2.58496250072116,2.58496242944815,2.58496250072116,2.58476332574871,2.58496249003536,2.57287796322548,2.58480666671932
12.5,0,0,2.58496250072115,2.58496250072116,2.58496243028936,2.58496250072116,2.58476393929162,2.58496249028834,2.57288859884643,2.58480759623138
13,0,0,2.58496250072115,2.58496250072116,2.58496243095135,2.58496250072116,2.58476442559477,2.58496249048559,2.57289704258949,2.58480833169389
13.5,0,0,2.58496250072115,2.58496250072116,2.58496243147331,2.58496250072116,2.58476481121666,2.58496249063996,2.57290374689784,2.58480891408222
14,0,0,2.58496250072115,2.58496250072116,2.58496243188547,2.58496250072116,2.5847651171095,2.58496249076114,2.57290907055592,2.58480937554938
14.5,0,0,2.58496250072115,2.58496250072116,2.58496243221134,2.58496250072116,2.58476535982561,2.5849624908565,2.57291329817541,2.58480974138723
15,0,0,2.58496250072115,2.58496250072116,2.58496243246922,2.58496250072116,2.5847655524559,2.58496249093169,2.57291665559111,2.58481003152966
15.5,0,0,2.58496250072115,2.58496250072116,2.58496243267345,2.58496250072116,2.58476570536293,2.58496249099105,2.57291932203841,2.58481026171247
16,0,0,2.58496250072115,2.58496250072116,2.5849624328353,2.58496250072116,2.58476582675529,2.58496249103799,2.57292143979342,2.58481044437315
16.5,0,0,2.58496250072115,2.58496250072116,2.58496243296362,2.58496250072116,2.58476592313904,2.58496249107513,2.57292312180977,2.58481058935215
17,0,0,2.58496250072115,2.58496250072116,2.5849624330654,2.58496250072116,2.58476599967311,2.58496249110455,2.57292445777164,2.58481070444146
17.5,0,0,2.58496250072115,2.58496250072116,2.58496243314615,2.58496250072116,2.58476606044972,2.58496249112786,2.57292551889371,2.58481079581498
18,0,0,2.58496250072115,2.58496250072116,2.58496243321023,2.58496250072116,2.58476610871584,2.58496249114634,2.57292636172866,2.58481086836706
18.5,0,0,2.58496250072115,2.58496250072116,2.5849624332611,2.58496250072116,2.5847661470484,2.584962491161,2.57292703118833,2.58481092597926
19,0,0,2.58496250072115,2.58496250072116,2.58496243330147,2.58496250072116,2.58476617749286,2.58496249117263,2.57292756294142,2.58481097173092
19.5,0,0,2.58496250072115,2.58496250072116,2.58496243333353,2.58496250072116,2.58476620167314,2.58496249118185,2.5729279853168,2.5848110080656
20,0,0,2.58496250072115,2.58496250072116,2.58496243335899,2.58496250072116,2.58476622087856,2.58496249118918,2.57292832081447,2.58481103692275


==> FigTikz/data_txt/SER_PAM4.txt <==
oma awgn rin155gs rin155 rin150gs rin150 rin145gs rin145 rin140gs rin140
-20 0.696967555082125 0.696967876851337 0.696967876851337 0.696968572578338 0.696968572578338 0.696970772413922 0.696970772413922 0.696977746471921 0.696977713588089
-19.5 0.690516810912794 0.690517264959315 0.690517264959315 0.690518246685361 0.690518246685361 0.690521350435578 0.690521349727383 0.690531190577097 0.690531144184286
-19 0.683287267506832 0.683287908039408 0.683287908039408 0.683289292962446 0.683289292962446 0.68329367426426 0.683293669496095 0.683307550809063 0.68330748537915
-18.5 0.675187310128747 0.675188213439799 0.675188213439799 0.675190166496158 0.675190166496158 0.675196344872319 0.675196338142422 0.675215910437628 0.675215818197566
-18 0.666115541545503 0.666116814905418 0.666116814905418 0.666119567992066 0.666119567992066 0.666128279537184 0.666128266611536 0.666155850740632 0.666155720774972
-17.5 0.655960155182634 0.655961949236959 0.655961949236959 0.655965828000622 0.655965828000622 0.655978100692412 0.65597808248771 0.656016934156354 0.656016751162883
-17 0.644598458537673 0.644600984525008 0.644600984525008 0.644606445437914 0.644606445023814 0.644623723244221 0.644623697625685 0.644678378707231 0.644678121282147
-16.5 0.631896653288398 0.631900206844159 0.631900206844159 0.631907890621952 0.631907887963706 0.63193219183576 0.631932155823334 0.632009043766535 0.632008682061206
-16 0.617710023727989 0.617715017599395 0.617715017599395 0.617725815246742 0.617725811503642 0.61775995993729 0.617759909386766 0.617867895635269 0.617867388192957
-15.5 0.601883746047047 0.601890754712538 0.601890754712538 0.601905909319274 0.601905902244155 0.601953817412325 0.601953746590843 0.6021051850807 0.602104474641971
-15 0.584254611396248 0.584264431315205 0.584264431315205 0.584285663058975 0.584285653169705 0.584352768560255 0.584352669595856 0.58456465047276 0.584563658564258
-14.5 0.564654059083544 0.564667788984604 0.564667788728226 0.56469747183474 0.564697458060008 0.56479126340397 0.564791125602 0.565087160377309 0.565085780637693
-14 0.542913044374647 0.542932191263897 0.542932189819768 0.542973577574377 0.542973558480181 0.543104309784042 0.543104118841956 0.543516325559094 0.543514416147531
-13.5 0.518869415280064 0.518896026324534 0.51889602432075 0.518953538298214 0.51895351201051 0.519135135348829 0.519134872594615 0.519706731769252 0.51970410812212
-13 0.492378631938558 0.492415462854245 0.492415459269388 0.492495045822148 0.492495009984912 0.492746210401315 0.492745852387253 0.493535546987091 0.493531978165968
-12.5 0.46332880026949 0.463379506555392 0.463379501737611 0.463489047374112 0.46348899922012 0.46383454849476 0.463834067707519 0.464918292403008 0.464913508279066
-12 0.431661046941259 0.431730393535549 0.431730387201379 0.431880163834774 0.43188010053432 0.432352202474406 0.432351570774077 0.433829452873305 0.433823177089354
-11.5 0.397396124448896 0.397490173845515 0.397490165801965 0.397693231736852 0.397693151358074 0.398332650419475 0.398331848431868 0.40032821061375 0.400320248281207
-11 0.360667621057459 0.360793837244586 0.360793827612423 0.361066243357509 0.361066147077679 0.361923133256163 0.361922171823332 0.364588735852281 0.364579168771213
-10.5 0.321760990467961 0.321928145841374 0.321928135522675 0.322288752696291 0.322288649418521 0.323421707124493 0.323420671670429 0.326932951794399 0.326922530647488
-10 0.281155463173534 0.281373176488966 0.281373168076436 0.281842623795791 0.281842539095718 0.283315515277681 0.283314650827801 0.287861349539914 0.287852219999365
-9.5 0.239562416964007 0.239840093277372 0.239840092698721 0.240438523826955 0.240438516062031 0.242313357154664 0.24231321936646 0.248074324501249 0.248071264731774
-9 0.197948877523941 0.198293806879813 0.198293826121254 0.199036795286664 0.199036982137744 0.201361187358944 0.201362887318847 0.208473214111474 0.208485542407044
-8.5 0.157529140524129 0.157943619572502 0.157943680656046 0.158836046270246 0.158836643257012 0.161624704238696 0.16163025670019 0.170128167403843 0.170172294023387
-8 0.119703214079072 0.120180898392632 0.120181038031935 0.121209241026177 0.121210606244809 0.124421110441895 0.124433828469488 0.134201596846043 0.134303694291489
-7.5 0.0859223304297704 0.0864447012634549 0.0864449737950795 0.0875696409208347 0.087572302903209 0.091086583170627 0.0911113147565079 0.101824090774905 0.102021462716166
-7 0.0574757555109069 0.0580105150441921 0.0580109882036318 0.0591636709241318 0.0591682885159038 0.0627817986852828 0.0628245816813765 0.0739356684178867 0.0742743784595341
-6.5 0.035225221133281 0.0357291065631865 0.0357298421213699 0.0368190308663676 0.0368262116175432 0.0402668737834334 0.0403334402838492 0.0511260055042923 0.051652128980154
-6 0.0193604469146323 0.0197882955712711 0.0197893100848075 0.0207193707056613 0.0207293058580083 0.02371192206868 0.0238047733727419 0.0335229969124818 0.0342669471035607
-5.5 0.00928879643346394 0.00960758845465607 0.00960880587755531 0.0103090389941898 0.0103210625072182 0.0126287503398637 0.0127436347268455 0.0207761254929648 0.0217344731832287
-5 0.00376036776626532 0.00396200879497019 0.00396324415937682 0.00441430184230168 0.00442672155645603 0.005984649166442 0.0061088910895465 0.0121518921925339 0.0132764359223332
-4.5 0.00123063811920133 0.00133451988498674 0.00133554083500907 0.00157523111650498 0.00158584505574887 0.00248094390819832 0.00259644390152345 0.00671264350866574 0.00791652099034464
-4 0.000308473481887348 0.000349877694756742 0.000350532969391377 0.000451121039523117 0.000458349712839366 0.000884777699839116 0.000975597449405084 0.00351402597985641 0.00469578075655288
-3.5 5.53282197854689e-05 6.73069443658814e-05 6.76149072393938e-05 9.92825455565335e-05 0.000103040521252925 0.000267384481161147 0.000327028407694483 0.00175454507594858 0.00282849349367424
-3 6.51751038055226e-06 8.84307738731374e-06 8.94173188317599e-06 1.59931153821893e-05 1.74157416486336e-05 6.76715651871904e-05 0.000100217903815837 0.000843428223246304 0.00176000387518471
-2.5 4.5259018172052e-07 7.27844409756889e-07 7.47614697391406e-07 1.788369612596e-06 2.16215865551866e-06 1.42490901903037e-05 2.91103546185131e-05 0.000395070004050528 0.00114302576173955
-2 1.61699506185367e-08 3.38641503421647e-08 3.61052599298246e-08 1.31345897484912e-07 1.96652748760583e-07 2.49745666732824e-06 8.31044111579559e-06 0.000182859762629606 0.000777859156143089
-1.5 2.50402309399452e-10 7.89602303492286e-10 9.17745927365169e-10 5.99944264521317e-09 1.33789217623582e-08 3.67717457429128e-07 2.39639246885266e-06 8.49019669242853e-05 0.000554740278133939
-1 1.35432456504723e-12 8.03346071294235e-12 1.12977367274231e-11 1.62194503938372e-10 7.01872305102574e-10 4.63418319299331e-08 7.12401278230467e-07 4.01430808771938e-05 0.000413834868497247
-0.5 1.94928294665735e-15 3.05296208297748e-14 6.32798112031305e-14 2.49585802741208e-12 2.91128067318673e-11 5.14264932481346e-09 2.22487594134553e-07 1.96005217782299e-05 0.000321994275453913
0 5.30150877019215e-19 3.65959602227491e-17 1.53365389634811e-16 2.13722746395411e-14 9.81903013616298e-13 5.21435205714213e-10 7.43559673502838e-08 1.00017989198903e-05 0.000260359069994412
0.5 1.77040182197392e-23 1.15979984114626e-20 1.514883846587e-19 1.01833107809298e-16 2.82578342888491e-14 5.04548811089429e-11 2.70306874928223e-08 5.38323176111746e-06 0.000217886273717349
1 4.2185712023774e-29 8.16481316454978e-25 5.76111551306525e-23 2.77488987582837e-19 7.46014266101582e-16 4.88405106459343e-12 1.08194179029042e-08 3.07473634764327e-06 0.00018792316458732
1.5 3.62157023794693e-36 1.09003685394302e-29 8.34561713724419e-27 4.58234995365695e-22 1.97326596201365e-17 4.95961011048513e-13 4.79999344397101e-09 1.86915769638046e-06 0.000166348735314664
2 4.73828204051262e-45 2.43518367591368e-35 4.90287359391504e-31 5.01072414002319e-25 5.72860350019749e-19 5.52281960554224e-14 2.36276649735827e-09 1.2094190914289e-06 0.000150540085496622
2.5 3.19838580450052e-56 8.46363264967354e-42 1.34179765434959e-35 4.0747155609952e-28 1.98324641495287e-20 7.00630184752771e-15 1.28569361842012e-09 8.30964762466011e-07 0.000138783706421344
3 2.84844550147365e-70 4.56882571589893e-49 2.10236565799848e-40 2.82631286797586e-31 8.75418098207688e-22 1.04308554530401e-15 7.67875400265491e-10 6.03776735814284e-07 0.000129932189182634
3.5 6.01288470815455e-88 4.17275653183093e-57 2.44347027493312e-45 1.94081112575242e-34 5.16063082403713e-23 1.85914320689088e-16 4.98740050589968e-10 4.6150650909817e-07 0.00012319929779104
4 3.46522651569531e-110 7.73687946927507e-66 2.81281901671714e-50 1.53332770538929e-37 4.16543101030819e-24 4.00703855452357e-17 3.48721637221442e-10 3.68944958188513e-07 0.000118034764979766
4.5 3.58830957273131e-138 3.85122825535405e-75 4.28841467434516e-55 1.60408198094806e-40 4.62849195462427e-25 1.04534382733431e-17 2.59820403121708e-10 3.06660226001136e-07 0.000114046032424518
5 2.17232729769118e-173 7.42557338637775e-85 1.12644199963934e-59 2.5084150595745e-43 7.00775070173485e-26 3.2790338922941e-18 2.04295620296937e-10 2.63509248042642e-07 0.000110948234445509
5.5 1.03042212925201e-217 8.55346662319651e-95 6.30254689797325e-64 6.44501739856129e-46 1.41506105378741e-26 1.22169985019636e-18 1.6804313869681e-10 2.32863388047644e-07 0.000108531535149136
6 1.68039892699819e-273 9.42954519478095e-105 8.70529502123336e-68 2.90029555496431e-48 3.70507972436657e-27 5.32123660709697e-19 1.43481136958285e-10 2.10640579421562e-07 0.000106639348829574
6.5 0 1.60039774988796e-114 3.21505852157372e-71 2.36164827945322e-50 1.21924300872663e-27 2.66184925565156e-19 1.26323199722986e-10 1.94244483380026e-07 0.000105153523775684
7 0 6.52569509110843e-124 3.23345580512357e-74 3.49321561353619e-52 4.88628406154142e-28 1.50174762689103e-19 1.1403346384276e-10 1.81973785880498e-07 0.0001039840694263
7.5 0 9.38521518250942e-133 8.58236586242322e-77 9.19966454359289e-54 2.31461503232829e-28 9.38984428668281e-20 1.05049369128545e-10 1.72682915852002e-07 0.000103061905082661
8 0 6.42549800389113e-141 5.6244193350507e-79 4.15337656434142e-55 1.26116679983364e-28 6.40258397269316e-20 9.83724189642297e-11 1.65581333065264e-07 0.000102333655889551
8.5 0 2.56525941250932e-148 8.33391751924421e-81 3.05931683423637e-56 7.71668789306588e-29 4.69265227933389e-20 9.3343575755243e-11 1.60111417894089e-07 0.000101757861184764
9 0 6.62691250948135e-155 2.53198022120983e-82 3.4783684104044e-57 5.19352057675439e-29 3.65073719439055e-20 8.95152291534559e-11 1.55872181819681e-07 0.000101302174175087
9.5 0 1.12248927207392e-160 1.42897267190225e-83 5.76771070621105e-58 3.77788328607357e-29 2.98240092533105e-20 8.65756374900265e-11 1.52570389440978e-07 0.000100941268844407
10 0 1.17120817286637e-165 1.36391458893623e-84 1.32045547520775e-58 2.92702995426244e-29 2.53534050392328e-20 8.43028916214956e-11 1.49988486779278e-07 0.000100655259110016
10.5 0 6.68370273320118e-170 2.02133483101524e-85 3.96788245716983e-59 2.38636746026319e-29 2.22594220762935e-20 8.2536027977168e-11 1.47963077647544e-07 0.000100428494161972
11 0 1.7853680019898e-173 4.31335226336766e-86 1.49571826292537e-59 2.0270613089703e-29 2.00584477509126e-20 8.11564011397008e-11 1.46370170100913e-07 0.000100248633507522
11.5 0 1.87489637769712e-176 1.24182818746835e-86 6.79902642711232e-60 1.77952584230154e-29 1.84576655258756e-20 8.00753642733135e-11 1.45114862454013e-07 0.000100105932271345
12 0 6.47273726151814e-179 4.56498629980826e-87 3.60310961730655e-60 1.60400126759319e-29 1.72725096240875e-20 7.92259281495221e-11 1.44124001209164e-07 9.99926860529296e-05
12.5 0 6.18138395748329e-181 2.04618650280855e-87 2.16362053798454e-60 1.47663375716687e-29 1.63824696458642e-20 7.85569906630267e-11 1.43340868006146e-07 9.99027978545437e-05
13 0 1.39211182094187e-182 1.07656824873138e-87 1.43770363938835e-60 1.38249194372791e-29 1.57063938619437e-20 7.80292652079792e-11 1.42721277990336e-07 9.98314390434489e-05
13.5 0 6.40998963027879e-184 6.44423603036295e-88 1.03671926026655e-60 1.31187785637727e-29 1.51881472876555e-20 7.76123561711369e-11 1.42230677357558e-07 9.97747831679492e-05
14 0 5.32775361399723e-185 4.27852304790707e-88 7.98395602569745e-61 1.25828716015285e-29 1.47879878475022e-20 7.72826247636143e-11 1.41841959814089e-07 9.97297964864503e-05
14.5 0 7.18545437833356e-186 3.08648168648196e-88 6.48184073435562e-61 1.21723451983861e-29 1.44772135972529e-20 7.70216097182572e-11 1.41533808006615e-07 9.96940728174081e-05
15 0 1.43745649099979e-186 2.37937775628113e-88 5.48954192461852e-61 1.18555199863384e-29 1.42347421815437e-20 7.68148443546003e-11 1.41289423412608e-07 9.96657031364582e-05
15.5 0 3.95830535225746e-187 1.93414159992399e-88 4.80895467483347e-61 1.16095590920553e-29 1.40448657453367e-20 7.66509612940698e-11 1.41095547058064e-07 9.96431724856345e-05
16 0 1.41072189903394e-187 1.64014358495654e-88 4.32796609431664e-61 1.14177121935949e-29 1.38957406354503e-20 7.65210089026026e-11 1.40941700189733e-07 9.96252783955679e-05
16.5 0 6.1872977320038e-188 1.43852186078096e-88 3.97982297392131e-61 1.12675130007207e-29 1.37783482210571e-20 7.64179255359896e-11 1.40819592753248e-07 9.96110662814654e-05
17 0 3.20544069021847e-188 1.29602266212636e-88 3.72299409261504e-61 1.11495701558592e-29 1.36857650400212e-20 7.63361326821447e-11 1.40722660837457e-07 9.95997782496148e-05
17.5 0 1.89756382212395e-188 1.19286670842806e-88 3.53063678653409e-61 1.10567372535834e-29 1.36126406233006e-20 7.62712185255884e-11 1.40645703847082e-07 9.95908125107198e-05
18 0 1.24972327222396e-188 1.11675487907988e-88 3.38481954960291e-61 1.09835310399703e-29 1.35548176967883e-20 7.62196908240411e-11 1.40584599188727e-07 9.95836911898025e-05
18.5 0 8.96203019205048e-189 1.05973977706818e-88 3.27321710221782e-61 1.09257158221933e-29 1.35090519095248e-20 7.61787832683967e-11 1.40536077457213e-07 9.95780347876618e-05
19 0 6.87844663308234e-189 1.01651248414689e-88 3.18714735330957e-61 1.08800015877137e-29 1.34728023917175e-20 7.61463033393057e-11 1.40497545005559e-07 9.95735419143845e-05
19.5 0 5.57284535220085e-189 9.83423516963254e-89 3.12036517720508e-61 1.08438214696682e-29 1.34440735481841e-20 7.61205125063334e-11 1.40466943729207e-07 9.95699732034333e-05
20 0 4.7139076313013e-189 9.5790167900367e-89 3.06829803222237e-61 1.08151655962054e-29 1.342129445888e-20 7.61000317282924e-11 1.40442640143633e-07 9.95671385419066e-05


==> FigTikz/data_txt/SER_PAM6.txt <==
oma awgn rin155gs rin155 rin150gs rin150 rin145gs rin145 rin140gs rin140
-20 0.793111261191084 0.79311178396653 0.793111019569972 0.793111261140979 0.793111783464775 0.79311864961864 0.793118648250824 0.793113435019524 0.793113440059193
-19.5 0.78821062736264 0.788211365443053 0.788210286226638 0.788210627291878 0.788211364734454 0.78822105656094 0.78822105588163 0.788213696416152 0.788213703533116
-19 0.782714993209186 0.782716035136495 0.782714511631284 0.782714993109257 0.782716034135839 0.782729713257753 0.782729713257753 0.782719325588743 0.78271933563856
-18.5 0.77655297929172 0.776554449917674 0.776552299559328 0.776552979150612 0.776554448504693 0.776573753035898 0.776573753035898 0.776559093222301 0.776559108201922
-18 0.769644998490697 0.769647073787663 0.769644039257268 0.769644998291459 0.769647071792649 0.769674308658014 0.769674308641138 0.769653625088799 0.76965364704038
-17.5 0.761902460013969 0.761905387865374 0.761901106684494 0.761902459732688 0.761905385048935 0.761943802201519 0.761943802284802 0.761914629095731 0.76191466084561
-17 0.753226959838838 0.753231089175483 0.753225051093704 0.753226959441795 0.753231085200076 0.753285251592127 0.753285252059347 0.753244120867051 0.753244166327294
-16.5 0.743509489465032 0.743515311012378 0.743506798409851 0.743509488904705 0.743515305402343 0.743591641372848 0.743591642536617 0.743533680615277 0.743533745211859
-16 0.732629711854715 0.732637914967097 0.732625919721573 0.732629711064182 0.732637906626087 0.73274542234621 0.732745424532448 0.732663795984433 0.73266388697064
-15.5 0.720455377363858 0.720466929028838 0.720450036942261 0.720455376248981 0.720466916842713 0.720618234451564 0.720618237956553 0.720503368641843 0.720503496696359
-15 0.706841985755347 0.706858239941822 0.706834470757448 0.706841984183917 0.706858222381354 0.707070986535085 0.707070991475803 0.706909502748675 0.706909682785727
-14.5 0.69163284609448 0.691655694258687 0.691622281425977 0.691632843881234 0.691655669229237 0.691954478797992 0.691954484729236 0.691727734211667 0.691727986986739
-14 0.674659748158677 0.674691824913582 0.674644914570154 0.674659745044873 0.674691789549102 0.675110821125594 0.675110826111895 0.674792929070739 0.674793283327373
-13.5 0.6557445410738 0.655789502614785 0.655723745973321 0.655744536489197 0.655789453145847 0.656375984723007 0.656375983210045 0.655931160627436 0.655931655901286
-13 0.634702021191808 0.634764917582757 0.634672925718468 0.634702014572968 0.634764848603131 0.635583924527942 0.635583902580026 0.634962980899427 0.634963671046426
-12.5 0.611344664245647 0.611432429037182 0.611304055517651 0.611344654849296 0.611432333272032 0.612572819510069 0.61257274440338 0.611708629723263 0.611709587079706
-12 0.585489894969139 0.585611974732628 0.585433392692175 0.58548988183286 0.585611842594625 0.587194081294947 0.587193879067512 0.585995868792628 0.585997188479085
-11.5 0.556970760225618 0.557139898606856 0.556892450341421 0.556970742138278 0.557139717871564 0.559324846418433 0.559324354329365 0.557671270717324 0.557673073716768
-11 0.525651031905842 0.525884201251838 0.525543029681485 0.525651007470626 0.525883957182082 0.528884636971284 0.528883504814045 0.526615897086456 0.526618328889115
-10.5 0.491445856407949 0.491765284758332 0.491297822066541 0.491445824021821 0.491764961394597 0.495856657830564 0.495854147133313 0.49276629372966 0.492769511695295
-10 0.454348983321528 0.454783141205164 0.454147651837601 0.454348941655557 0.454782725287704 0.460313667742628 0.460308254459801 0.456141496276202 0.456145631994532
-9.5 0.414467171118249 0.415051443794948 0.414196022636206 0.41446712007483 0.415050934157708 0.422447361447594 0.422435975121514 0.41687609208445 0.416881162784982
-9 0.372061315470265 0.372837877657064 0.371700611517593 0.372061258239972 0.372837305289499 0.382598594291747 0.382575220945971 0.375258080122768 0.375263803074256
-8.5 0.32759182130942 0.328607957509694 0.327119364075293 0.327591768456532 0.328607425117834 0.341283551328071 0.341236802657309 0.33176804095467 0.331773475613774
-8 0.281762368135414 0.283066198150827 0.281155481859912 0.281762345151646 0.283065952667241 0.299208378274028 0.299117549519459 0.28711281148496 0.287115721060419
-7.5 0.235551314820533 0.237183750583707 0.234790627049521 0.235551374997461 0.237184305437021 0.257262612384123 0.257091872466527 0.24224266054923 0.242238469941049
-7 0.190214011980284 0.192196111942402 0.189289474484313 0.190214256049311 0.19219843124202 0.216481352845861 0.216172294224498 0.198336885597635 0.198317172519784
-6.5 0.147234080573164 0.149550275100521 0.146153069217278 0.147234681743657 0.149556004820249 0.177969291186313 0.177433384081847 0.156741069654348 0.156691761468192
-6 0.108201352635337 0.110781762511442 0.10699736203842 0.108202577885227 0.110793423108223 0.142787929808525 0.141902433644084 0.118843589537829 0.118743563323953
-5.5 0.074605105615549 0.077314230394109 0.073343512196506 0.0746073096101046 0.077335160364289 0.111820249939128 0.110432965731666 0.0858932678661308 0.0857148435609582
-5 0.0475599643487914 0.0502026020417215 0.0463353776045439 0.0475635161221583 0.0502363126797127 0.0856412384272969 0.083589195080387 0.05878538270338 0.0584988088405758
-4.5 0.0275281090127361 0.0298823125721482 0.0264480760832264 0.0275332150051774 0.02993096269972 0.0644311272390748 0.0615738170347314 0.0378730310125656 0.0374563985002421
-4 0.0141475097704343 0.0160236964152717 0.0133025991474407 0.0141539585519994 0.0160859125225011 0.0479631868498473 0.0442224863381006 0.0228780029832957 0.0223308923344556
-3.5 0.00628179696123108 0.00758706422732983 0.00571275542022483 0.00628878462008474 0.0076563661260869 0.0356763304324974 0.0310673379662625 0.0129580319431906 0.0123121878440707
-3 0.00233107902044713 0.0031015105012367 0.00201308648590969 0.00233737357092579 0.00316732332741307 0.0268114885403406 0.0214483237194252 0.00692730318368885 0.00624495493767766
-2.5 0.000694561553032605 0.00106809432856168 0.000553646562514885 0.000699093834153237 0.00112012207864668 0.0205659266150977 0.0146372306914632 0.00354999480885738 0.00290568331517004
-2 0.000158429023408047 0.000302021585431033 0.000111567119143218 0.000160917169614895 0.000335449453590636 0.0162169964214145 0.00994143239086565 0.00178663185199313 0.00124071626745648
-1.5 2.61591459720063e-05 6.83645750594808e-05 1.52130347496548e-05 2.71448825724012e-05 8.5466595716167e-05 0.0131879007007953 0.00676903465730849 0.000908121243551504 0.000488337111895851
-1 2.93144769603118e-06 1.21041789438096e-05 1.26977120931318e-06 3.19644867623149e-06 1.89919963404373e-05 0.0110577305313606 0.00465428413299688 0.00047746345517902 0.000178747257113925
-0.5 2.07361109544327e-07 1.6456955251654e-06 5.71744144444368e-08 2.52672458480018e-07 3.84048763488583e-06 0.00953731653123972 0.00325358875610178 0.000263595841653367 6.16635133903943e-05
0 8.55514569727412e-09 1.69960519441621e-07 1.18449712699402e-09 1.3191933603803e-08 7.3969704896453e-07 0.00843425345844961 0.00232576839826208 0.000153910160137138 2.04003136386223e-05
0.5 1.89510013045074e-10 1.3326241349516e-08 9.24011351754785e-12 4.61360368174658e-10 1.40811361512079e-07 0.00762152864634904 0.00170765349631429 9.53006254878065e-05 6.60642500304033e-06
1 2.07645080122823e-12 8.03059166016847e-10 2.10868301445599e-14 1.11505226121287e-11 2.73229585935212e-08 0.00701456294831314 0.0012916346264479 6.258247393069e-05 2.14137956269994e-06
1.5 1.04407838870006e-14 3.81924355754364e-11 1.02446844648114e-17 1.91762399172473e-13 5.569093662679e-09 0.00655604931832828 0.00100784661877958 4.35005513445795e-05 7.10536659170132e-07
2 2.2687935219632e-17 1.49339969101448e-12 7.10118129548289e-22 2.42776016747848e-15 1.22750807652685e-09 0.00620637248904529 0.000811257544404773 3.18915008684326e-05 2.46490606948034e-07
2.5 2.05503133382892e-20 5.06755709138377e-14 4.24296492838072e-27 2.39226752994496e-17 3.00089428475254e-10 0.0059376040897079 0.000672849575012032 2.45443025050028e-05 9.10423360299072e-08
3 7.73394482244103e-24 1.59115568606122e-15 1.15875703570677e-33 1.99359640203191e-19 8.2957224044293e-11 0.00572969739807629 0.00057382444375309 1.97243602585562e-05 3.63156542169089e-08
3.5 1.25528113204506e-27 4.95881104217573e-17 6.50756004524302e-42 1.56350958305845e-21 2.6244246853878e-11 0.00556803058890754 0.000501886368539123 1.64599643241392e-05 1.57952246691368e-08
4 9.54351447837311e-32 1.64693408711901e-18 2.74937286784015e-52 1.30099446211779e-23 9.54332191780342e-12 0.0054417877363847 0.00044888951406005 1.41869685572613e-05 7.52768211142858e-09
4.5 3.86466642575057e-36 6.23263771581728e-20 2.46397631409504e-65 1.29235187806192e-25 3.97938491509455e-12 0.0053428701839892 0.000409356301742004 1.2566347326187e-05 3.93304783910709e-09
5 9.88179732371672e-41 2.84827716175956e-21 9.51604025684316e-82 1.69749156198981e-27 1.88821438039658e-12 0.00526515035510829 0.000379543619240795 1.13875624360904e-05 2.2458361900818e-09
5.5 1.95365751343471e-45 1.64524726621873e-22 2.1295759188988e-102 3.18518684290135e-29 1.00817111475642e-12 0.00520395093405796 0.000356850820014986 1.05157740160015e-05 1.3933894502815e-09
6 3.72771380655026e-50 1.23924441669115e-23 2.20857844791412e-128 8.96249314095807e-31 5.97815180730426e-13 0.00515567512574539 0.000339441156102563 9.86211749147202e-06 9.32194232008039e-10
6.5 8.59746082565535e-55 1.23719804895089e-24 4.41392971845403e-161 3.8597481487988e-32 3.88332214832794e-13 0.00511754000938573 0.000325996779278761 9.3664715508498e-06 6.66772816960427e-10
7 2.96301622833883e-59 1.64127272453098e-25 3.10268067301846e-202 2.53493310658472e-33 2.72687185024214e-13 0.00508738146067568 0.000315558132825008 8.98718359946895e-06 5.05468760944054e-10
7.5 1.83468943320483e-63 2.86733851048838e-26 4.9654472664933e-254 2.4842759824617e-34 2.04456728092051e-13 0.00506350958127824 0.000307417207787093 8.69477710561313e-06 4.02712714909764e-10
8 2.35989620227988e-67 6.48138866702548e-27 3.1756563452092e-319 3.51236585214511e-35 1.61894812160357e-13 0.00504460033113006 0.000301045240681724 8.46799777456762e-06 3.34578125577906e-10
8.5 6.96512251451401e-71 1.85189231377775e-27 0 6.88181428454144e-36 1.34090471019285e-13 0.00502961348855307 0.000296043242872557 8.29126792323775e-06 2.87854885152191e-10
9 4.97131917992001e-74 6.51484917634641e-28 0 1.79119775360945e-36 1.1522467975579e-13 0.00501773001156874 0.000292107346646061 8.15300902766335e-06 2.54907048246047e-10
9.5 8.65816060577475e-77 2.74658882436814e-28 0 5.94293538587728e-37 1.02021581352429e-13 0.00500830386676572 0.000289004477338203 8.04451178115791e-06 2.31132897230847e-10
10 3.57975481302676e-79 1.35184290728133e-28 0 2.41907573079698e-37 9.25465488779785e-14 0.00500082476015568 0.000286554549255278 7.95915904529167e-06 2.13652799837854e-10
10.5 3.32576531871658e-81 7.58206498504488e-29 0 1.16737516593826e-37 8.56075867400139e-14 0.00499488915813566 0.000284617842598379 7.89188107962607e-06 2.0060266734088e-10
11 6.45423211829355e-83 4.74197148515258e-29 0 6.48216994369218e-38 8.04422327566039e-14 0.00499017766159103 0.00028308531039043 7.838766780564e-06 1.90738707625995e-10
11.5 2.40942915209665e-84 3.24500286358131e-29 0 4.03748211838603e-38 7.65464096685841e-14 0.00498643728079764 0.000281871690799395 7.79678175079512e-06 1.83208411808432e-10
12 1.58943485324515e-85 2.39063402412175e-29 0 2.76106118308292e-38 7.35770733623481e-14 0.00498346751157663 0.000280909995449067 7.76356088051949e-06 1.77413485657765e-10
12.5 1.70665519634115e-86 1.87031909152481e-29 0 2.03651746870326e-38 7.12948037238848e-14 0.00498110937326709 0.000280147572811968 7.73725380328619e-06 1.72925310155184e-10
13 2.76419344315981e-87 1.53630958411467e-29 0 1.59657002923091e-38 6.95288176515361e-14 0.00497923676307703 0.000279542895027193 7.71640847603708e-06 1.69431324087838e-10
13.5 6.30797411499882e-88 1.3125771209252e-29 0 1.31456455504589e-38 6.81549935813513e-14 0.00497774962755138 0.000279063146442239 7.6998826501592e-06 1.66700122172507e-10
14 1.91088378151599e-88 1.15749009681001e-29 0 1.12577792045975e-38 6.70816794611487e-14 0.00497656856303204 0.000278682455151579 7.68677601430087e-06 1.64558178714157e-10
14.5 7.30198990106665e-89 1.04698919424099e-29 0 9.94927900423723e-39 6.62402891530762e-14 0.00497563054213404 0.000278380285148296 7.67637783492934e-06 1.62873971300949e-10
15 3.37152333796447e-89 9.66502382328878e-30 0 9.01681596908796e-39 6.55789225677889e-14 0.00497488552892903 0.000278140412721616 7.66812633175452e-06 1.61546924985346e-10
15.5 1.81479624117604e-89 9.0683515879816e-30 0 8.33744112956174e-39 6.50579424183386e-14 0.0049742937964479 0.000277949970855232 7.66157701470277e-06 1.60499566161269e-10
16 1.10563579193594e-89 8.61975279293245e-30 0 7.83364288333344e-39 6.46468465162616e-14 0.00497382379978171 0.000277798744159917 7.65637791393957e-06 1.5967185840129e-10
16.5 7.44175243245657e-90 8.27867341540798e-30 0 7.45475259287213e-39 6.43220166374497e-14 0.00497345048907567 0.00027767867211941 7.65225014385778e-06 1.59017050850724e-10
17 5.42592335654144e-90 8.01701275904638e-30 0 7.16659205775485e-39 6.40650726144561e-14 0.00497315397103845 0.000277583307023598 7.64897261519692e-06 1.58498594413023e-10
17.5 4.21785703368626e-90 7.81484300319912e-30 0 6.94547291533888e-39 6.38616522455054e-14 0.00497291844671587 0.000277507570490271 7.64636998631997e-06 1.58087824493041e-10
18 3.45106968568863e-90 7.65774975768051e-30 0 6.7745905198335e-39 6.37004960184087e-14 0.00497273136835008 0.000277447434827966 7.64430315233134e-06 1.5776220248643e-10
18.5 2.9415553181031e-90 7.53513039418246e-30 0 6.64178474404702e-39 6.35727534774312e-14 0.00497258277003674 0.000277399661496346 7.64266172796695e-06 1.57503970119859e-10
19 2.59040418174123e-90 7.439075439528e-30 0 6.53810750754533e-39 6.34714530261651e-14 0.00497246473629229 0.000277361717470771 7.64135810027401e-06 1.5729911251595e-10
19.5 2.3412553069695e-90 7.36361482969077e-30 0 6.45688107360818e-39 6.33910937376906e-14 0.004972370980076 0.000277331579782146 7.64032271944562e-06 1.57136554528284e-10
20 2.1603404454229e-90 7.30419840423099e-30 0 6.39306334983263e-39 6.3327329222101e-14 0.00497229650769886 0.000277307642030335 7.63950036763267e-06 1.57007534906096e-10


==> FigTikz/data_txt/SER_PAM6_RIN-147to-143_NEP22_L2_ER5_Rb400_OH10.txt <==
oma,awgn,awgn_gs,rin147,rin147gs,rin145,rin145gs,rin143,rin143gs
-20,0.793111019577611,0.793111019577611,0.793112543683003,0.793112543683003,0.793113435019524,0.793113435019524,0.793114847531257,0.793114847531257
-19.5,0.788210286237424,0.788210286237424,0.788212438030504,0.788212438030504,0.788213696416152,0.788213696416152,0.78821568953539,0.788215690370136
-19,0.78271451164651,0.78271451164651,0.78271754924581,0.78271754924581,0.782719325588743,0.782719325588743,0.782722137957873,0.782722145921594
-18.5,0.776552299580819,0.776552299580819,0.77655658694681,0.77655658694681,0.776559093222301,0.776559093892841,0.776563062121473,0.77656308760614
-18,0.769644039287597,0.769644039287597,0.76965008938878,0.76965008938878,0.769653625088799,0.769653631425399,0.769659225067094,0.769659277541885
-17.5,0.761901106727283,0.761901106727283,0.76190964150822,0.761909642051272,0.761914629095731,0.761914649288382,0.761922528420643,0.761922610311049
-17,0.753225051154054,0.753225051154054,0.753237087415369,0.753237092468023,0.753244120867051,0.753244162322863,0.753255260180284,0.753255375640009
-16.5,0.743506798494937,0.743506798494937,0.743523766190511,0.743523782199285,0.743533680615277,0.743533745211859,0.743549381292959,0.743549544001212
-16,0.732625919841475,0.732625919841475,0.732649827627556,0.732649860368134,0.732663795984433,0.73266388697064,0.732685912527203,0.732686141670655
-15.5,0.720450037111121,0.720450037111121,0.720483702419475,0.720483753321502,0.720503368641843,0.720503496696359,0.72053450056309,0.720534822997578
-15,0.706834470995072,0.706834470995072,0.706881838604029,0.706881910180315,0.706909502748675,0.706909682785727,0.706953285660143,0.706953738872689
-14.5,0.691622281760041,0.691622281760041,0.691688861232827,0.691688961746499,0.691727734211667,0.691727986986739,0.691789239604431,0.691789875727994
-14,0.674644915039222,0.674644915039222,0.674738379311413,0.674738520211994,0.674792929070739,0.674793283327373,0.674879208234166,0.674880099403726
-13.5,0.655723746630935,0.655723746630935,0.655854741534815,0.65585493858127,0.655931160627436,0.655931655901286,0.65605197687192,0.656053222200707
-13,0.634672926638622,0.634672926638622,0.634856152613375,0.634856427290479,0.634962980899427,0.634963671046426,0.635131781611236,0.63513351593578
-12.5,0.611304056802009,0.611304056802009,0.611559690338153,0.611560071531985,0.611708629723263,0.611709587079706,0.611943812949904,0.611946217087637
-12,0.58543339447937,0.58543339447937,0.585788913835404,0.585789439575667,0.585995868792628,0.585997188479085,0.586322392056625,0.586325703330704
-11.5,0.556892452818675,0.556892452818675,0.557384908811025,0.557385627532419,0.557671270717324,0.557673073716768,0.558122622317538,0.558127141933857
-11,0.525543033098492,0.525543033098492,0.526221742640238,0.526222712666858,0.526615897086456,0.526618328889115,0.527236385993357,0.527242475399621
-10.5,0.491297826750876,0.491297826750876,0.49222733535746,0.492228619815291,0.49276629372966,0.492769511695295,0.493613489896138,0.493621539575489
-10,0.454147658209729,0.454147658209729,0.455410577408849,0.455412228906552,0.456141496276202,0.456145631994532,0.457288439633939,0.457298777755724
-9.5,0.414196031220094,0.414196031220094,0.41589495994658,0.415896984178926,0.41687609208445,0.416881162784982,0.418412558820913,0.418425239390999
-9,0.371700622939791,0.371700622939791,0.373957771722405,0.373960050427962,0.375258080122768,0.375263803074256,0.377289745639927,0.377304111759628
-8.5,0.327119379041103,0.327119379041103,0.330071752213927,0.330073892827675,0.33176804095467,0.331773475613774,0.334411872626753,0.334425730103759
-8,0.281155501090697,0.281155501090697,0.284942723750523,0.284943787267172,0.287112811484959,0.287115721060419,0.290486655550935,0.290494831248285
-7.5,0.234790651162515,0.234790651162515,0.239532213556717,0.239530262532983,0.24224266054923,0.242238469941049,0.246447153997564,0.246439205488396
-7,0.189289503800463,0.189289503800463,0.195049235378653,0.195040665431776,0.198336885597635,0.198317172519784,0.203429132787096,0.203386139576909
-6.5,0.146153103501576,0.146153103501576,0.152892400310665,0.152871119788357,0.156741069654348,0.156691761468192,0.162702590536297,0.162593477578214
-6,0.106997400219541,0.106997400219541,0.114526278757179,0.114483046309466,0.118843589537829,0.118743563323953,0.125549923908702,0.125328797130958
-5.5,0.0733435521789123,0.0733435521789123,0.0812893911657164,0.0812120235534184,0.0858932678661308,0.0857148435609581,0.0930978791105709,0.0927052111512601
-5,0.0463354163511924,0.0463354163511924,0.0541583087910554,0.0540338380442724,0.0587853827033799,0.0584988088405758,0.0661325834953596,0.065503828601909
-4.5,0.0264481101420919,0.0264481101420919,0.033528210561899,0.03334782860939,0.0378730310125656,0.0374563985002421,0.0449488456661725,0.0440324097822916
-4,0.0133026256255268,0.0133026256255268,0.019096610468949,0.0188626223003018,0.0228780029832957,0.0223308923344556,0.029292145401355,0.0280732538423947
-3.5,0.00571277305591327,0.00571277305591327,0.00992548179526634,0.00965657942827915,0.0129580319431906,0.0123121878440707,0.0184302655819443,0.016949971672777
-3,0.00201309615444536,0.00201309615444536,0.00469006267577542,0.00441942178800215,0.00692730318368884,0.00624495493767765,0.011341460351462,0.00969714463628144
-2.5,0.00055365071112466,0.00055365071112466,0.0020241557200623,0.00178799650821118,0.00354999480885738,0.00290568331517004,0.00695145486752563,0.00527296279615232
-2,0.000111568426703304,0.000111568426703304,0.000811535199781402,0.000633874613639428,0.00178663185199313,0.00124071626745647,0.00432991612187231,0.00274125043965218
-1.5,1.52133142269272e-05,1.52133142269272e-05,0.000311439473415351,0.00019592754601374,0.000908121243551504,0.000488337111895851,0.00278738527657361,0.00137431721192721
-1,1.2698078432245e-06,1.2698078432245e-06,0.000118645175132751,5.28096452254047e-05,0.00047746345517902,0.000178747257113925,0.00187332107452684,0.000671919739574756
-0.5,5.71770091619715e-08,5.71770091619715e-08,4.63161300751352e-05,1.24936817324347e-05,0.000263595841653367,6.16635133903938e-05,0.00131908342268104,0.000324576847630476
0,1.18458180076874e-09,1.18458180076874e-09,1.89302086042759e-05,2.629918118673e-06,0.000153910160137137,2.04003136386224e-05,0.000972597640517796,0.000157119550531172
0.5,9.24115516286559e-12,9.24115516286559e-12,8.2135694982234e-06,5.02920017928787e-07,9.53006254878065e-05,6.60642500304034e-06,0.000748971278960624,7.73095493457493e-05
1,2.10905824724156e-14,2.10905824724156e-14,3.82028259735439e-06,8.97852259566044e-08,6.25824739306899e-05,2.14137956269993e-06,0.000600211907096552,3.91828713655396e-05
1.5,1.02475644195722e-17,1.02475644195722e-17,1.91711762728376e-06,1.54555163653338e-08,4.35005513445795e-05,7.10536659170122e-07,0.00049849494537657,2.06911534198913e-05
2,7.1043371044483e-22,7.1043371044483e-22,1.04102850491727e-06,2.65720537629233e-09,3.18915008684326e-05,2.46490606948036e-07,0.000427219879748689,1.14857156999405e-05
2.5,4.24594753784725e-27,4.24594753784725e-27,6.11390103768165e-07,4.72826860398214e-10,2.45443025050028e-05,9.10423360299077e-08,0.000376195481333287,6.74219276918743e-06
3,1.16004615485025e-33,1.16004615485025e-33,3.87024722833576e-07,9.00426909679076e-11,1.97243602585561e-05,3.63156542169088e-08,0.000338989545548188,4.19757000469992e-06
3.5,6.51902334023073e-42,6.51902334023073e-42,2.62614088336742e-07,1.88907264071915e-11,1.64599643241392e-05,1.57952246691364e-08,0.000311433069533085,2.77226795281832e-06
4,2.75704548907687e-52,2.75704548907687e-52,1.89702431173562e-07,4.46649779048119e-12,1.41869685572613e-05,7.52768211142836e-09,0.000290754937376699,1.93821856393102e-06
4.5,2.47487650475907e-65,2.47487650475907e-65,1.44796000039517e-07,1.20866663960878e-12,1.2566347326187e-05,3.93304783910717e-09,0.000275069189727137,1.42904568025721e-06
5,9.58282732998239e-82,9.58282732998239e-82,1.15906647615141e-07,3.77334243521496e-13,1.13875624360904e-05,2.24583619008181e-09,0.000263064003211684,1.10567784276244e-06
5.5,2.15331506763912e-102,2.15331506763912e-102,9.66116480464241e-08,1.36046790073054e-13,1.05157740160015e-05,1.3933894502815e-09,0.000253808650296786,8.92830375913093e-07
6,2.24774930473585e-128,2.24774930473585e-128,8.33088896619728e-08,5.63830269721253e-14,9.86211749147202e-06,9.32194232008056e-10,0.000246630973484431,7.48228284294579e-07
6.5,4.53881110839094e-161,4.53881110839094e-161,7.38905573624517e-08,2.66183458724695e-14,9.3664715508498e-06,6.6677281696042e-10,0.000241037902519019,6.47261811884769e-07
7,3.24329448120318e-202,3.24329448120318e-202,6.70741249252229e-08,1.41459379504937e-14,8.98718359946895e-06,5.05468760944055e-10,0.000236662792374426,5.75098693635354e-07
7.5,5.32829688041581e-254,5.32829688041581e-254,6.20508997043687e-08,8.35044911089248e-15,8.69477710561313e-06,4.02712714909774e-10,0.000233229813789341,5.22500306392404e-07
8,3.55386359710067e-319,3.55386359710067e-319,5.82942136546453e-08,5.40096649858907e-15,8.46799777456762e-06,3.34578125577908e-10,0.000230529401870324,4.83532019339905e-07
8.5,0,0,5.54509518237234e-08,3.77722774451851e-15,8.29126792323775e-06,2.87854885152182e-10,0.000228401015532321,4.5427132533314e-07
9,0,0,5.32781445028677e-08,2.82163985891405e-15,8.15300902766335e-06,2.54907048246046e-10,0.000226720822523634,4.32057161572354e-07
9.5,0,0,5.16047407243369e-08,2.22689539801216e-15,8.04451178115791e-06,2.31132897230849e-10,0.000225392764379989,4.15041233093738e-07
10,0,0,5.03078897244204e-08,1.83914164941056e-15,7.95915904529167e-06,2.13652799837854e-10,0.000224341981861572,4.01912531586226e-07
10.5,0,0,4.92978224931456e-08,1.57649663620794e-15,7.89188107962607e-06,2.00602667340881e-10,0.00022350991662775,3.91723804171244e-07
11,0,0,4.85079689517195e-08,1.39295620694485e-15,7.838766780564e-06,1.90738707625994e-10,0.000222850621902463,3.83779543938452e-07
11.5,0,0,4.78883433964899e-08,1.26140339427051e-15,7.79678175079512e-06,1.8320841180843e-10,0.000222327957643107,3.77561996392284e-07
12,0,0,4.74010190589087e-08,1.16516064184592e-15,7.76356088051949e-06,1.77413485657759e-10,0.000221913441175734,3.72681196065046e-07
12.5,0,0,4.70169684803933e-08,1.09357823609327e-15,7.73725380328619e-06,1.72925310155178e-10,0.00022158458911834,3.68840527520507e-07
13,0,0,4.67138161749877e-08,1.03962654506254e-15,7.71640847603708e-06,1.69431324087837e-10,0.000221323631200254,3.6581252831768e-07
13.5,0,0,4.64742131773919e-08,9.98528511394083e-16,7.6998826501592e-06,1.66700122172507e-10,0.000221116508003261,3.63421586590008e-07
14,0,0,4.6284643730385e-08,9.66954407187443e-16,7.68677601430087e-06,1.64558178714156e-10,0.000220952087028183,3.61531370300402e-07
14.5,0,0,4.6134537687632e-08,9.42531795615128e-16,7.67637783492934e-06,1.62873971300947e-10,0.000220821547662385,3.60035563715875e-07
15,0,0,4.60156027924637e-08,9.2353816619408e-16,7.66812633175452e-06,1.6154692498534e-10,0.000220717897468807,3.58850955412039e-07
15.5,0,0,4.59213174816754e-08,9.08702704460364e-16,7.66157701470277e-06,1.60499566161269e-10,0.00022063559100041,3.57912224928147e-07
16,0,0,4.58465424627051e-08,8.97075116966807e-16,7.65637791393957e-06,1.59671858401289e-10,0.00022057022892879,3.57167974204901e-07
16.5,0,0,4.5787221212317e-08,8.8793674670521e-16,7.65225014385778e-06,1.59017050850724e-10,0.000220518320260421,3.56577682984174e-07
17,0,0,4.57401477303098e-08,8.80739020569473e-16,7.64897261519692e-06,1.58498594413028e-10,0.000220477094219089,3.56109357813959e-07
17.5,0,0,4.57027856064845e-08,8.75059972496866e-16,7.64636998631997e-06,1.58087824493044e-10,0.000220444351298422,3.55737706842478e-07
18,0,0,4.56731265273247e-08,8.70572982406786e-16,7.64430315233134e-06,1.57762202486434e-10,0.0002204183452512,3.55442716526579e-07
18.5,0,0,4.5649579283432e-08,8.67023940063218e-16,7.64266172796695e-06,1.57503970119865e-10,0.000220397689540855,3.55208537734317e-07
19,0,0,4.56308824853368e-08,8.64214330148115e-16,7.64135810027401e-06,1.57299112515957e-10,0.000220381283153596,3.55022611423419e-07
19.5,0,0,4.56160357852644e-08,8.61988551778384e-16,7.64032271944562e-06,1.57136554528283e-10,0.000220368251744728,3.54874980736874e-07
20,0,0,4.56042455935711e-08,8.60224314291083e-16,7.63950036763267e-06,1.57007534906096e-10,0.000220357900937429,3.54757748732756e-07


==> FigTikz/data_txt/SER_PAM6_RIN-150to-141_NEP18_L2_ER5_Rb400_OH12.9.txt <==
oma,awgn,awgn_gs,rin150,rin150gs,rin147,rin147gs,rin144,rin144gs,rin141,rin141gs
-20,0.784821701859001,0.784821701859001,0.784823077211545,0.784823077211515,0.784824445626855,0.784824445626734,0.784827174678272,0.784827174677791,0.784832614695386,0.784832614693474
-19.75,0.781952775181039,0.781952775181039,0.781954409247841,0.781954409247796,0.781956035050557,0.781956035050376,0.78195927734835,0.781959277347632,0.781965740197706,0.781965740194847
-19.5,0.778914902158462,0.778914902158462,0.778916843526977,0.778916843526909,0.778918775048078,0.778918775047808,0.778922626945513,0.778922626944438,0.778930304560287,0.778930304556013
-19.25,0.775698269231682,0.775698269231682,0.775700575588049,0.775700575587947,0.775702870206751,0.775702870206346,0.775707446088563,0.775707446086956,0.77571656629154,0.775716566285148
-19,0.772292518360603,0.772292518360603,0.77229525818477,0.772295258184618,0.772297984013443,0.772297984012839,0.772303419651182,0.772303419648778,0.772314252823686,0.772314252814129
-18.75,0.768686721687912,0.768686721687912,0.768689976261654,0.768689976261427,0.76869321414149,0.768693214140586,0.768699670666881,0.768699670663287,0.768712537642922,0.768712537628635
-18.5,0.764869355989788,0.764869355989788,0.764873221774408,0.764873221774069,0.76487706763813,0.764877067636779,0.764884736246179,0.764884736240805,0.764900017652229,0.764900017630873
-18.25,0.760828277138783,0.760828277138783,0.760832868589249,0.760832868588741,0.76083743625705,0.76083743625503,0.760846543770083,0.760846543762049,0.760864691069009,0.760864691037088
-18,0.756550694859844,0.756550694859844,0.756556147753751,0.756556147752992,0.756561572240087,0.756561572237067,0.756572387686572,0.756572387674564,0.756593936228398,0.756593936180694
-17.75,0.752023148127448,0.752023148127448,0.752029623500687,0.752029623499553,0.752036064922906,0.752036064918392,0.752048907311125,0.752048907293177,0.752074491744284,0.752074491673002
-17.5,0.747231481631523,0.747231481631523,0.74723917042815,0.747239170426455,0.747246818623308,0.747246818616562,0.747262066120219,0.747262066093397,0.747292438575586,0.747292438469092
-17.25,0.742160823834269,0.742160823834269,0.742169952396096,0.742169952393562,0.742179032370051,0.742179032359969,0.742197133130476,0.742197133090398,0.742233184657569,0.742233184498497
-17,0.736795567251661,0.736795567251661,0.736806403793758,0.73680640378997,0.736817182146958,0.736817182131892,0.736838667077983,0.736838667018109,0.73688145288907,0.73688145265151
-16.75,0.731119351725032,0.731119351725032,0.731132213966946,0.731132213961287,0.731145006464465,0.731145006441958,0.731170504255168,0.731170504165735,0.731221273419234,0.73122127306454
-16.5,0.725115051602767,0.725115051602767,0.725130315752043,0.725130315743589,0.725145496231659,0.725145496198039,0.725175751029234,0.725175750895678,0.72523598135442,0.725235980824973
-16.25,0.718764767933248,0.718764767933248,0.718782879247995,0.718782879235368,0.718800890089509,0.718800890039301,0.718836782259915,0.718836782060513,0.718908221210148,0.718908220420079
-16,0.712049826981506,0.712049826981506,0.712071312172383,0.712071312153528,0.712092676584125,0.712092676509162,0.712135247058438,0.712135246760803,0.712219959667275,0.712219958488672
-15.75,0.704950786627663,0.704950786627663,0.704976268396732,0.704976268368583,0.705001604811101,0.705001604699205,0.705052083587584,0.705052083143455,0.70515250845856,0.70515250670099
-15.5,0.697447452489448,0.697447452489448,0.697477666543591,0.697477666501578,0.697507705452306,0.69750770528533,0.697567544897993,0.697567544235484,0.697686559513853,0.697686556893971
-15.25,0.689518905938245,0.689518905938245,0.689554720857731,0.689554720795044,0.689590324458538,0.68959032420945,0.689661238131384,0.689661237143482,0.689802234830712,0.689802230927224
-15,0.681143546552641,0.681143546552641,0.681185986939923,0.681185986846422,0.681228172008735,0.68122817163729,0.681312179799689,0.681312178327184,0.681479153912893,0.681479148099859
-14.75,0.67229915197922,0.67229915197922,0.672349425357478,0.672349425218069,0.672399389801566,0.672399389247887,0.67249887027149,0.672498868077683,0.672696522030267,0.672696513378498
-14.5,0.662962958650481,0.662962958650481,0.663022486623382,0.663022486415613,0.663081640209731,0.663081639384792,0.663199391063437,0.663199387796697,0.663433242996592,0.663433230128048
-14.25,0.653111767346158,0.653111767346158,0.653182221566056,0.653182221256556,0.653252221350526,0.653252220122061,0.653391529041447,0.653391524179862,0.653668060628414,0.653668041501576
-14,0.642722078176356,0.642722078176355,0.642805421692603,0.642805421231808,0.642888212694874,0.642888210866549,0.643052932178174,0.643052924947846,0.643379733526942,0.643379705120994
-13.75,0.631770260209064,0.631770260209064,0.6318687947741,0.631868794088465,0.631966656443294,0.631966653723957,0.632161302077799,0.632161291332442,0.632547248295911,0.632547206146996
-13.5,0.620232761652412,0.620232761652412,0.6203491815411,0.62034918052161,0.620464780527701,0.620464776486056,0.620694629048308,0.620694613092152,0.621150076744908,0.621150014266712
-13.25,0.608086367218048,0.608086367218048,0.608223820052529,0.60822381853777,0.608360269730949,0.608360263728886,0.608631476047593,0.60863145237544,0.609168482990984,0.609168390481927
-13,0.595308510012151,0.595308510012151,0.595470664963285,0.595470662714571,0.595631592019446,0.595631583114165,0.595951318313508,0.595951283230109,0.596583886610027,0.596583749806716
-12.75,0.581877645987842,0.581877645987842,0.582068769523458,0.582068766188345,0.582258387711889,0.582258374512565,0.582634945855143,0.582634893919341,0.583379288035306,0.58337908601174
-12.5,0.567773699594379,0.567773699594379,0.567998738636594,0.567998733695517,0.568221929495235,0.568221909953667,0.568664936159592,0.568664859375022,0.569539762166591,0.569539464294398
-12.25,0.552978589700443,0.552978589700443,0.55324326160533,0.553243254293744,0.55350566146118,0.553505632566953,0.554026204359524,0.554026091000314,0.555053025530519,0.55505258709868
-12,0.537476845050565,0.537476845050565,0.537787733192521,0.53778772238771,0.538095825159143,0.538095782497266,0.538706637588764,0.538706470502164,0.539910081189086,0.539909437121251
-11.75,0.52125631830191,0.52125631830191,0.521620971184331,0.521620955241414,0.521982179998945,0.521982117110415,0.522697819172381,0.522697573335974,0.524105943772615,0.524104999662856
-11.5,0.504309006910048,0.504309006910048,0.504736037579383,0.504736014094718,0.505158824004799,0.505158731466357,0.505995846467902,0.505995485491284,0.50764044434003,0.507639063737742
-11.25,0.486631987567393,0.486631987567393,0.487131168621954,0.487131134093401,0.487625118697759,0.487624982804129,0.488602243375758,0.488601714518412,0.490519111052857,0.490517097547106
-11,0.468228468274789,0.468228468274789,0.468810815876957,0.468810765218638,0.469386718500751,0.469386519388356,0.470524964521436,0.470524191642165,0.472754116699795,0.472751188865285
-10.75,0.449108958118244,0.449108958118244,0.449786796092897,0.449786721946376,0.45045670021529,0.450456409207978,0.451779482612566,0.451778356263147,0.454365277756534,0.45436103441409
-10.5,0.429292549048514,0.429292549048514,0.430079541359036,0.43007943312235,0.430856781482402,0.430856357364338,0.432389943225942,0.432388306845808,0.435381081793799,0.435374954304088
-10.25,0.408808295997824,0.408808295997824,0.40971943265458,0.409719275124521,0.410618608379243,0.41061799220566,0.412390362051495,0.412387992908147,0.415839710634669,0.415830898100769
-10,0.387696671073356,0.387696671073356,0.388748188939828,0.388747960431035,0.389785081120428,0.389784189063046,0.391825828264961,0.391822411421539,0.395790015841827,0.395777398193615
-9.75,0.366011053923602,0.366011053923602,0.367220270143428,0.367219939910644,0.368411673028124,0.368410386622161,0.370753664223922,0.370748757420731,0.375292391238939,0.375274414312021
-9.5,0.343819203359993,0.343819203359993,0.345204235590518,0.345203760340145,0.346567681490392,0.346565834513992,0.349244476332347,0.349237463287254,0.354419474884966,0.354394000966494
-9.25,0.321204634814681,0.321204634814681,0.322783979687258,0.322783298926107,0.324337330827413,0.324334691922695,0.32738301530266,0.327373044646758,0.333256601239975,0.333220718410957
-9,0.298267804465311,0.298267804465311,0.300059744534711,0.300058774477197,0.301820626566378,0.301816876640766,0.305268747249956,0.305254654251819,0.311901914619955,0.311851698976752
-8.75,0.275126974659145,0.275126974659145,0.277148785703657,0.277147411459691,0.279133839951642,0.2791285434379,0.283016021776603,0.282996230368697,0.290466049303742,0.290396276313534
-8.5,0.251918608237388,0.251918608237388,0.254185544605804,0.254183610425167,0.256409482761746,0.25640205205321,0.260753711848345,0.260726115525791,0.26907128207205,0.268975087529368
-8.25,0.228797114217035,0.228797114217035,0.231321161746759,0.231318459237293,0.233795618813016,0.23378527174748,0.238624195958938,0.238586018217205,0.24785007199344,0.247718569936436
-8,0.205933748147752,0.205933748147752,0.208722153878137,0.208718408391224,0.211454354088563,0.211440065380167,0.216781559597295,0.216729198092764,0.226942922330866,0.226764797348372
-7.75,0.183514463053466,0.183514463053465,0.186568080204286,0.186562936046045,0.189559357385128,0.189539806560928,0.195388914481107,0.1953177783788,0.206495532446209,0.206256637179646
-7.5,0.161736518561531,0.16173651856153,0.165048044961525,0.165041050794191,0.168292293457464,0.168265814280073,0.174614774312274,0.174519131492548,0.186655254411704,0.186338259141311
-7.25,0.140803695296755,0.140803695296754,0.144355933000749,0.144346529775918,0.147838106451579,0.147802646038814,0.154628487800476,0.154501347507888,0.167566928908267,0.167151087256142
-7,0.120920037957432,0.12092003795743,0.124684357962746,0.124671872950856,0.128379177171698,0.128332276889329,0.135594814066837,0.135427880323518,0.149368244833622,0.148829354808274
-6.75,0.102282171465107,0.102282171465105,0.106217423290899,0.106201075109552,0.110088494540144,0.110027308728277,0.117667829461482,0.117451569336409,0.13218484107548,0.131495489514101
-6.5,0.0850704039332111,0.0850704039332089,0.0891225537996132,0.0891014745062095,0.0931221254034341,0.0930434970972077,0.100984470745635,0.100708346493508,0.116125438561151,0.115255614077363
-6.25,0.0694390439595819,0.069439043959579,0.0735418410781999,0.07351512188076,0.0776114262106722,0.0775120396649584,0.0856581343977029,0.0853110457273592,0.101277345118911,0.100195484511615
-6,0.0555066019453651,0.0555066019453615,0.0595835403233203,0.0595503065680143,0.0636555948289493,0.0635322208209419,0.0717728470164216,0.0713438151483798,0.0877027029349092,0.0863771948798258
-5.75,0.0433467839449377,0.0433467839449334,0.0473145277944213,0.0472740457870023,0.0513152819036293,0.0511651213646316,0.0593785751815838,0.0588576706397239,0.0754358373775713,0.073836945042113
-5.5,0.0329813725835219,0.0329813725835167,0.0367546345624505,0.0367064467921522,0.0406080336750735,0.0404291468257148,0.0484882322024613,0.0478677029181681,0.0644820089906334,0.0625840955494567
-5.25,0.0243761589249173,0.0243761589249114,0.027873765663876,0.027817842021746,0.0315062869808083,0.0312980693544454,0.0390768464499125,0.0383523459418171,0.0548177659190035,0.0526016259071297
-5,0.0174409737102937,0.017440973710287,0.0205925515217843,0.0205294331867692,0.0239384567708677,0.0237020940217491,0.031083175268571,0.030254932709953,0.0463929486409485,0.0438479813130797
-4.75,0.0120345130435284,0.0120345130435212,0.0147869386437057,0.0147178411209769,0.0177933423901369,0.0175321502029529,0.0244137907943209,0.0234875217130165,0.0391342285989352,0.0362601567396382
-4.5,0.00797405103766653,0.00797405103765902,0.0102966251031404,0.0102234617444335,0.0129276581830227,0.0126472027342646,0.0189493606537951,0.0179367074051319,0.0329498912221047,0.0297577465459581
-4.25,0.00504933812532123,0.00504933812531377,0.00693664951660001,0.00686194174262282,0.00917602977763389,0.00888393919206599,0.0145525472406371,0.0134708773829828,0.0277354304587473,0.0242476016320309
-4,0.00303914173294615,0.0030391417329391,0.00451086666588383,0.00443752566436211,0.00636238275728098,0.00606780735871636,0.011076713937131,0.00994819645134757,0.0233794334462399,0.0196286974518229
-3.75,0.00172821190001585,0.00172821190000955,0.00282563514855481,0.00275663139602411,0.00431138878259189,0.00402414390539716,0.00837451107455602,0.00722452246894431,0.0197692192408143,0.0157968290781547
-3.5,0.000922185160337915,0.000922185160332632,0.00170193797436815,0.00163991234030816,0.00285860894235186,0.00258812139101802,0.00630545336803645,0.00516050821844319,0.0167957593659461,0.0126488084423089
-3.25,0.000458244692531771,0.000458244692527641,0.000984427819460148,0.000931327860139445,0.00185821581294513,0.00161246544883978,0.00474179380405797,0.00362730702420655,0.0143575382534072,0.0100859304554273
-3,0.000210237963193916,0.000210237963190933,0.000546499966371916,0.000503332152809199,0.00118764131935509,0.000972313051657387,0.00357230663336763,0.00251054094256379,0.0123631816438667,0.00801658120226524
-2.75,8.82020723501686e-05,8.82020723481976e-05,0.000291297589137912,0.000258061596632688,0.000749073958050457,0.000567095612699705,0.00270394331700411,0.0017124566337419,0.0107328559069758,0.00635796489943998
-2.5,3.34739920464369e-05,3.3473992045258e-05,0.000149321229521342,0.000125140452069364,0.000468266077252715,0.000319811235907625,0.00206163872781125,0.00115243195344468,0.00939858772575621,0.0050370124965978
-2.25,1.13534896928159e-05,1.13534896921854e-05,7.38297807186108e-05,5.72320096956328e-05,0.000291474529828002,0.000174388331059256,0.00158675467730402,0.000766165499376561,0.00830374864777263,0.00399059510473025
-2,3.39493286739415e-06,3.39493286709674e-06,3.53619948716715e-05,2.46214700403475e-05,0.000181475016084068,9.19790387859451e-05,0.00123472343517181,0.000503963379749064,0.00740198491247616,0.00316519751692128
-1.75,8.81405563251441e-07,8.81405563129588e-07,1.64958105477455e-05,9.94101791903184e-06,0.00011347683334743,4.69618936005507e-05,0.000972406300438387,0.000328536771075399,0.00665585692364939,0.00251621377525485
-1.5,1.95305127281065e-07,1.95305127238437e-07,7.53916795460127e-06,3.75990734665148e-06,7.15056052650547e-05,2.32386813193058e-05,0.000775553770825054,0.0002126617183779,0.00603540190606802,0.00200701413514652
-1.25,3.62312929166578e-08,3.62312929041681e-08,3.39580262595063e-06,1.33032713247198e-06,4.55277054959084e-05,1.11635624299269e-05,0.000626597867774299,0.000136957781278023,0.00551676776757051,0.00160790819298196
-1,5.5068449402979e-09,5.50684493729874e-09,1.51547429714041e-06,4.39983917312552e-07,2.93507606435421e-05,5.21710704563684e-06,0.000512868228697668,8.7941473748696e-05,0.00508100290905473,0.0012950992094912
-0.75,6.69329431924283e-10,6.69329431348183e-10,6.73201094573669e-07,1.36008804355581e-07,1.91908713502541e-05,2.37789498858378e-06,0.000425225915896845,5.64232453814808e-05,0.0047130361165191,0.00104969511093019
-0.5,6.33107005812724e-11,6.33107004951299e-11,2.98868675319436e-07,3.93214508333735e-08,1.27439210992784e-05,1.06016414469262e-06,0.000357056178044352,3.62527165332845e-05,0.00440084640812328,0.000856815735683313
-0.25,4.52014517437984e-12,4.52014516465496e-12,1.33098483475291e-07,1.06477526949042e-08,8.60505705552642e-06,4.63894697765285e-07,0.000303543979839987,2.33774888496843e-05,0.00413480352562646,0.000704815311505878
0,2.35387526765941e-13,2.35387525964985e-13,5.96771415534216e-08,2.70682325741983e-09,5.91386646535645e-06,1.99952672138039e-07,0.000261159969200306,1.51622945738929e-05,0.00390715189944054,0.000584624238002459
0.25,8.60340276998055e-15,8.60340272367008e-15,2.70380686089056e-08,6.48081336557813e-10,4.13993231742997e-06,8.52344778214486e-08,0.000227297617910958,9.91147218097629e-06,0.00371161018501507,0.000489204476959614
0.5,2.11384581911293e-16,2.11384580110977e-16,1.24239654909824e-08,1.467407133321e-10,2.95367561326656e-06,3.6082562401398e-08,0.000200016902220672,6.5427400226251e-06,0.00354306140940976,0.000413107249187767
0.75,3.32632697443333e-18,3.32632692960202e-18,5.81037308669285e-09,3.15783622364136e-11,2.14846664776569e-06,1.52352838160867e-08,0.000177862499713669,4.36921214592253e-06,0.00339731304956354,0.000352119215982746
1,3.17504781132951e-20,3.17504774360027e-20,2.77502790018129e-09,6.49647128531548e-12,1.5934745209357e-06,6.44438856100905e-09,0.000159734092932099,2.9563913190347e-06,0.00327091067578245,0.000302982888360213
1.25,1.72963363651553e-22,1.72963357811051e-22,1.35766327186893e-09,1.28612039152297e-12,1.20497378642962e-06,2.74279034509835e-09,0.000144793248162744,2.02973572776829e-06,0.00316099254493249,0.000263177844157844
1.5,5.02191925053956e-25,5.02191898207214e-25,6.82292675529238e-10,2.46812109215989e-13,9.2877322608394e-07,1.17962749905952e-09,0.000132396110986156,1.41560691395763e-06,0.00306517555188625,0.000230750837357495
1.75,7.19721660584155e-28,7.19721599663834e-28,3.53038556016339e-10,4.62749215916045e-14,7.29378161335634e-07,5.14785512590593e-10,0.000122044437343009,1.00387039615911e-06,0.00298146528566118,0.000204184642635294
2,4.67130481788209e-31,4.6713041917633e-31,1.88440402098655e-10,8.54723619444908e-15,5.83252181675007e-07,2.28833293675472e-10,0.000113349728460561,7.24350681153064e-07,0.00290818470473035,0.000182297233334282
2.25,1.24659691411815e-34,1.24659664950807e-34,1.03908873935738e-10,1.56871061515586e-15,4.74590755553056e-07,1.0398534839725e-10,0.000106006789061944,5.32060070749162e-07,0.00284391727027782,0.000164164499299709
2.5,1.22727731758685e-38,1.22727690499376e-38,5.92488910382852e-11,2.88599781769989e-16,3.92645213956707e-07,4.84591595515409e-11,9.977410401697e-05,3.97943347011282e-07,0.00278746136609634,0.000149061106768914
2.75,3.94691171302121e-43,3.94690961132838e-43,3.49526124877763e-11,5.36879684709724e-17,3.30011371765917e-07,2.32243790176474e-11,9.44591791069511e-05,3.03074147211461e-07,0.00273779357555061,0.000136415269174224
3,3.6173725280803e-48,3.61736947689593e-48,2.13346519567599e-11,1.01859270159424e-17,2.81523592679069e-07,1.14736015504567e-11,8.99075181897378e-05,2.350064626988e-07,0.00269403894432328,0.000125774146620299
3.25,8.10664009263462e-54,8.10662926065564e-54,1.34697965360847e-11,1.98717900720793e-18,2.43532390099663e-07,5.85419010896919e-12,8.59942806057805e-05,1.85471530742866e-07,0.0026554467801719,0.000116777347983101
3.5,3.74090468570945e-60,3.74089676686939e-60,8.79058783180816e-12,4.01743399456124e-19,2.134273598288e-07,3.0893553151937e-12,8.26179262466702e-05,1.48916048843666e-07,0.00262137086246328,0.000109136602932042
3.75,2.93138367255067e-67,2.93137384149131e-67,5.92433543216891e-12,8.47683976024904e-20,1.89318624513715e-07,1.68782323826167e-12,7.96953437088002e-05,1.21568234136156e-07,0.00259125318026426,0.000102620131318333
4,3.14185950737143e-75,3.14184281258966e-75,4.11817567003349e-12,1.87878968808684e-20,1.69821751569076e-07,9.55163071421008e-13,7.71580917812238e-05,1.00836601213483e-07,0.0025646105069495,9.70405910539622e-05
4.25,3.61340579725663e-84,3.61337537439792e-84,2.94856575333443e-12,4.39861261075451e-21,1.53910923254863e-07,5.59982292589337e-13,7.49494817403949e-05,8.49196891795625e-08,0.00254102326545655,9.22457556738509e-05
4.5,3.39627582201237e-94,3.39623051156128e-94,2.17117718857222e-12,1.09295467461963e-21,1.40817600094593e-07,3.40023416269793e-13,7.30222984202333e-05,7.25504461308504e-08,0.00252012625176073,8.81112780229336e-05
4.75,1.92203190665963e-105,1.92199127248339e-105,1.64155948089334e-12,2.8933283690775e-22,1.29959826264004e-07,2.13711282670489e-13,7.13370094250994e-05,6.28272256472277e-08,0.00250160087256005,8.45350519985422e-05
5,4.64858654015899e-118,4.64843079608123e-118,1.27224747225755e-12,8.18393571597334e-23,1.2089238899963e-07,1.38915554179458e-13,6.98603495366306e-05,5.51009522609549e-08,0.00248516862235484,8.14328018416788e-05
5.25,3.27083260845356e-132,3.27065893450764e-132,1.00904453000183e-12,2.47833761399527e-23,1.13271316767275e-07,9.32812892540298e-14,6.85641951457034e-05,4.8899031996896e-08,0.00247058557947218,7.87346172792742e-05
5.5,4.3488764878163e-148,4.34851049931974e-148,8.17615231915446e-13,8.04410616008413e-24,1.0682833625585e-07,6.46232706836509e-14,6.74246641329508e-05,4.38735203413676e-08,0.00245763774346489,7.63822199045792e-05
5.75,6.73331204954582e-166,6.73241386766976e-166,6.75740213962971e-13,2.79926279621743e-24,1.01352314756449e-07,4.612105412871e-14,6.64213919681566e-05,3.97654540505654e-08,0.0024461370702634,7.43267968935156e-05
6,7.05224578028563e-186,7.05075455691827e-186,5.68746714169748e-13,1.0439083555785e-24,9.66756497186971e-08,3.38566227360728e-14,6.55369462979145e-05,3.63800564183597e-08,0.00243591808843829,7.25272765375568e-05
6.25,2.71660479323675e-208,2.71569412651651e-208,4.86757170443628e-13,4.16724071842094e-25,9.26641950179487e-08,2.55217352217583e-14,6.4756350952408e-05,3.35693274984854e-08,0.00242683500145171,7.09489491775145e-05
6.5,1.94274282262012e-233,1.94171028216003e-233,4.22999627166573e-13,1.77773209992359e-25,8.92097387496659e-08,1.97229391152352e-14,6.40666968600663e-05,3.12196982556723e-08,0.00241875919800573,6.9562359239099e-05
6.75,1.19781944244646e-261,1.1968099938343e-261,3.72750391988282e-13,8.08666170981895e-26,8.62243381385262e-08,1.55990512014615e-14,6.34568223492954e-05,2.9243190330608e-08,0.00241157710644235,6.83424109202142e-05
7,2.69311562716116e-293,2.68951656943064e-293,3.32660263460893e-13,3.91238234222513e-26,8.36360177502959e-08,1.26057422113465e-14,6.29170491329767e-05,2.7571025616264e-08,0.0024051883403186,6.72676429518709e-05
7.25,0,0,3.0031768513682e-13,2.00740624198957e-26,8.13854768118247e-08,1.03914959132624e-14,6.24389632043171e-05,2.61489637835054e-08,0.00239950409132317,6.63196377175259e-05
7.5,0,0,2.73960795645217e-13,1.08895460789146e-26,7.94235494582115e-08,8.72462885928348e-15,6.20152321371798e-05,2.49338697425297e-08,0.00239444573304984,6.54825375966918e-05
7.75,0,0,2.52284613971222e-13,6.22532955035252e-27,7.77092311135939e-08,7.44945135462796e-15,6.16394520406566e-05,2.38911643856975e-08,0.00238994360513924,6.47426472447708e-05
8,0,0,2.34309980452679e-13,3.73817024573396e-27,7.62081337367835e-08,6.45940292014897e-15,6.1306018786457e-05,2.29929151894904e-08,0.00238593595220973,6.40881050443171e-05
8.25,0,0,2.19293196781744e-13,2.34995855718318e-27,7.48912682926122e-08,5.68027198799724e-15,6.10100191990485e-05,2.22163942670315e-08,0.00238236799603517,6.3508610474591e-05
8.5,0,0,2.06662878023231e-13,1.54149324209406e-27,7.37340786408334e-08,5.05952112880829e-15,6.07471387407098e-05,2.1542980728145e-08,0.00237919112275835,6.29951968819422e-05
8.75,0,0,1.95975251214312e-13,1.05174989707213e-27,7.27156699015799e-08,4.55937680114675e-15,6.05135828885788e-05,2.09573186674487e-08,0.00237636216968859,6.25400412720963e-05
9,0,0,1.86882123674874e-13,7.44096081964045e-28,7.18181882366901e-08,4.15228105629908e-15,6.03060099279731e-05,2.04466664075447e-08,0.00237384279852729,6.21363044230097e-05
9.25,0,0,1.79107662638328e-13,5.44258386758234e-28,7.10263192690303e-08,3.81785012982635e-15,6.01214733059908e-05,2.00003899049894e-08,0.00237159894378172,6.17779959375271e-05
9.5,0,0,1.72431376110319e-13,4.10411817421363e-28,7.03268800309285e-08,3.54080985038003e-15,5.9957372024987e-05,1.96095656085141e-08,0.00236960032673285,6.14598598982738e-05
9.75,0,0,1.66675507675849e-13,3.18216239713152e-28,6.97084850895452e-08,3.30957396363661e-15,5.98114078249152e-05,1.92666669983862e-08,0.00236782002667433,6.11772776141829e-05
10,0,0,1.61695607098212e-13,2.53066448787901e-28,6.91612718452751e-08,3.11525178916284e-15,5.9681548120716e-05,1.89653155377544e-08,0.00236623410228025,6.09261846059408e-05
10.25,0,0,1.57373409400327e-13,2.05945523776676e-28,6.86766733034826e-08,2.95094657235077e-15,5.95659938367164e-05,1.87000815299547e-08,0.00236482125692576,6.07029995028619e-05
10.5,0,0,1.53611408431597e-13,1.71137357797356e-28,6.82472291453167e-08,2.81125326958643e-15,5.94631514228975e-05,1.84663238894017e-08,0.0023635625426065,6.05045629445223e-05
10.75,0,0,1.50328685844477e-13,1.44928162323567e-28,6.78664278643763e-08,2.69189488092188e-15,5.93716084544986e-05,1.82600604431146e-08,0.00236244109780416,6.03280849188718e-05
11,0,0,1.47457678457663e-13,1.24849346829206e-28,6.75285742359491e-08,2.58945618699745e-15,5.929011231199e-05,1.80778623304374e-08,0.00236144191524557,6.01710992416309e-05
11.25,0,0,1.44941652997885e-13,1.0922484270761e-28,6.72286775507347e-08,2.5011867461922e-15,5.92175515170915e-05,1.79167675356835e-08,0.00236055163601813,6.00314241029879e-05
11.5,0,0,1.42732718410123e-13,9.68940183399448e-29,6.69623569547037e-08,2.42485367440251e-15,5.91529393654787e-05,1.77742096987353e-08,0.00235975836694829,5.99071277874619e-05
11.75,0,0,1.40790249864807e-13,8.70383026246078e-29,6.67257609505713e-08,2.35863057688492e-15,5.90953995507275e-05,1.76479591937836e-08,0.00235905151853314,5.97964988195587e-05
12,0,0,1.39079630413273e-13,7.90704431973815e-29,6.65154986791808e-08,2.30101299169533e-15,5.90441535189439e-05,1.75360741133675e-08,0.00235842166104691,5.96980199080884e-05
12.25,0,0,1.37571239482522e-13,7.25623939685116e-29,6.63285810449301e-08,2.25075345701023e-15,5.8998509331071e-05,1.74368592928468e-08,0.00235786039673266,5.96103451608706e-05
12.5,0,0,1.36239634507541e-13,6.7197500669188e-29,6.61623701042192e-08,2.20681123365142e-15,5.89578518413882e-05,1.73488318957545e-08,0.00235736024623965,5.95322801231726e-05
12.75,0,0,1.35062884688057e-13,6.27382554559155e-29,6.60145354195905e-08,2.16831306537355e-15,5.89216340272843e-05,1.72706923801531e-08,0.00235691454768588,5.94627642608498e-05
13,0,0,1.34022025336478e-13,5.90042026002966e-29,6.58830163100812e-08,2.13452232003316e-15,5.88893693278545e-05,1.72012999003508e-08,0.00235651736691604,5.94008555654161e-05
13.25,0,0,1.33100608415527e-13,5.58565719893494e-29,6.57659891121202e-08,2.10481454385033e-15,5.88606248679546e-05,1.7139651382307e-08,0.00235616341769246,5.93457170052473e-05
13.5,0,0,1.322843302651e-13,5.31874408590906e-29,6.56618387142532e-08,2.07865795964767e-15,5.88350154605961e-05,1.70848636562391e-08,0.00235584799070294,5.92966045864966e-05
13.75,0,0,1.31560721634151e-13,5.09119878757982e-29,6.55691337502078e-08,2.05559780384319e-15,5.88121982944617e-05,1.70361581450508e-08,0.00235556689039839,5.92528568204295e-05
14,0,0,1.30918888289832e-13,4.89628880823973e-29,6.548660493391e-08,2.03524366463435e-15,5.87918682252383e-05,1.69928476988782e-08,0.00235531637878624,5.92138854218618e-05
14.25,0,0,1.30349292910643e-13,4.72862092340639e-29,6.54131261014245e-08,2.01725918219153e-15,5.87737535997113e-05,1.69543252394016e-08,0.00235509312540525,5.9179167087093e-05
14.5,0,0,1.29843570858785e-13,4.58383739564874e-29,6.53476975918854e-08,2.00135361978414e-15,5.87576125504088e-05,1.69200539365192e-08,0.00235489416279533,5.91482362198912e-05
14.75,0,0,1.2939437389967e-13,4.45838872727666e-29,6.52894316550259e-08,1.98727492610384e-15,5.8743229706234e-05,1.68895586875575e-08,0.00235471684685349,5.91206784912888e-05
15,0,0,1.28995237091381e-13,4.34936197499173e-29,6.52375396191234e-08,1.97480399331265e-15,5.87304132711585e-05,1.68624187077773e-08,0.00235455882153566,5.90961251336816e-05
15.25,0,0,1.28640464976859e-13,4.25434981686628e-29,6.51913205917337e-08,1.96374987951842e-15,5.87189924288155e-05,1.68382610723421e-08,0.00235441798742451,5.90742478823698e-05
15.5,0,0,1.28325033932482e-13,4.17134980221478e-29,6.51501514979428e-08,1.9539458135595e-15,5.87088150358596e-05,1.68167550756128e-08,0.00235429247373741,5.90547544885749e-05
15.75,0,0,1.2804450810039e-13,4.09868616393178e-29,6.51134782880643e-08,1.9452458378851e-15,5.86997455713442e-05,1.67976072947298e-08,0.00235418061339574,5.90373847373767e-05
16,0,0,1.27794966790822e-13,4.03494864577479e-29,6.50808081697311e-08,1.93752197470316e-15,5.86916633132127e-05,1.67805572618535e-08,0.00235408092081917,5.90219069121614e-05
16.25,0,0,1.27572941609457e-13,3.97894426893657e-29,6.50517027388107e-08,1.9306618234697e-15,5.86844607163541e-05,1.67653736638509e-08,0.00235399207214569,5.90081146542486e-05
16.5,0,0,1.27375361862479e-13,3.92965901742605e-29,6.50257719002001e-08,1.92456651573925e-15,5.86780419696336e-05,1.67518510002107e-08,0.00235391288761144,5.89958241725175e-05
16.75,0,0,1.27199507033551e-13,3.88622718516534e-29,6.50026684837136e-08,1.91914896753035e-15,5.86723217119021e-05,1.67398066399857e-08,0.0023538423158535,5.89848717632206e-05
17,0,0,1.27042965323637e-13,3.84790668481431e-29,6.49820834724478e-08,1.9143323805479e-15,5.86672238892696e-05,1.67290782269648e-08,0.00235377941992534,5.89751116048668e-05
17.25,0,0,1.2690359740568e-13,3.81405902826807e-29,6.4963741771433e-08,1.91004895250369e-15,5.86626807379464e-05,1.67195213893479e-08,0.00235372336483729,5.89664137971559e-05
17.5,0,0,1.2677950467848e-13,3.78413299279702e-29,6.49473984534056e-08,1.90623876389047e-15,5.86586318787299e-05,1.67110077161746e-08,0.00235367340645552,5.89586626165503e-05
17.75,0,0,1.26669001413525e-13,3.75765121396926e-29,6.49328354263059e-08,1.90284881427683e-15,5.86550235107812e-05,1.67034229678311e-08,0.00235362888161099,5.89517549642303e-05
18,0,0,1.26570590279161e-13,3.73419911745688e-29,6.49198584738573e-08,1.89983218580064e-15,5.86518076937279e-05,1.66966654922739e-08,0.00235358919928612,5.89455989849601e-05
18.25,0,0,1.26482940802006e-13,3.71341573136903e-29,6.49082946264605e-08,1.89714731527425e-15,5.86489417083537e-05,1.66906448222972e-08,0.00235355383276179,5.89401128378395e-05
18.5,0,0,1.26404870388718e-13,3.69498601955004e-29,6.48979898247221e-08,1.89475735935758e-15,5.86463874872209e-05,1.66852804323356e-08,0.00235352231261956,5.89352236020765e-05
18.75,0,0,1.26335327584256e-13,3.67863445210135e-29,6.48888068424147e-08,1.89262963974417e-15,5.8644111107539e-05,1.66805006360042e-08,0.0023534942205061,5.89308663028231e-05
19,0,0,1.26273377287487e-13,3.66411958792432e-29,6.48806234395473e-08,1.89073515734922e-15,5.86420823394395e-05,1.66762416079279e-08,0.00235346918357654,5.89269830437937e-05
19.25,0,0,1.26218187682907e-13,3.65122948953451e-29,6.48733307196575e-08,1.88904816617728e-15,5.86402742435834e-05,1.66724465154357e-08,0.00235344686954282,5.89235222348849e-05
19.5,0,0,1.26169018679338e-13,3.63977782589324e-29,6.48668316684122e-08,1.88754579894493e-15,5.86386628126885e-05,1.66690647474494e-08,0.00235342698226106,5.89204379043241e-05
19.75,0,0,1.26125211673945e-13,3.62960054686555e-29,6.4861039853259e-08,1.88620773769878e-15,5.86372266521724e-05,1.66660512294286e-08,0.00235340925779922,5.89176890860444e-05
20,0,0,1.26086180483337e-13,3.62055303490617e-29,6.48558782661713e-08,1.88501592364185e-15,5.86359466956259e-05,1.66633658145582e-08,0.00235339346093278,5.89152392740191e-05
20.25,0,0,1.26051403303681e-13,3.61250765701646e-29,6.48512782935829e-08,1.88395430119877e-15,5.86348059513121e-05,1.66609727425274e-08,0.00235337938202175,5.8913055936204e-05
20.5,0,0,1.26020415579062e-13,3.60535165392252e-29,6.48471787993996e-08,1.88300859203775e-15,5.86337892762962e-05,1.66588401582665e-08,0.00235336683422754,5.8911110081551e-05
20.75,0,0,1.25992803672325e-13,3.5989853145654e-29,6.48435253085784e-08,1.88216609535067e-15,5.86328831751918e-05,1.66569396838909e-08,0.00235335565103268,5.89093758742758e-05
21,0,0,1.25968199245539e-13,3.59332039295997e-29,6.48402692801617e-08,1.8814155111859e-15,5.86320756208333e-05,1.66552460378905e-08,0.00235334568403034,5.89078302902098e-05
21.25,0,0,1.25946274268543e-13,3.58827873173275e-29,6.48373674598971e-08,1.8807467840507e-15,5.86313558944824e-05,1.665373669628e-08,0.00235333680095444,5.89064528106276e-05
21.5,0,0,1.25926736583735e-13,3.58379106254343e-29,6.48347813036841e-08,1.88015096435965e-15,5.86307144434393e-05,1.66523915910369e-08,0.00235332888392401,5.89052251494568e-05
21.75,0,0,1.25909325963862e-13,3.57979595840433e-29,6.4832476464055e-08,1.87962008561504e-15,5.86301427541562e-05,1.66511928416801e-08,0.00235332182787852,5.89041310102189e-05
22,0,0,1.25893810606996e-13,3.57623891685904e-29,6.48304223327664e-08,1.87914705547086e-15,5.86296332391695e-05,1.66501245163141e-08,0.00235331553918354,5.8903155869458e-05
22.25,0,0,1.25879984019387e-13,3.57307155623029e-29,6.48285916333467e-08,1.87872555906148e-15,5.86291791363374e-05,1.66491724188789e-08,0.00235330993438791,5.89022867837616e-05
22.5,0,0,1.2586766224266e-13,3.57025090983749e-29,6.48269600581181e-08,1.87834997317507e-15,5.86287744190483e-05,1.66483238997093e-08,0.00235330493911622,5.89015122178031e-05
22.75,0,0,1.25856681386769e-13,3.5677388053193e-29,6.48255059448302e-08,1.87801529002374e-15,5.86284137162004e-05,1.66475676868339e-08,0.00235330048708175,5.89008218911107e-05
23,0,0,1.25846895434612e-13,3.56550131806001e-29,6.48242099885617e-08,1.87771704951238e-15,5.86280922408912e-05,1.6646893735729e-08,0.00235329651920669,5.89002066415202e-05
23.25,0,0,1.25838174288068e-13,3.56350828928456e-29,6.48230549850383e-08,1.87745127903915e-15,5.86278057268658e-05,1.66462930955e-08,0.00235329298283817,5.88996583034962e-05
23.5,0,0,1.2583040202864e-13,3.56173290069871e-29,6.48220256019319e-08,1.87721443997401e-15,5.86275503718819e-05,1.66457577896826e-08,0.00235328983104946,5.88991695996973e-05
23.75,0,0,1.25823475368929e-13,3.56015129866626e-29,6.4821108175082e-08,1.87700338006214e-15,5.8627322787236e-05,1.66452807100636e-08,0.00235328702201726,5.88987340443447e-05
24,0,0,1.25817302273871e-13,3.55874226185346e-29,6.48202905269215e-08,1.87681529108652e-15,5.86271199527809e-05,1.66448555220906e-08,0.00235328451846659,5.88983458571078e-05
24.25,0,0,1.25811800732939e-13,3.5574869070751e-29,6.48195618046825e-08,1.87664767120018e-15,5.86269391768387e-05,1.66444765806038e-08,0.00235328228717625,5.88979998863619e-05
24.5,0,0,1.25806897666742e-13,3.55636842876147e-29,6.48189123362218e-08,1.87649829140733e-15,5.86267780604728e-05,1.66441388547587e-08,0.00235328029853786,5.88976915407961e-05
24.75,0,0,1.25802527953181e-13,3.55537186805169e-29,6.48183335015479e-08,1.87636516573094e-15,5.86266344656483e-05,1.66438378611362e-08,0.00235327852616298,5.88974167284635e-05
25,0,0,1.25798633560055e-13,3.55448390802363e-29,6.48178176183362e-08,1.87624652465765e-15,5.86265064868551e-05,1.66435696041432e-08,0.00235327694653299,5.88971718024626e-05
25.25,0,0,1.257951627724e-13,3.55369269200607e-29,6.48173578399062e-08,1.87614079149654e-15,5.86263924258169e-05,1.6643330522909e-08,0.00235327553868688,5.88969535125289e-05
25.5,0,0,1.25792069504213e-13,3.55298766229507e-29,6.48169480643051e-08,1.87604656132977e-15,5.86262907689539e-05,1.66431174439673e-08,0.0023532742839432,5.8896758961893e-05
25.75,0,0,1.25789312685267e-13,3.55235941692145e-29,6.48165828532877e-08,1.87596258226873e-15,5.8626200167294e-05,1.66429275390929e-08,0.00235327316565211,5.88965855688313e-05
26,0,0,1.2578685571484e-13,3.55179958240137e-29,6.48162573601128e-08,1.87588773876169e-15,5.86261194185705e-05,1.66427582877302e-08,0.00235327216897443,5.88964310324001e-05
26.25,0,0,1.25784665975011e-13,3.55130070064758e-29,6.48159672651958e-08,1.87582103672719e-15,5.86260474512674e-05,1.66426074435136e-08,0.00235327128068475,5.88962933018978e-05
26.5,0,0,1.25782714397016e-13,3.55085612843477e-29,6.48157087187668e-08,1.87576159031226e-15,5.86259833103983e-05,1.66424730044324e-08,0.00235327048899594,5.88961705496462e-05
26.75,0,0,1.25780975074877e-13,3.55045994800133e-29,6.48154782897649e-08,1.87570861009747e-15,5.8625926144834e-05,1.66423531862443e-08,0.00235326978340269,5.88960611467361e-05
27,0,0,1.25779424921115e-13,3.5501068875343e-29,6.48152729202922e-08,1.87566139258966e-15,5.86258751960076e-05,1.66422463987829e-08,0.00235326915454217,5.88959636414086e-05
27.25,0,0,1.25778043359997e-13,3.54979225042939e-29,6.48150898850272e-08,1.8756193108616e-15,5.86258297878471e-05,1.6642151224843e-08,0.00235326859406974,5.8895876739788e-05
27.5,0,0,1.25776812054171e-13,3.54951185234579e-29,6.48149267550488e-08,1.8755818062128e-15,5.86257893178043e-05,1.66420664013653e-08,0.00235326809454823,5.88957992887122e-05
27.75,0,0,1.25775714661084e-13,3.5492619651867e-29,6.48147813655994e-08,1.87554838073987e-15,5.86257532488587e-05,1.66419908026675e-08,0.00235326764934929,5.88957302604275e-05
28,0,0,1.25774736615922e-13,3.54903926723605e-29,6.48146517873516e-08,1.87551859071688e-15,5.86257211023917e-05,1.66419234255004e-08,0.00235326725256536,5.88956687389512e-05
28.25,0,0,1.25773864938176e-13,3.54884079876881e-29,6.48145363008042e-08,1.87549204069721e-15,5.8625692451834e-05,1.66418633757301e-08,0.00235326689893134,5.88956139079152e-05
28.5,0,0,1.2577308805927e-13,3.5486639225289e-29,6.48144333734589e-08,1.8754683782582e-15,5.86256669170069e-05,1.66418098564697e-08,0.00235326658375473,5.88955650397329e-05
28.75,0,0,1.25772395668953e-13,3.54850628853708e-29,6.48143416394837e-08,1.8754472893183e-15,5.86256441590756e-05,1.66417621575004e-08,0.0023532663028533,5.88955214859431e-05
29,0,0,1.25771778578403e-13,3.54836580275169e-29,6.48142598815863e-08,1.87542849396442e-15,5.86256238760534e-05,1.66417196458461e-08,0.00235326605249965,5.8895482668606e-05
29.25,0,0,1.25771228598227e-13,3.5482405991576e-29,6.4814187014858e-08,1.87541174273344e-15,5.86256057987957e-05,1.66416817573713e-08,0.00235326582937175,5.88954480726327e-05
29.5,0,0,1.25770738429753e-13,3.54812901490645e-29,6.48141220723774e-08,1.87539681329893e-15,5.86255896874264e-05,1.66416479892937e-08,0.00235326563050881,5.8895417238951e-05
29.75,0,0,1.25770301568128e-13,3.54802956817326e-29,6.48140641923775e-08,1.87538350751841e-15,5.86255753281561e-05,1.66416178935113e-08,0.00235326545327203,5.88953897584126e-05
30,0,0,1.25769912215976e-13,3.54794093843111e-29,6.48140126068107e-08,1.87537164880212e-15,5.86255625304453e-05,1.66415910706556e-08,0.0023532652953096,5.88953652663645e-05
30.25,0,0,1.25769565206444e-13,3.54786194887908e-29,6.48139666311553e-08,1.87536107976814e-15,5.86255511244755e-05,1.66415671647909e-08,0.00235326515452544,5.88953434378096e-05
30.5,0,0,1.25769255934619e-13,3.54779155078768e-29,6.48139256553331e-08,1.8753516601528e-15,5.86255409588956e-05,1.66415458586909e-08,0.00235326502905143,5.88953239830942e-05
30.75,0,0,1.25768980296407e-13,3.54772880955135e-29,6.48138891356119e-08,1.87534326494841e-15,5.86255318988142e-05,1.66415268696286e-08,0.0023532649172226,5.88953066440648e-05
31,0,0,1.25768734634062e-13,3.54767289226211e-29,6.48138565873908e-08,1.87533578274371e-15,5.86255238240089e-05,1.66415099456244e-08,0.00235326481755506,5.88952911906413e-05
31.25,0,0,1.25768515687641e-13,3.5476230566377e-29,6.48138275787703e-08,1.87532911424486e-15,5.86255166273319e-05,1.6641494862102e-08,0.00235326472872627,5.88952774177657e-05
31.5,0,0,1.25768320551733e-13,3.54757864115637e-29,6.4813801724819e-08,1.87532317095738e-15,5.86255102132873e-05,1.66414814189081e-08,0.00235326464955753,5.88952651426792e-05
31.75,0,0,1.25768146636909e-13,3.54753905626624e-29,6.48137786824684e-08,1.8753178740114e-15,5.86255044967645e-05,1.66414694376567e-08,0.00235326457899832,5.88952542024983e-05
32,0,0,1.25767991635347e-13,3.54750377655271e-29,6.48137581459576e-08,1.87531315311491e-15,5.86254994019087e-05,1.66414587593612e-08,0.00235326451611236,5.8895244452053e-05
32.25,0,0,1.25767853490206e-13,3.5474723337584e-29,6.48137398427781e-08,1.87530894562068e-15,5.86254948611137e-05,1.66414492423252e-08,0.00235326446006519,5.88952357619605e-05
32.5,0,0,1.2576773036834e-13,3.5474443105636e-29,6.48137235300556e-08,1.87530519569481e-15,5.86254908141264e-05,1.66414407602618e-08,0.00235326441011309,5.88952280169081e-05
32.75,0,0,1.25767620635954e-13,3.54741933504386e-29,6.48137089913295e-08,1.87530185357567e-15,5.86254872072452e-05,1.66414332006179e-08,0.00235326436559324,5.88952211141234e-05
33,0,0,1.25767522836936e-13,3.5473970757305e-29,6.48136960336781e-08,1.87529887491347e-15,5.86254839926092e-05,1.66414264630805e-08,0.00235326432591488,5.88952149620107e-05
33.25,0,0,1.25767435673529e-13,3.54737723720949e-29,6.48136844851616e-08,1.87529622018161e-15,5.8625481127562e-05,1.66414204582461e-08,0.00235326429055152,5.88952094789348e-05
33.5,0,0,1.25767357989109e-13,3.54735955619861e-29,6.48136741925367e-08,1.87529385415231e-15,5.86254785740858e-05,1.66414151064332e-08,0.00235326425903387,5.88952045921385e-05
33.75,0,0,1.25767288752832e-13,3.54734379805232e-29,6.48136650192265e-08,1.87529174542877e-15,5.8625476298298e-05,1.66414103366262e-08,0.00235326423094375,5.88952002367771e-05
34,0,0,1.25767227045967e-13,3.54732975364621e-29,6.48136568435059e-08,1.87528986602876e-15,5.862547427e-05,1.66414060855322e-08,0.0023532642059084,5.88951963550571e-05
34.25,0,0,1.25767172049688e-13,3.54731723660106e-29,6.4813649556888e-08,1.8752881910132e-15,5.86254724622777e-05,1.66414022967414e-08,0.00235326418359562,5.88951928954708e-05
34.5,0,0,1.25767123034222e-13,3.54730608080845e-29,6.48136430626834e-08,1.87528669815517e-15,5.86254708511434e-05,1.66413989199788e-08,0.00235326416370933,5.88951898121114e-05
34.75,0,0,1.25767079349157e-13,3.54729613822617e-29,6.48136372747181e-08,1.87528536764497e-15,5.86254694152186e-05,1.66413959104363e-08,0.00235326414598567,5.88951870640645e-05
35,0,0,1.25767040414813e-13,3.54728727691292e-29,6.48136321161891e-08,1.87528418182724e-15,5.86254681354491e-05,1.66413932281792e-08,0.00235326413018943,5.88951846148652e-05
35.25,0,0,1.25767005714551e-13,3.54727937927701e-29,6.48136275186452e-08,1.87528312496665e-15,5.86254669948534e-05,1.66413908376153e-08,0.00235326411611102,5.88951824320141e-05
35.5,0,0,1.2576697478792e-13,3.54727234051588e-29,6.48136234210804e-08,1.87528218303913e-15,5.86254659782965e-05,1.66413887070232e-08,0.00235326410356362,5.8895180486546e-05
35.75,0,0,1.25766947224535e-13,3.54726606722468e-29,6.4813619769122e-08,1.8752813435457e-15,5.86254650722892e-05,1.66413868081312e-08,0.00235326409238074,5.88951787526459e-05
36,0,0,1.25766922658648e-13,3.54726047615696e-29,6.48136165143111e-08,1.8752805953467e-15,5.86254642648094e-05,1.66413851157422e-08,0.00235326408241399,5.88951772073058e-05
36.25,0,0,1.25766900764281e-13,3.54725549311973e-29,6.48136136134578e-08,1.87527992851385e-15,5.86254635451421e-05,1.66413836073989e-08,0.00235326407353111,5.88951758300199e-05
36.5,0,0,1.2576688125091e-13,3.54725105198881e-29,6.48136110280694e-08,1.87527933419864e-15,5.86254629037382e-05,1.66413822630866e-08,0.00235326406561424,5.88951746025126e-05
36.75,0,0,1.25766863859601e-13,3.54724709383121e-29,6.48136087238399e-08,1.8752788045148e-15,5.86254623320862e-05,1.66413810649672e-08,0.00235326405855832,5.88951735084957e-05
37,0,0,1.25766848359583e-13,3.54724356612306e-29,6.48136066701932e-08,1.87527833243369e-15,5.86254618226009e-05,1.66413799971421e-08,0.00235326405226972,5.8895172533452e-05
37.25,0,0,1.25766834545178e-13,3.54724042205273e-29,6.48136048398788e-08,1.87527791169106e-15,5.86254613685217e-05,1.66413790454421e-08,0.002353264046665,5.88951716644434e-05
37.5,0,0,1.25766822233079e-13,3.54723761989934e-29,6.48136032086092e-08,1.87527753670385e-15,5.8625460963823e-05,1.66413781972386e-08,0.0023532640416698,5.88951708899387e-05
37.75,0,0,1.2576681125991e-13,3.54723512247931e-29,6.48136017547388e-08,1.87527720249622e-15,5.8625460603135e-05,1.66413774412765e-08,0.00235326403721781,5.88951701996607e-05
38,0,0,1.25766801480063e-13,3.54723289665273e-29,6.48136004589755e-08,1.87527690463341e-15,5.86254602816716e-05,1.66413767675246e-08,0.00235326403324998,5.88951695844498e-05
38.25,0,0,1.25766792763765e-13,3.54723091288384e-29,6.48135993041251e-08,1.87527663916292e-15,5.8625459995167e-05,1.66413761670425e-08,0.00235326402971364,5.88951690361426e-05
38.5,0,0,1.25766784995358e-13,3.5472291448489e-29,6.48135982748637e-08,1.87527640256213e-15,5.86254597398194e-05,1.66413756318624e-08,0.00235326402656188,5.8895168547463e-05
38.75,0,0,1.25766778071759e-13,3.54722756908681e-29,6.48135973575339e-08,1.87527619169148e-15,5.86254595122407e-05,1.66413751548825e-08,0.00235326402375286,5.88951681119271e-05
39,0,0,1.25766771901094e-13,3.54722616468787e-29,6.48135965399623e-08,1.87527600375284e-15,5.86254593094109e-05,1.66413747297739e-08,0.00235326402124933,5.88951677237551e-05
39.25,0,0,1.25766766401483e-13,3.5472249130165e-29,6.48135958113011e-08,1.87527583625235e-15,5.86254591286387e-05,1.66413743508954e-08,0.00235326401901805,5.88951673777968e-05
39.5,0,0,1.25766761499951e-13,3.54722379746359e-29,6.48135951618811e-08,1.87527568696741e-15,5.86254589675253e-05,1.66413740132196e-08,0.00235326401702942,5.88951670694609e-05
39.75,0,0,1.25766757131454e-13,3.54722280322625e-29,6.48135945830851e-08,1.87527555391707e-15,5.86254588239328e-05,1.66413737122657e-08,0.00235326401525706,5.88951667946562e-05
40,0,0,1.25766753238029e-13,3.54722191711155e-29,6.48135940672322e-08,1.87527543533583e-15,5.86254586959559e-05,1.66413734440403e-08,0.00235326401367743,5.88951665497364e-05


==> FigTikz/data_txt/SER_PAM6_RIN-150to-141_NEP22_L2_ER4.5_Rb400_OH12.9.txt <==
oma,awgn,awgn_gs,rin150,rin150gs,rin147,rin147gs,rin144,rin144gs,rin141,rin141gs
-20,0.79363034191481,0.79363034191481,0.793631226544866,0.793631226544866,0.793632106917216,0.793632106917216,0.793633863266225,0.793633863266225,0.793637362107152,0.793637388978733
-19.5,0.788792702711342,0.788792702711342,0.788793951693281,0.788793951693281,0.788795194636371,0.788795194636371,0.788797674234535,0.788797674234535,0.78880261256266,0.788802668815203
-19,0.783367608581157,0.783367608581157,0.783369371764247,0.783369371764247,0.78337112637344,0.78337112637344,0.783374625549089,0.783374626406979,0.783381596134999,0.783381684702414
-18.5,0.777284542791779,0.777284542791779,0.777287031486787,0.777287031486787,0.777289507993159,0.777289507993159,0.777294444756441,0.77729446368559,0.777304283567679,0.777304408547465
-18,0.770464862468226,0.770464862468226,0.770468374525675,0.770468374525675,0.770471869228502,0.770471869228502,0.770478834568731,0.770478874045758,0.770492716560344,0.770492892875938
-17.5,0.762821002906512,0.762821002906512,0.762825957926228,0.762825957926228,0.762830887475612,0.762830888098726,0.762840713413028,0.762840775468118,0.762860293710087,0.762860542364206
-17,0.75425566449243,0.75425566449243,0.7542626531784,0.7542626531784,0.754269604196371,0.754269617560568,0.754283461872023,0.754283549371116,0.754311068120257,0.754311418641642
-16.5,0.744661012126731,0.744661012126731,0.744670865330035,0.744670865330035,0.744680664113031,0.74468069185919,0.744700198081878,0.74470032139781,0.744739101331025,0.744739595181619
-16,0.733917933259898,0.733917933259898,0.733931817824853,0.733931818289215,0.733945624823159,0.733945668330163,0.73397314496421,0.733973318649841,0.734027934901126,0.734028630200198
-15.5,0.721895423494034,0.721895423494034,0.721914976650571,0.721914986090249,0.721934419697992,0.721934480941302,0.721973164059127,0.721973408491172,0.722050269401318,0.722051247437412
-15,0.708450200574511,0.708450200574511,0.708477716263897,0.708477735715324,0.708505073033816,0.708505159158647,0.708559572722491,0.708559916356676,0.708667978385475,0.708669352520928
-14.5,0.693426691469129,0.693426691469129,0.693465374818896,0.693465405173887,0.693503827129006,0.693503948086552,0.693580406435591,0.693580888868554,0.693732635264262,0.693734562974787
-14,0.676657596774242,0.676657596774242,0.676711914242153,0.676711956810511,0.67676589299338,0.676766062578506,0.67687335142959,0.676874027493888,0.677086796492673,0.677089495383056
-13.5,0.657965316059111,0.657965316059111,0.658041468954554,0.658041528515697,0.658117121977075,0.65811735918963,0.658267654561833,0.658268599679551,0.658566366917104,0.658570135513822
-13,0.637164621133727,0.637164621133727,0.637271180609711,0.637271263691487,0.637376997141954,0.637377327911317,0.637587419821412,0.63758873675538,0.63800447215725,0.638009715886975
-12.5,0.614067094619781,0.614067094619781,0.614215838559986,0.614215953961413,0.614363470243102,0.614363929485495,0.614656823036618,0.614658649893508,0.615237373459145,0.615244635047858
-12,0.588488008134705,0.588488008134705,0.588695000799982,0.588695160147938,0.588900316554974,0.588900950353878,0.589307910981237,0.589310429611025,0.590113068590642,0.590123059324713
-11.5,0.560256489526062,0.560256489526062,0.560543432689807,0.560543650874596,0.560827831755823,0.560828699050383,0.561391778764559,0.561395221125432,0.562503298878367,0.562516921198465
-11,0.529229998213527,0.529229998213527,0.529625848416312,0.529626143531232,0.530017820336212,0.530018992646264,0.530794000053142,0.530798646847533,0.532319674466077,0.532338014459316
-10.5,0.495314240644509,0.495314240644509,0.495857013989028,0.495857405953078,0.496393860474408,0.496395416472336,0.497455145556321,0.497461305034083,0.49953445116952,0.499558697132546
-10,0.458489617663709,0.458489617663709,0.459228166876649,0.459228673054889,0.459957665936591,0.459959674387251,0.461396947223812,0.461404890096156,0.464206017556721,0.464237221195514
-9.5,0.418844937288891,0.418844937288891,0.419840255415753,0.41984087995823,0.420821827093409,0.420824305720197,0.422753973709752,0.422763779153325,0.426508222719744,0.42654675469199
-9,0.376618193609764,0.376618193609764,0.377943447815255,0.377944158688306,0.379248054634142,0.379250882411272,0.381809354208928,0.381820588130707,0.386761142059353,0.386805598600756
-8.5,0.332242351699638,0.332242351699638,0.333980380696074,0.333981064098937,0.335687978642085,0.335690723828535,0.339030905364843,0.339042004381806,0.345458686625658,0.345503889634342
-8,0.286390888973,0.286390888973,0.288627390966105,0.288627767266762,0.290820334991774,0.290821942568728,0.295100904297731,0.295108087358679,0.303285819787845,0.303319470090379
-7.5,0.240013056414913,0.240013056414913,0.242823402533648,0.242822883427462,0.245574056719314,0.245572326522154,0.25092903544401,0.250924547681217,0.261115742159304,0.261113361451704
-7,0.194342713175726,0.194342713175726,0.197770770399552,0.197768241192393,0.201122154602878,0.201112962632825,0.207634813967591,0.207604413105911,0.219976576479151,0.219894829156698
-6.5,0.150858703800177,0.150858703800177,0.154888074470719,0.154881614532865,0.158828366278791,0.158804690668474,0.166485233084711,0.166405205541243,0.18097968880979,0.18074925920718
-6,0.111172851300165,0.111172851300165,0.115695403025607,0.11568203631196,0.120131041924335,0.120082123873858,0.128778606147074,0.128613389997167,0.145209494576682,0.144730428583117
-5.5,0.0768301847859141,0.0768301847859141,0.0816236365993874,0.0815993477995806,0.0863612226488323,0.0862726422745375,0.0956793421904269,0.0953819518954373,0.113587475226697,0.112731625944102
-5,0.0490324889196433,0.0490324889196433,0.0537655087508466,0.0537259194044337,0.0585170720783489,0.0583729514546445,0.0680303254965416,0.0675485375994823,0.0867379630326934,0.0853632984579943
-4.5,0.0283429127378897,0.0283429127378897,0.0326259172160628,0.0325679927594232,0.0370502655344388,0.0368386221173743,0.0461927274119797,0.045482972439392,0.064893077160788,0.0628711874317057
-4,0.0144818489273399,0.0144818489273399,0.0179655626574517,0.0178901824476748,0.0217450295845756,0.0214656547800432,0.0299732116688117,0.0290200239628194,0.0478707368511497,0.0451216986827952
-3.5,0.00634280669248099,0.00634280669248099,0.00883305205474219,0.00874711113851457,0.011761586138376,0.0114327067761529,0.0186804203629271,0.0175131594642487,0.0351390262687848,0.0316604053091434
-3,0.00229088616200247,0.00229088616200247,0.00381664199785589,0.00373239870651449,0.00585654461582035,0.0055142797623397,0.0113041411660815,0.00999945072639875,0.0259485912260733,0.0218240859863672
-2.5,0.000649826950101728,0.000649826950101728,0.00143085934956926,0.00136129625817282,0.00270342897493399,0.0023907048290125,0.00675375771106221,0.00541762278564714,0.0194884002611934,0.0148699844146376
-2,0.00013612951071028,0.00013612951071028,0.000463083893779403,0.00041563789746275,0.00117780475242209,0.000927523645390298,0.00406551975633685,0.00280176512099242,0.0150153435164043,0.0100863504279031
-1.5,1.94895498780265e-05,1.94895498780265e-05,0.000130532973833389,0.000104207766305359,0.000498313535534979,0.000321943870161849,0.00251347901561831,0.00139549985353957,0.0119275476960763,0.00686310205494306
-1,1.72951219449041e-06,1.72951219449042e-06,3.29322399701981e-05,2.11194565258578e-05,0.000211590212961927,0.000100480252309527,0.00161783544380672,0.000677291021060551,0.0097807445291061,0.00472018373261327
-0.5,8.4114124292535e-08,8.4114124292535e-08,7.75504840670545e-06,3.42626675616821e-06,9.27375169590337e-05,2.85113872380729e-05,0.00109145493862902,0.000324748653897676,0.00826758411297204,0.00330420989494314
0,1.92003056759512e-09,1.92003056759512e-09,1.78040821877959e-06,4.44351672512786e-07,4.27452490416109e-05,7.48254192179364e-06,0.000772891081108062,0.00015614323541488,0.00718333712513978,0.00236799224538863
0.5,1.69214952433154e-11,1.69214952433154e-11,4.12730182065394e-07,4.64954164329104e-08,2.09514806116831e-05,1.85803102096372e-06,0.000573586649913573,7.64175101522279e-05,0.00639354132023553,0.00174499468163664
1,4.50260721708309e-14,4.50260721708309e-14,9.93758570170095e-08,4.00968997491845e-09,1.09926843576112e-05,4.48520587644424e-07,0.000444729559987325,3.85979972238629e-05,0.0058095652728786,0.00132585873980977
1.5,2.65400972381312e-17,2.65400972381312e-17,2.5493929099038e-08,2.94737565172857e-10,6.1941417236309e-06,1.08405623023991e-07,0.00035882567117492,2.03578489957889e-05,0.00537215079846232,0.00103986531838365
2,2.34651751336361e-21,2.34651751336361e-21,7.12848908991903e-09,1.93147129163244e-11,3.74920314105319e-06,2.70251370183703e-08,0.000299946406508713,1.13125215432856e-05,0.00504092278049372,0.000841583613414708
2.5,1.90471943334312e-26,1.90471943334312e-26,2.21208228183171e-09,1.19063125980779e-12,2.43160248519994e-06,7.14392588536736e-09,0.000258587098154797,6.66083249619329e-06,0.00478782049478824,0.000701812360112609
3,7.65082481773161e-33,7.65082481773161e-33,7.71026882833019e-10,7.32146440656577e-14,1.68208368604895e-06,2.05017586448094e-09,0.000228908284714947,4.16621716726418e-06,0.00459296842172058,0.000601665198091778
3.5,6.98441286288284e-41,6.98441286288284e-41,3.0354742057526e-10,4.76535657712694e-15,1.2337015697863e-06,6.50359817728335e-10,0.000207219355678552,2.76737171583707e-06,0.00444204252519131,0.000528798298566965
4,5.44090527829119e-51,5.44090527829119e-51,1.3492485199648e-10,3.46958073883438e-16,9.52970444972671e-07,2.30736097953759e-10,0.000191123761552543,1.94704458512685e-06,0.00432455873412107,0.000475033919562921
4.5,1.05381293222156e-63,1.05381293222156e-63,6.73513994186149e-11,2.96250785928436e-17,7.69996430516963e-07,9.20523053651814e-11,0.000179024943834619,1.44484329842061e-06,0.00423273864542085,0.000434869529117003
5,1.07446312956306e-79,1.07446312956306e-79,3.74230286127817e-11,3.07603365753056e-18,6.46518094978711e-07,4.12869048673254e-11,0.00016983364650904,1.12490548494567e-06,0.00416074305735723,0.000404540640098719
5.5,8.16990611063321e-100,8.16990611063321e-100,2.2892906626315e-11,3.9773506440353e-19,5.60687056023516e-07,2.07185002211189e-11,0.000162790296280583,9.13645410458755e-07,0.00410414428640304,0.000381427862636971
6,3.95756034947908e-125,3.95756034947908e-125,1.5236386847052e-11,6.476670316778e-20,4.99524024024436e-07,1.15383535196425e-11,0.000157354647174875,7.69683896185783e-07,0.00405955636747664,0.000363678040746839
6.5,5.51968676696278e-157,5.51968676696278e-157,1.09032281690056e-11,1.32816186555642e-20,4.55030638955198e-07,7.05911738875289e-12,0.000153135629271677,6.68883121746291e-07,0.00402437154239029,0.000349959199012265
7,4.4954804444865e-197,4.4954804444865e-197,8.29641951787411e-12,3.39860030173557e-21,4.22109190019811e-07,4.69190671384516e-12,0.000149845753792456,5.96658937398135e-07,0.00399656956955746,0.000339299812841984
7.5,1.58187600829513e-247,1.58187600829513e-247,6.64531699413572e-12,1.06813667498221e-21,3.97409485065545e-07,3.35025498666498e-12,0.000147270836759229,5.43902189998258e-07,0.0039745777810754,0.000330981779662886
8,5.00272928932964e-311,5.00272928932964e-311,5.55372978989432e-12,4.04174804212226e-22,3.78667991104948e-07,2.54274822879206e-12,0.000145249477163158,5.04744570145838e-07,0.00395716708442756,0.000324468010624491
8.5,0,0,4.80607886707057e-12,1.80148327137131e-22,3.64317064881326e-07,2.03136284231275e-12,0.000143658872584164,4.75296235005276e-07,0.0039433738173459,0.000319352645771235
9,0,0,4.27896186757958e-12,9.25181463692577e-23,3.53247010802564e-07,1.69343632199632e-12,0.000142404833731784,4.52910924743933e-07,0.00393244046359061,0.000315326268513709
9.5,0,0,3.89847636159544e-12,5.36066845859724e-23,3.44657149462244e-07,1.46213229375577e-12,0.000141414634586967,4.35745801996269e-07,0.00392377030750281,0.000312151216315924
10,0,0,3.61854957935306e-12,3.43745102729861e-23,3.37960152485713e-07,1.29916801538658e-12,0.000140631813098505,4.22490577108385e-07,0.00391689250935996,0.000309643793660447
10.5,0,0,3.40941613539033e-12,2.39798884319332e-23,3.3271907712162e-07,1.18161484674497e-12,0.000140012337488074,4.12196463188263e-07,0.00391143505087525,0.000307661278109483
11,0,0,3.25123070804039e-12,1.7931009611482e-23,3.28604965435717e-07,1.09518243187858e-12,0.000139521744664749,4.04165494157025e-07,0.00390710367685876,0.000306092306544879
11.5,0,0,3.13039068973594e-12,1.41912455668179e-23,3.25367676754163e-07,1.03064325570904e-12,0.000139132981400693,3.97877222609304e-07,0.00390366543957165,0.000304849680980355
12,0,0,3.03734471325698e-12,1.17621821575489e-23,3.22815424236136e-07,9.8184916563663e-13,0.000138824760757659,3.92939098885864e-07,0.00390093579846666,0.000303864930939094
12.5,0,0,2.96524470564925e-12,1.01200932567167e-23,3.20800157481396e-07,9.44589082057156e-13,0.000138580301089506,3.89052184661665e-07,0.0038987684807758,0.000303084167839816
13,0,0,2.90909227570507e-12,8.97360837546747e-24,3.19206950355591e-07,9.15908278710413e-13,0.000138386352293181,3.85987007190404e-07,0.00389704749528844,0.000302464901032825
13.5,0,0,2.86518339435345e-12,8.15209651217583e-24,3.17946184762278e-07,8.93689794166918e-13,0.000138232439831256,3.83566256195443e-07,0.0038956808313934,0.000301973577195118
14,0,0,2.83073802061845e-12,7.55105371959027e-24,3.16947720603734e-07,8.76389473531047e-13,0.000138110275227285,3.81652187780138e-07,0.00389459548097976,0.000301583668888998
14.5,0,0,2.80364733903233e-12,7.10391689748761e-24,3.16156499549125e-07,8.62863700816536e-13,0.0001380132947138,3.80137325789293e-07,0.00389373350116968,0.000301274183366198
15,0,0,2.78229759178934e-12,6.76681123025817e-24,3.15529199023597e-07,8.52254581796702e-13,0.000137936297113261,3.78937512801001e-07,0.00389304889754108,0.000301028495142829
15.5,0,0,2.76544492598078e-12,6.50994045091299e-24,3.1503166549308e-07,8.43911643681692e-13,0.00013787515893228,3.77986661791479e-07,0.00389250515513474,0.000300833429436021
16,0,0,2.75212494478511e-12,6.31253896951794e-24,3.14636932626551e-07,8.3733730254273e-13,0.000137826609775706,3.77232756334434e-07,0.00389207328152117,0.000300678540889052
16.5,0,0,2.74158633871599e-12,6.15980900489994e-24,3.14323682759936e-07,8.32148150469009e-13,0.000137788055037101,3.76634779055063e-07,0.00389173025503923,0.000300555544914103
17,0,0,2.73324153510733e-12,6.04100313531678e-24,3.14075047186489e-07,8.28046996720225e-13,0.00013775743574081,3.76160337906409e-07,0.0038914577938825,0.000300457868684802
17.5,0,0,2.72662957925296e-12,5.94818905143384e-24,3.13877667258491e-07,8.24802365295654e-13,0.000137733117641732,3.75783822083957e-07,0.00389124137941821,0.000300380296175042
18,0,0,2.72138794173652e-12,5.87543259188664e-24,3.13720957436276e-07,8.22233258389901e-13,0.000137713803405996,3.75484963221629e-07,0.00389106948105644,0.000300318687274117
18.5,0,0,2.71723092861744e-12,5.81824422612839e-24,3.13596525470391e-07,8.20197702001552e-13,0.00013769846302503,3.75247708849773e-07,0.00389093294096694,0.000300269755347362
19,0,0,2.71393303425739e-12,5.77319567320282e-24,3.13497715337952e-07,8.18584049810311e-13,0.000137686278649585,3.75059337827015e-07,0.00389082448561077,0.000300230890972277
19.5,0,0,2.71131603222848e-12,5.73764900390622e-24,3.13419246389789e-07,8.17304326180871e-13,0.000137676600838046,3.74909764169812e-07,0.00389073833790535,0.000300200022195861
20,0,0,2.70923891819413e-12,5.70956176390753e-24,3.13356928104427e-07,8.16289094768944e-13,0.000137668913846228,3.747909881363e-07,0.00389066990926305,0.00030017550370258


==> FigTikz/data_txt/SER_PAM6_RIN-150to-141_NEP22_L2_ER5_Rb400_OH12.9.txt <==
oma,awgn,awgn_gs,rin150,rin150gs,rin147,rin147gs,rin144,rin144gs,rin141,rin141gs
-10,0.458489616569308,0.458489616569308,0.459119422099971,0.459119360465708,0.459742054994355,0.459741812918416,0.460972073616437,0.460971135318277,0.463378721770452,0.463375177141784
-9.5,0.418844935812827,0.418844935812827,0.419693783801804,0.419693652484871,0.420531797143302,0.420531283046164,0.422183925758021,0.422181945669184,0.425403728211551,0.425396338445947
-9,0.376618191642616,0.376618191642616,0.377748543871363,0.377748267614202,0.378862701423386,0.378861624127622,0.381054159921136,0.381050042208658,0.385306043077273,0.385290897746034
-8.5,0.332242349117221,0.332242349117221,0.333724943796111,0.33372437177695,0.335183768238315,0.335181548046324,0.338045917800168,0.338037508599588,0.343572235013948,0.343541832325977
-8,0.286390885646566,0.286390885646566,0.288298920933936,0.288297759800596,0.290173044474862,0.290168562684704,0.293840504691547,0.293823710000315,0.300886720972388,0.300827200396768
-7.5,0.240013052231197,0.240013052231197,0.242410906698215,0.242408607469666,0.244762401370658,0.244753583497775,0.249353244490255,0.249320604448212,0.2581333534897,0.258020264471938
-7,0.194342708069603,0.194342708069602,0.197267796343194,0.197263382078502,0.200133426244234,0.200116618450711,0.205719140708738,0.20565777122799,0.216366386978519,0.216158986935502
-6.5,0.150858697799694,0.150858697799693,0.154296784706841,0.154288629255465,0.157665822798943,0.157635009225447,0.164232997008213,0.164122120170041,0.176741165264703,0.176376174721414
-6,0.111172844576723,0.111172844576721,0.115030976386487,0.115016609548893,0.118821652924476,0.118767787616173,0.126233132396157,0.126042106964886,0.140401980553756,0.139789361310824
-5.5,0.0768301776909424,0.0768301776909397,0.0809173438766999,0.0808934792000945,0.0849608306746083,0.0848719483800172,0.0929313001889926,0.0926200984892166,0.10833778408236,0.107362960375116
-5,0.0490324819770916,0.0490324819770877,0.0530639571852846,0.0530270755515119,0.0571088260463692,0.0569719902560705,0.0652143445142556,0.0647392219324686,0.0812332600505914,0.0797707446634018
-4.5,0.0283429065604751,0.0283429065604695,0.0319841002481823,0.0319319071171046,0.0357327864123371,0.0355387962142745,0.0434691685904696,0.0427954786890588,0.0593561551034894,0.0572965788635606
-4,0.0144818440506525,0.0144818440506455,0.0174335808008664,0.0173671927502148,0.0206105993688775,0.0203609180096029,0.0274967545816274,0.0266170430307089,0.0425217832532385,0.039806993063933
-3.5,0.00634280338103668,0.00634280338102915,0.00844070610377186,0.00836640282341924,0.0108711856260022,0.0105836843235311,0.0165652111597735,0.0155145818291765,0.0301554852925222,0.026807875301849
-3,0.00229088430186908,0.00229088430186238,0.00356392415021519,0.00349245295458001,0.00522365440694297,0.00493161959517384,0.00960026742550545,0.00845742047827483,0.0214376681122329,0.0175674145517626
-2.5,0.000649826127142553,0.000649826127137855,0.00129109337448531,0.00123346766478477,0.00229621281064578,0.0020375719744043,0.00544604538358574,0.00431373643950637,0.015481697777149,0.0112643869966676
-2,0.000136129241140223,0.000136129241137784,0.000397479686007591,0.000359477220142729,0.000938445266829567,0.00074007208821242,0.00309350268917761,0.00206600617279264,0.0114842971194129,0.00711760179636689
-1.5,1.94894893963107e-05,1.94894893954433e-05,0.00010441167144486,8.43364040797913e-05,0.00036708848703398,0.000235146889914567,0.00179974842096232,0.000935640899323415,0.00880909019482667,0.00446846285812825
-1,1.72950376727554e-06,1.729503767084e-06,2.39658878312673e-05,1.55725149460315e-05,0.000142453982061605,6.53681919608114e-05,0.00109039751758466,0.000404881387602535,0.00700108818503314,0.00281207369430474
-0.5,8.41134797040591e-08,8.41134796808396e-08,5.01098829891661e-06,2.22279515918425e-06,5.66160859856646e-05,1.59995168922578e-05,0.000693904427844484,0.000169700356650605,0.00575740634070074,0.00178975151671647
0,1.92000739468655e-09,1.92000739336359e-09,9.98968370730834e-07,2.42674009449335e-07,2.35488030708955e-05,3.49394888465304e-06,0.000465028674229115,7.00021370825089e-05,0.00488422306243988,0.00116156637446204
0.5,1.69211732268039e-11,1.69211731976673e-11,1.97079516637493e-07,2.02535633779086e-08,1.03922258303897e-05,6.9469153972658e-07,0.000327968216167498,2.89165586727327e-05,0.00425886594910114,0.000774207792709322
1,4.50247198066731e-14,4.50247196127435e-14,3.96656052307755e-08,1.30769236950447e-09,4.9118812797487e-06,1.29145425991224e-07,0.000242826039312486,1.21727333003942e-05,0.0038029809233335,0.00053286127254291
1.5,2.65388381019325e-17,2.65388378157729e-17,8.38614916905833e-09,6.70257013116512e-11,2.50182598652785e-06,2.3166233440068e-08,0.000188065833634627,5.30829039916922e-06,0.00346553310089302,0.000380097531668786
2,2.3463415492754e-21,2.34634148589776e-21,1.91557696444113e-09,2.83810058511769e-12,1.37694762962324e-06,4.14994680681537e-09,0.000151700960281106,2.43215831556008e-06,0.00321251487512627,0.000281492569547824
2.5,1.90449354132987e-26,1.90449341239334e-26,4.84454162893162e-10,1.046457477465e-13,8.18396852570573e-07,7.68682662383066e-10,0.000126846649236838,1.18384996662268e-06,0.0030207493183215,0.000216445318909268
3,7.64938916938198e-33,7.64938787081245e-33,1.38197445936367e-10,3.57674325271087e-15,5.23493699395018e-07,1.52113146432297e-10,0.00010942319205808,6.16742753551471e-07,0.00287410623884161,0.000172557952406385
3.5,6.98233837350978e-41,6.98233540021981e-41,4.49801898701319e-11,1.21346142740376e-16,3.58407846694455e-07,3.30827613889927e-11,9.69381586907599e-05,3.45183221393604e-07,0.00276114294043905,0.000142285264663497
4,5.43834641180236e-51,5.43834060107886e-51,1.67730168869989e-11,4.37982377906192e-18,2.60869849641341e-07,8.08537339465676e-12,8.78232836657244e-05,2.07631712858591e-07,0.00267360101347863,0.000120964131551809
4.5,1.05302790748595e-63,1.0530250836494e-63,7.1485364623941e-12,1.79528265284321e-19,2.00383795712472e-07,2.25436299152583e-12,8.10636820464272e-05,1.33894997216165e-07,0.00260542826323247,0.000105659486362516
5,1.07319485585918e-79,1.07318763129899e-79,3.45592501055092e-12,8.84428992742085e-21,1.6124930806965e-07,7.22715444355372e-13,7.59850085140075e-05,9.21441094354022e-08,0.00255212939611761,9.44864858235349e-05
5.5,8.1546188486438e-100,8.15448101299719e-100,1.87451294038885e-12,5.47518015502665e-22,1.34988345951448e-07,2.6668321176361e-13,7.21280877096787e-05,6.72680746371658e-08,0.00251032653959086,8.62090811030479e-05
6,3.94581454935903e-125,3.94564704921804e-125,1.1262280084159e-12,4.39097742782604e-23,1.16812993503561e-07,1.12751682753531e-13,6.91731851948072e-05,5.17471815579424e-08,0.00247745621105784,7.99994032542412e-05
6.5,5.4936809456431e-157,5.49309511576659e-157,7.39565674513102e-13,4.63524710012637e-24,1.03904375352164e-07,5.41406059980141e-14,6.68931316866319e-05,4.16609584971363e-08,0.0024515566471728,7.52914066564277e-05
7,4.46181618096703e-197,4.46062059423348e-197,5.23966418715223e-13,6.456881876879e-25,9.45380579490473e-08,2.91854245743213e-14,6.51236126990468e-05,3.48714309495314e-08,0.0024311160523863,7.1690368175255e-05
7.5,1.56301252347597e-247,1.56195971123958e-247,3.95721918944269e-13,1.17656185391943e-25,8.76215455883636e-08,1.74340394792685e-14,6.37439030293096e-05,3.01619064738873e-08,0.00241496264338344,6.89159308429158e-05
8,4.90745447062779e-311,4.89914209278165e-311,3.15192354594104e-13,2.75662723028674e-26,8.24403769786735e-08,1.1387117403282e-14,6.26640970390955e-05,2.68118028306384e-08,0.0024021838600311,6.67655964476234e-05
8.5,0,0,2.6230288696803e-13,8.11769716622424e-27,7.85137818143599e-08,8.02790631607299e-15,6.18164652394384e-05,2.43782922287035e-08,0.00239206626285995,6.50908846191684e-05
9,0,0,2.26261469426827e-13,2.92848450466785e-27,7.5509904951765e-08,6.03631467714296e-15,6.1149486528421e-05,2.25798437110671e-08,0.00238405032857799,6.37814693359678e-05
9.5,0,0,2.00950743793774e-13,1.26053598614702e-27,7.31944798685816e-08,4.78932114682758e-15,6.06236504920155e-05,2.12318520016522e-08,0.00237769612754006,6.2754425992529e-05
10,0,0,1.82736429022985e-13,6.31086689112397e-28,7.13988585352705e-08,3.9723731072396e-15,6.02084536220202e-05,2.02098412475687e-08,0.002372657052325,6.19468095601107e-05


==> FigTikz/data_txt/SER_PAM6_RIN-151to-142_NEP22_L2_ER4.5_Rb400_OH12.9.txt <==
oma,awgn,awgn_gs,rin151,rin151gs,rin148,rin148gs,rin145,rin145gs,rin142,rin142gs
-20,0.79363034191481,0.79363034191481,0.793631044605826,0.793631044605826,0.793631743928934,0.793631743928934,0.793633139120151,0.793633139120151,0.793635921036568,0.793635922108326
-19.5,0.788792702711342,0.788792702711342,0.788793694821416,0.788793694821416,0.788794682159067,0.788794682159067,0.78879665190468,0.78879665190468,0.788800576933787,0.788800600834373
-19,0.783367608581157,0.783367608581157,0.783369009143227,0.783369009143227,0.783370402937224,0.783370402937224,0.783373183474224,0.783373183474224,0.783378722900724,0.783378772869363
-18.5,0.777284542791779,0.777284542791779,0.777286519662157,0.777286519662157,0.777288486924759,0.777288486924759,0.777292410428483,0.777292411197979,0.777300228256767,0.777300306891287
-18,0.770464862468226,0.770464862468226,0.770467652249154,0.770467652249154,0.770470428374326,0.770470428374326,0.770475963171784,0.77047598002437,0.770486995328067,0.770487106269129
-17.5,0.762821002906512,0.762821002906512,0.762824938917987,0.762824938917987,0.762828855490692,0.762828855490692,0.762836662904752,0.76283669800463,0.762852224762836,0.762852381233376
-17,0.75425566449243,0.75425566449243,0.754261215983058,0.754261215983058,0.75426673912096,0.754266739683931,0.754277749623061,0.754277804760208,0.754299692621476,0.75429991321654
-16.5,0.744661012126731,0.744661012126731,0.744668839128677,0.744668839128677,0.744676624504338,0.744676636406655,0.744692146621905,0.744692224333819,0.744723072362369,0.7447233831992
-16,0.733917933259898,0.733917933259898,0.73392896313305,0.73392896313305,0.733939932993433,0.733939957654486,0.733961802661763,0.733961912124675,0.734005363104382,0.734005800806077
-15.5,0.721895423494034,0.721895423494034,0.721910956956352,0.721910957380773,0.721926404781564,0.72192644340328,0.721957197004707,0.721957351069951,0.722018509315307,0.722019125128009
-15,0.708450200574511,0.708450200574511,0.708472059523419,0.708472067927793,0.708493796577484,0.708493850893565,0.708537114912257,0.708537331531566,0.708623334301862,0.708624199732298
-14.5,0.693426691469129,0.693426691469129,0.693457422797042,0.693457440049849,0.693487978187159,0.693488054477024,0.693548854126777,0.693549158289112,0.693669959112595,0.693671173563636
-14,0.676657596774242,0.676657596774242,0.676700749307514,0.676700776162487,0.676743646222835,0.676743753193256,0.676829083091101,0.676829509415827,0.676998943068044,0.677000644018533
-13.5,0.657965316059111,0.657965316059111,0.65802581781752,0.658025855394938,0.658085945400694,0.658086095046887,0.658205653410973,0.658206249542868,0.658443464467562,0.6584458407267
-13,0.637164621133727,0.637164621133727,0.637249283822861,0.637249336243431,0.637333395440577,0.637333604138075,0.637500771912375,0.63750160281105,0.637832960737029,0.637836269068496
-12.5,0.614067094619781,0.614067094619781,0.614185279544998,0.61418535236424,0.61430264767344,0.614302937482349,0.614536061834671,0.61453721487272,0.614998763019027,0.615003347699281
-12,0.588488008134705,0.588488008134705,0.58865248542135,0.588652585982022,0.588815744355766,0.588816144405803,0.589140182304915,0.589141772640356,0.589782379708201,0.589788692812026
-11.5,0.560256489526062,0.560256489526062,0.560484513992411,0.560484651700837,0.560710710542578,0.560711258110213,0.561159813075952,0.561161987760446,0.562047181407319,0.562055797768884
-11,0.529229998213527,0.529229998213527,0.529544598124272,0.529544784413341,0.529856442798215,0.529857183142099,0.530474910583768,0.530477847771694,0.531694268157655,0.531705881167531
-10.5,0.495314240644509,0.495314240644509,0.495745657509066,0.495745904967381,0.496172910245588,0.496173893167484,0.497019132683975,0.497023028152988,0.498683177029219,0.498698546515348
-10,0.458489617663709,0.458489617663709,0.459076726548185,0.459077046144129,0.459657543792545,0.459658812776449,0.460806097068201,0.460811122431111,0.46305768973984,0.46307748621843
-9.5,0.418844937288891,0.418844937288891,0.419636293452237,0.419636687763324,0.420418185771526,0.420419751693715,0.421961506718981,0.421967709781534,0.42497615858534,0.425000602725748
-9,0.376618193609764,0.376618193609764,0.377672070624327,0.377672519218765,0.37871185537909,0.378713640212225,0.380759911267492,0.380767006104875,0.38474430080782,0.384772427623757
-8.5,0.332242351699638,0.332242351699638,0.333624758630837,0.333625188982623,0.334986548801679,0.334988274685999,0.337662726301389,0.337669687397429,0.342846194980335,0.34287448267843
-8,0.286390888973,0.286390888973,0.288170143766623,0.288170377454784,0.289920065373061,0.289921051788114,0.293350962280111,0.293355299100114,0.299966348037113,0.299986372336099
-7.5,0.240013056414913,0.240013056414913,0.242249248649372,0.242248909604527,0.244445425946611,0.244444248613933,0.248742142311076,0.248738712330961,0.256992754566118,0.256987548049403
-7,0.194342713175726,0.194342713175726,0.197070733496247,0.197069107529825,0.199747514248331,0.199741491711059,0.204977095362967,0.204956375956852,0.214989129000138,0.214928213033861
-6.5,0.150858703800177,0.150858703800177,0.154065125196217,0.154060978660408,0.15721210683204,0.157196651276567,0.16336085757294,0.163306849718994,0.17512600914572,0.174959852288702
-6,0.111172851300165,0.111172851300165,0.114770539838389,0.114761956650113,0.118310199054785,0.118278248709217,0.125246169613477,0.125134670921893,0.138567473288504,0.138223527682047
-5.5,0.0768301847859141,0.0768301847859141,0.0806401200837138,0.0806245116707581,0.0844124873507504,0.08435455092204,0.0918615188713544,0.0916603589534477,0.106323784205051,0.105707871915925
-5,0.0490324889196433,0.0490324889196433,0.052787803709236,0.0527623546820863,0.0565545843783774,0.0564602474162132,0.0641090613512532,0.0637825752073659,0.0790979252417726,0.0781053039334658
-4.5,0.0283429127378897,0.0283429127378897,0.0317301171620283,0.0316929192794504,0.0352094773333869,0.0350711214716769,0.0423848120923185,0.0419042208536241,0.057168357875293,0.0557063734380515
-4,0.0144818489273399,0.0144818489273399,0.0172211482302307,0.0171729150195175,0.0201531563200833,0.0199714860983806,0.0264887863090884,0.0258470385360409,0.0403508084021505,0.0383687820122758
-3.5,0.00634280669248099,0.00634280669248099,0.00828174708066343,0.00822720125134885,0.010503883063823,0.0102925492591693,0.0156772947679419,0.0149018043220021,0.028061096678732,0.0255756457243934
-3,0.00229088616200247,0.00229088616200247,0.00345928687895963,0.00340663948093108,0.00495424691323222,0.00473909916070165,0.00885674737369932,0.00801036258121459,0.0194633507816869,0.016564961510047
-2.5,0.000649826950101728,0.000649826950101728,0.00123145791623167,0.0011891412336631,0.00211602346500947,0.00192651714974629,0.0048504144505789,0.00401532120727431,0.0136523001873884,0.010486467506315
-2,0.00013612951071028,0.00013612951071028,0.00036843184665403,0.000340820318806077,0.000828145999118002,0.000684835213999863,0.00263259612229396,0.0018834690835522,0.00980755162742557,0.00653786434880999
-1.5,1.94895498780265e-05,1.94895498780265e-05,9.24039094027411e-05,7.81142159680814e-05,0.000304639611586115,0.00021164153105859,0.0014509601775805,0.00083275003049546,0.00727953669753183,0.00404999940251454
-1,1.72951219449041e-06,1.72951219449042e-06,1.97424811767286e-05,1.39703975724611e-05,0.00010915670093392,5.68310515801874e-05,0.000828703784974808,0.000350914978206507,0.00560483653122383,0.00251664570572924
-0.5,8.4114124292535e-08,8.4114124292535e-08,3.72728858379154e-06,1.91104662484279e-06,3.94892423070963e-05,1.33414227751061e-05,0.000496644441368359,0.000143001863561799,0.00447652416243643,0.00158364394729041
0,1.92003056759512e-09,1.92003056759512e-09,6.51760231839125e-07,1.97459787721004e-07,1.48230606012857e-05,2.77585603512088e-06,0.000314030932006061,5.73340976045966e-05,0.00370003608682547,0.00101801798090967
0.5,1.69214952433154e-11,1.69214952433154e-11,1.10159063273297e-07,1.53813623667545e-08,5.88031883205952e-06,5.22978432304433e-07,0.000209729695014927,2.30430093452855e-05,0.00315397942819111,0.000673461938231771
1,4.50260721708309e-14,4.50260721708309e-14,1.86439107390744e-08,9.13652052689533e-10,2.49754163411632e-06,9.1800150185468e-08,0.000147742995710402,9.45969613806976e-06,0.00276222475187736,0.000461038603970576
1.5,2.65400972381312e-17,2.65400972381312e-17,3.26726948124892e-09,4.2500302465051e-11,1.14630039229365e-06,1.55321565380068e-08,0.000109447028311674,4.03638977840342e-06,0.0024761948379354,0.000327755812891526
2,2.34651751336361e-21,2.34651751336361e-21,6.12885017898629e-10,1.61493222060171e-12,5.71625352286465e-07,2.62881212636073e-09,8.49082385193999e-05,1.81683100588914e-06,0.00226419361587117,0.000242324700192275
2.5,1.90471943334312e-26,1.90471943334312e-26,1.26857682750518e-10,5.30365239354679e-14,3.10165869712606e-07,4.62030766557102e-10,6.8650976819297e-05,8.72437129904294e-07,0.00210505450122519,0.000186269553636147
3,7.65082481773161e-33,7.65082481773161e-33,2.96991747171688e-11,1.61052718290465e-15,1.82748482962248e-07,8.73156242474124e-11,5.75545793043213e-05,4.50204624365606e-07,0.00198432388202245,0.00014859910942732
3.5,6.98441286288284e-41,6.98441286288284e-41,8.00029066302198e-12,4.86875529307665e-17,1.16356804513066e-07,1.8277994692625e-11,4.978084802409e-05,2.50477915780815e-07,0.00189192514264134,0.000122688463704978
4,5.44090527829119e-51,5.44090527829119e-51,2.50150523019419e-12,1.57884720647157e-18,7.95219567928781e-08,4.33574648183594e-12,4.42116492372417e-05,1.50206099286639e-07,0.00182069853849954,0.00010447537093805
4.5,1.05381293222156e-63,1.05381293222156e-63,9.0859919081632e-13,5.88812164239304e-20,5.78850475394873e-08,1.18290065384264e-12,4.01455585364099e-05,9.67795425233993e-08,0.0017654690675848,9.1418929313545e-05
5,1.07446312956306e-79,1.07446312956306e-79,3.81148328968835e-13,2.68032754220512e-21,4.45157898331901e-08,3.73762369455813e-13,3.71295438599744e-05,6.66457046002384e-08,0.00172243902882339,8.18953310782364e-05
5.5,8.16990611063321e-100,8.16990611063321e-100,1.82717363273267e-13,1.55897495664196e-22,3.58841471563081e-08,1.36750219786934e-13,3.4862932282877e-05,4.87316961747035e-08,0.00168878417369036,7.48436221004728e-05
6,3.95756034947908e-125,3.95756034947908e-125,9.87642917766235e-14,1.1939100129439e-23,3.00984963946401e-08,5.75916991393693e-14,3.31411054511275e-05,3.75670201974845e-08,0.00166237996523453,6.95551348617018e-05
6.5,5.51968676696278e-157,5.51968676696278e-157,5.93179334755405e-14,1.22118963303016e-24,2.60962854139433e-08,2.76370543884943e-14,3.18216055500501e-05,3.03142863093747e-08,0.00164161254283695,6.55462712090084e-05
7,4.4954804444865e-197,4.4954804444865e-197,3.90089179608864e-14,1.66842379492904e-25,2.32542271040801e-08,1.49210876904992e-14,3.08032063136989e-05,2.54316261609295e-08,0.0016252458522837,6.24802600448405e-05
7.5,1.58187600829513e-247,1.58187600829513e-247,2.77020201707432e-14,3.00999022932506e-26,2.11919428990302e-08,8.93804141856468e-15,3.00126698368038e-05,2.20435820090246e-08,0.00161232669322705,6.01181247113548e-05
8,5.00272928932964e-311,5.00272928932964e-311,2.09781028858778e-14,7.02996568020291e-27,1.96688052825124e-08,5.85768638489939e-15,2.93961678316631e-05,1.96323587542086e-08,0.00160211581921829,5.82873577539605e-05
8.5,0,0,1.67540546239937e-14,2.07303892702847e-27,1.85275810653642e-08,4.14425144690606e-15,2.89135983949309e-05,1.78799538302178e-08,0.0015940372455503,5.68615153324681e-05
9,0,0,1.39776679329233e-14,7.50945841120619e-28,1.76625057265799e-08,3.12671875738452e-15,2.85347398133998e-05,1.6584224500849e-08,0.00158764049073073,5.57466648129457e-05
9.5,0,0,1.20840019006242e-14,3.25030916502874e-28,1.70005799026538e-08,2.48849948374635e-15,2.82365947019482e-05,1.56125964992016e-08,0.00158257214629685,5.48722107633205e-05
10,0,0,1.0752944473602e-14,1.63710345173033e-28,1.64902651184977e-08,2.06967724644029e-15,2.80015213330449e-05,1.48756410032435e-08,0.00157855426988394,5.41845688963239e-05
10.5,0,0,9.79427828184387e-15,9.36589478787724e-29,1.60944505266479e-08,1.7844419795729e-15,2.78158959143877e-05,1.43115009588811e-08,0.00157536783307216,5.36427260244068e-05
11,0,0,9.09012835839999e-15,5.95671181678689e-29,1.578595694896e-08,1.58421967019686e-15,2.76691398237385e-05,1.38764328566592e-08,0.00157283995648049,5.3215071469296e-05
11.5,0,0,8.56469662277392e-15,4.13379488757537e-29,1.55445892963171e-08,1.44018269213126e-15,2.75530022586287e-05,1.35388992162508e-08,0.0015708340106168,5.28771007909666e-05
12,0,0,8.16763087583151e-15,3.08091343745531e-29,1.53551580063463e-08,1.33449175575344e-15,2.74610246826357e-05,1.32757805053479e-08,0.00156924190374793,5.26097282845128e-05
12.5,0,0,7.86451698052596e-15,2.43337869590396e-29,1.5206121535978e-08,1.25569199308281e-15,2.73881367053879e-05,1.30698854396957e-08,0.00156797805092834,5.2398031304791e-05
13,0,0,7.63124487824492e-15,2.01435559202826e-29,1.50886359907319e-08,1.19618480532602e-15,2.73303483443776e-05,1.2908276408582e-08,0.00156697464320872,5.22303056419465e-05
13.5,0,0,7.45055919122347e-15,1.73184381313855e-29,1.49958774443643e-08,1.1507838232782e-15,2.72845138678262e-05,1.27811186703682e-08,0.00156617792747461,5.20973481475513e-05
14,0,0,7.30988310366254e-15,1.53497824607159e-29,1.49225506496266e-08,1.11586011243825e-15,2.72481493967655e-05,1.26808736351027e-08,0.00156554527512735,5.19919075339361e-05
14.5,0,0,7.19990712208715e-15,1.39411353521679e-29,1.48645276107141e-08,1.08881942468309e-15,2.72192912743396e-05,1.26017230095177e-08,0.00156504286859492,5.19082610588964e-05
15,0,0,7.11365029867787e-15,1.29116013086094e-29,1.48185782560802e-08,1.06777281154856e-15,2.71963856068674e-05,1.25391509693849e-08,0.00156464387307908,5.18418863897152e-05
15.5,0,0,7.04582096218215e-15,1.21462910323423e-29,1.47821675061443e-08,1.05132327884977e-15,2.71782018066789e-05,1.24896365630377e-08,0.00156432699025932,5.17892060542811e-05
16,0,0,6.9923719848595e-15,1.15696463229789e-29,1.47533009173159e-08,1.03842404368973e-15,2.71637647240019e-05,1.24504243699405e-08,0.00156407531320232,5.17473876576556e-05
16.5,0,0,6.95018532359103e-15,1.11304453451695e-29,1.47304063365428e-08,1.02828213160398e-15,2.71523012454626e-05,1.24193516191254e-08,0.00156387541914491,5.17141872060417e-05
17,0,0,6.91684433047264e-15,1.07930409477186e-29,1.47122425609763e-08,1.02029138905822e-15,2.71431981956873e-05,1.23947166430911e-08,0.00156371665035485,5.16878259248769e-05
17.5,0,0,6.8904668616128e-15,1.05320590757036e-29,1.46978284524062e-08,1.01398502031383e-15,2.71359690988842e-05,1.23751779914937e-08,0.00156359054383729,5.16668932120915e-05
18,0,0,6.86958129187247e-15,1.0329087380098e-29,1.46863876773444e-08,1.00900136472259e-15,2.71302279036297e-05,1.23596765478272e-08,0.00156349037892687,5.16502700553086e-05
18.5,0,0,6.85303332926845e-15,1.0170546021739e-29,1.46773054696242e-08,1.00505883526218e-15,2.71256681917726e-05,1.234737507604e-08,0.00156341081830113,5.16370685177293e-05
19,0,0,6.83991528177039e-15,1.00462817086131e-29,1.46700946987286e-08,1.00193731521372e-15,2.71220467139431e-05,1.23376110861508e-08,0.00156334762306289,5.1626583870381e-05
19.5,0,0,6.82951191744968e-15,9.94861639201219e-30,1.46643691767135e-08,9.99464186032873e-16,2.71191703431687e-05,1.23298599501678e-08,0.00156329742657107,5.16182566957239e-05
20,0,0,6.82125873623262e-15,9.87168911398508e-30,1.46598226186649e-08,9.97503728119835e-16,2.71168857318275e-05,1.23237059536008e-08,0.00156325755488175,5.16116428651253e-05


==> FigTikz/data_txt/SER_PAM6_RIN-151to-142_NEP22_L2_ER5_Rb400_OH12.9.txt <==
oma,awgn,awgn_gs,rin151,rin151gs,rin148,rin148gs,rin145,rin145gs,rin142,rin142gs
-20,0.793630341913504,0.793630341913504,0.793630940878276,0.793630940878276,0.793631536977043,0.793631536977043,0.79363272624373,0.79363272624373,0.79363509757743,0.793635098523009
-19.5,0.788792702709498,0.788792702709498,0.788793548372223,0.788793548372223,0.788794389975441,0.788794389975441,0.78879606900501,0.78879606900501,0.78879941557757,0.788799424628824
-19,0.783367608578554,0.783367608578554,0.783368802402412,0.783368802402412,0.783369990472249,0.783369990472249,0.783372360646389,0.783372360646389,0.783377083384496,0.783377112407362
-18.5,0.777284542788105,0.777284542788105,0.777286227853646,0.777286227853646,0.777287904756268,0.777287904756268,0.777291249218402,0.777291249897161,0.777297914224129,0.777297974074088
-18,0.770464862463041,0.770464862463041,0.770467240450707,0.770467240450707,0.770469606845643,0.770469606845643,0.770474325418153,0.770474331836779,0.770483729670392,0.770483823132797
-17.5,0.762821002899197,0.762821002899197,0.762824357933584,0.762824357933584,0.762827696482462,0.762827696482462,0.762834352360443,0.762834372820002,0.762847618587732,0.762847750411847
-17,0.754255664482111,0.754255664482111,0.75426039655736,0.75426039655736,0.754265104594464,0.754265105090702,0.75427449106201,0.754274533073489,0.754293198096639,0.7542933839542
-16.5,0.744661012112183,0.744661012112183,0.74466768385421,0.74466768385421,0.744674320736971,0.744674325310595,0.744687552765984,0.744687618235015,0.744713919656633,0.744714181562195
-16,0.733917933239396,0.733917933239396,0.733927335159285,0.733927335159285,0.733936686710725,0.733936701153471,0.733955330547369,0.733955422768983,0.733992471882925,0.733992840712159
-15.5,0.721895423465158,0.721895423465158,0.721908664339212,0.721908664712809,0.721921833332537,0.721921862805609,0.721948084815825,0.721948214621064,0.722000366073599,0.722000885040182
-15,0.708450200533872,0.708450200533872,0.708468833725549,0.708468837006359,0.708487363995352,0.708487409754527,0.708524296576907,0.708524479097554,0.708597823219434,0.708598552639082
-14.5,0.69342669141199,0.69342669141199,0.693452887808561,0.693452897993138,0.69347893639235,0.693479000666105,0.693530841447858,0.693531097751227,0.693634130339529,0.693635154088083
-14,0.676657596693999,0.676657596693999,0.676694381672572,0.676694402220922,0.67673095295569,0.676731043082033,0.676803805019005,0.676804164297932,0.676948697976896,0.676950132109954
-13.5,0.657965315946592,0.657965315946592,0.658016890683661,0.658016922341154,0.658068154424133,0.658068280513945,0.65817023904236,0.658170741484431,0.658373132798582,0.658375136790818
-13,0.637164620976248,0.637164620976248,0.637236793113459,0.637236837277372,0.637308509415513,0.637308685274232,0.637451261317655,0.637451961733791,0.637734740672332,0.637737531541613
-12.5,0.614067094399903,0.614067094399903,0.614167845572164,0.614167906924586,0.614267924698888,0.614268168928188,0.61446702737386,0.614467999516758,0.614861993941846,0.61486586291134
-12,0.588488007828626,0.588488007828626,0.588628226852206,0.588628311582241,0.588767449234557,0.588767786403446,0.589044244364714,0.589045585488935,0.589592622204866,0.589597952058211
-11.5,0.560256489101596,0.560256489101596,0.5604508900558,0.560451006093016,0.560643804903315,0.560644266460859,0.561027041100296,0.561028875464954,0.561785095774495,0.561792373781182
-11,0.52922999762768,0.52922999762768,0.529498219978327,0.529498376962053,0.529764216489688,0.529764840630056,0.530292117679107,0.530294595910295,0.531334320258305,0.531344134852094
-10.5,0.495314239840761,0.495314239840761,0.495682078126489,0.495682286671287,0.496046573744158,0.49604740250215,0.496769107121479,0.496772394800056,0.498192271206085,0.498205267659698
-10,0.458489616569308,0.458489616569308,0.458990234475878,0.458990503827243,0.45948583304612,0.459486903101911,0.460466876117847,0.46047111822588,0.462393947078375,0.462410693750619
-9.5,0.418844935812827,0.418844935812827,0.419519762644947,0.41952009495557,0.420187083163232,0.420188403538724,0.421505897358472,0.42151113315887,0.424088236281224,0.424108912516852
-9,0.376618191642616,0.376618191642616,0.377516959215653,0.377517337173416,0.378404608014021,0.378406112206067,0.380155603281609,0.380161586195207,0.383571880248292,0.383595633892501
-8.5,0.332242349117221,0.332242349117221,0.333421403533159,0.333421765713079,0.334584265214051,0.334585716626705,0.336873513785126,0.336879361339271,0.341322509860416,0.341346247893778
-8,0.286390885646566,0.286390885646566,0.287908555379663,0.287908750577628,0.289403271826678,0.289404090312227,0.292339738969364,0.292343303233475,0.298023767962239,0.298040062525933
-7.5,0.240013052231197,0.240013052231197,0.241920641103434,0.241920350305885,0.243797004411042,0.243795973452102,0.247476348478821,0.247473178214022,0.254572279041857,0.254566069655624
-7,0.194342708069603,0.194342708069603,0.196669969959318,0.196668586606431,0.198957311908532,0.198952135845921,0.203436972022368,0.203418787897019,0.212053902249072,0.211997913560136
-6.5,0.150858697799694,0.150858697799694,0.153594020660032,0.15359049564822,0.156283038648614,0.156269779735526,0.161549967956919,0.161502791962392,0.171677409651202,0.171526916778552
-6,0.111172844576723,0.111172844576723,0.114241451336591,0.114234153267386,0.117264723527541,0.117237306300416,0.123202057405918,0.123104647032654,0.134660062524289,0.134348984151546
-5.5,0.0768301776909424,0.0768301776909424,0.0800784794224605,0.0800652031281682,0.0832970083818281,0.083247257240937,0.0896624044481898,0.0894864438478087,0.102073198541399,0.101515192521791
-5,0.0490324819770919,0.0490324819770919,0.0522315204939159,0.0522098719114027,0.0554382285060838,0.055357197216988,0.0618712314713703,0.0615854219057115,0.0746752525089263,0.0737743133634687
-4.5,0.0283429065604756,0.0283429065604756,0.0312238561779067,0.0311922351477138,0.0341740869048527,0.0340553663030819,0.0402466322128381,0.0398263433944275,0.0527774435575804,0.0514503873118583
-4,0.0144818440506532,0.0144818440506532,0.0168053135537876,0.0167644026261934,0.0192745727140032,0.0191192279444601,0.0245824024592664,0.0240236194966828,0.0361917051106114,0.0343985492800782
-3.5,0.00634280338103742,0.00634280338103742,0.00797967198489167,0.00793363208118957,0.00983039639718166,0.00965105918285824,0.0140968322393316,0.0134280586129659,0.0242908692962524,0.0220607743935453
-3,0.00229088430186979,0.00229088430186979,0.00326945149057518,0.00322542305264186,0.00449284027316994,0.0043128159294282,0.00763707515387106,0.00691954837898031,0.0161692775110314,0.0136062867757422
-2.5,0.000649826127143075,0.000649826127143075,0.00113051672460486,0.00109569385348488,0.00183514282383843,0.00168026268963672,0.00396729403173443,0.00327818107477502,0.0108477924966235,0.00810846902333453
-2,0.000136129241140505,0.000136129241140505,0.000323877912439311,0.000301752246207742,0.000675736836688272,0.000562836629536751,0.00202305628474233,0.00142844592414946,0.00744955667423605,0.00470102620686649
-1.5,1.9489489396414e-05,1.9489489396414e-05,7.6252379473647e-05,6.52721277828419e-05,0.00022973883641212,0.000160325565121983,0.00104092141242791,0.000574973648481684,0.00529587564777384,0.0026748887019439
-1,1.72950376729894e-06,1.72950376729894e-06,1.49099354132478e-05,1.0747708749027e-05,7.48345354490414e-05,3.85903459930102e-05,0.000553480510322526,0.000215647330914776,0.00391827633798476,0.00150907896069617
-0.5,8.411347970695e-08,8.411347970695e-08,2.5035160667953e-06,1.30918145065091e-06,2.42890703679239e-05,7.8489595889967e-06,0.000308788534593433,7.63496887391145e-05,0.00301877709644226,0.000853476561528798
0,1.92000739485377e-09,1.92000739485377e-09,3.78393607820694e-07,1.15313704748819e-07,8.09920072112754e-06,1.35956711896637e-06,0.000182076535278921,2.59537229951353e-05,0.00241638696522452,0.000489258074940226
0.5,1.69211732305303e-11,1.69211732305303e-11,5.37928375207702e-08,7.24569356917602e-09,2.83382280101633e-06,2.03906315298235e-07,0.000113766121750603,8.64167672297995e-06,0.002002601073406,0.000287221072066723
1,4.50247198317079e-14,4.50247198317079e-14,7.45855140967487e-09,3.24522542288662e-10,1.0573826656995e-06,2.71594831616218e-08,7.53214868248774e-05,2.8802652290546e-06,0.00171168678258256,0.000174203837855011
1.5,2.65388381391478e-17,2.65388381391478e-17,1.04540395461666e-09,1.05154932484737e-11,4.26254187404824e-07,3.3216822129458e-09,5.27353812406059e-05,9.82247797690488e-07,0.00150292926797902,0.000109907943797843
2,2.34634155756633e-21,2.34634155756633e-21,1.53861576996531e-10,2.54619588564781e-13,1.87359291007432e-07,3.88072667186155e-10,3.89057822108088e-05,3.49851058178332e-07,0.00135045506048571,7.24609805961091e-05
2.5,1.90449355827649e-26,1.90449355827649e-26,2.46877404294863e-11,4.8438535531383e-15,9.02270338029034e-08,4.52197138921055e-11,3.01043945963534e-05,1.32471310472965e-07,0.00123739933072995,5.00317900263359e-05
3,7.64938934070215e-33,7.64938934070215e-33,4.464589106427e-12,7.73504312253694e-17,4.76285816615008e-08,5.4901106743928e-12,2.43030299798863e-05,5.40696630340272e-08,0.00115250119243769,3.61817117502687e-05
3.5,6.98233876697796e-41,6.98233876697796e-41,9.33798388010608e-13,1.12168042437445e-18,2.74712729918161e-08,7.23623704882595e-13,2.03582446437966e-05,2.40127461802678e-08,0.00108807005937606,2.73587484133933e-05
4,5.43834718272081e-51,5.43834718272081e-51,2.29631381477311e-13,1.609776178615e-20,1.72095584866865e-08,1.07295608540373e-13,1.76023592763174e-05,1.16586927642389e-08,0.00103874281098682,2.15652982928067e-05
4.5,1.05302828295766e-63,1.05302828295767e-63,6.68322039100882e-14,2.49482189024011e-22,1.16186976036873e-08,1.84042886529882e-14,1.56320524017636e-05,6.19151070876866e-09,0.00100070735453748,1.76515963265355e-05
5,1.07319581844731e-79,1.07319581844731e-79,2.29710518432231e-14,4.53271547094017e-24,8.38050353802721e-09,3.72204637959904e-15,1.41956981783332e-05,3.5855938601747e-09,0.000971207124915814,1.49386890604379e-05
5.5,8.15463725235116e-100,8.15463725235116e-100,9.24128221121644e-15,1.03676881763484e-25,6.40125683772207e-09,8.96298583383538e-16,1.31314774341301e-05,2.25148537413333e-09,0.000948218249258112,1.30147175439991e-05
6,3.94583696830525e-125,3.94583696830525e-125,4.29329177420981e-15,3.15762668357937e-27,5.13402428213338e-09,2.57358757367681e-16,1.23323550117706e-05,1.52158375514476e-09,0.00093023492104628,1.1622953822652e-05
6.5,5.4937596027629e-157,5.4937596027629e-157,2.26698776477658e-15,1.33057952189541e-28,4.29006639669469e-09,8.76137644477998e-17,1.17256824892702e-05,1.09756749614697e-09,0.000916123896400673,1.05990219517225e-05
7,4.46197742377155e-197,4.46197742377155e-197,1.33805379846074e-15,7.91495101738119e-30,3.70914924350076e-09,3.49764143184912e-17,1.12609859621379e-05,8.37871027969093e-10,0.000905023981833117,9.83492094725105e-06
7.5,1.56315546405631e-247,1.56315546405631e-247,8.68597650731923e-16,6.66773791131294e-31,3.29820565668325e-09,1.61383609579331e-17,1.09024584234007e-05,6.71374500344792e-10,0.000896275354123116,9.25793288820471e-06
8,4.90859492038874e-311,4.90859492038874e-311,6.10880844112201e-16,7.86840063420832e-32,3.0008972937652e-09,8.46745011899943e-18,1.06242262438632e-05,5.6039678915043e-10,0.000889369023973919,8.81796898437803e-06
8.5,0,0,4.59250998387101e-16,1.27294128761508e-32,2.78182159369992e-09,4.96810873243937e-18,1.04072918688977e-05,4.83969770379927e-10,0.000883910145234585,8.47980133235133e-06
9,0,0,3.6476782946576e-16,2.74379572660448e-33,2.61797277404563e-09,3.20739804672637e-18,1.02375132974548e-05,4.29890002614753e-10,0.000879591005268987,8.21818462069696e-06
9.5,0,0,3.03052267605328e-16,7.63033897870196e-34,2.49394640514316e-09,2.24460660896849e-18,1.01042393802704e-05,3.90759303069907e-10,0.000876170895993899,8.01472390395408e-06
10,0,0,2.61160361756632e-16,2.64857225094401e-34,2.3991505594444e-09,1.6800988305213e-18,9.99936901074741e-06,3.61923969922227e-10,0.000873460950503493,7.85581957504181e-06
10.5,0,0,2.31823896184539e-16,1.11134491581833e-34,2.32613073551962e-09,1.32940267562455e-18,9.91669006385674e-06,3.40357809110324e-10,0.000871312613934487,7.73129063948966e-06
11,0,0,2.1075591889965e-16,5.47240360611894e-35,2.26953323087218e-09,1.10092185707061e-18,9.8514066918959e-06,3.24033642722781e-10,0.000869608808157529,7.6334337717236e-06
11.5,0,0,1.95316134353383e-16,3.07938404774722e-35,2.22544555141514e-09,9.46169542053182e-19,9.79979590047253e-06,3.11557258946771e-10,0.00086825711584807,7.55636790672111e-06
12,0,0,1.8381538695647e-16,1.93477677733415e-35,2.19096572451934e-09,8.37995564516607e-19,9.75895448848276e-06,3.01947305402079e-10,0.000867184493310482,7.49556955534955e-06
12.5,0,0,1.75136363141861e-16,1.33061376722651e-35,2.16391422325464e-09,7.60427562730859e-19,9.72661023864195e-06,2.94498964380237e-10,0.000866333150461565,7.44753791977792e-06
13,0,0,1.68518140117647e-16,9.85040593130443e-36,2.14263692949365e-09,7.03651764709697e-19,9.70097951790619e-06,2.88697161751605e-10,0.000865657328326264,7.40954995434159e-06
13.5,0,0,1.6342921887916e-16,7.74070268207809e-36,2.12586756737754e-09,6.61403427375102e-19,9.6806588852e-06,2.84159874190831e-10,0.000865120770863773,7.37947883451734e-06
14,0,0,1.59490158792206e-16,6.38315984708045e-36,2.11262984243647e-09,6.29546871530085e-19,9.66454193983972e-06,2.80600200029932e-10,0.000864694736633249,7.35565785265834e-06
14.5,0,0,1.56424973294522e-16,5.47182699466393e-36,2.10216664325578e-09,6.0527059231374e-19,9.65175511639002e-06,2.77800413568638e-10,0.00086435643191688,7.33677734611204e-06
15,0,0,1.54029725121218e-16,4.83888673761995e-36,2.09388804978365e-09,5.86613873381371e-19,9.64160784090001e-06,2.75593849750339e-10,0.000864087773989838,7.32180597135465e-06
15.5,0,0,1.52151703388533e-16,4.38716371008181e-36,2.08733264911956e-09,5.72178880980042e-19,9.63355366429832e-06,2.7385201770437e-10,0.00086387441372016,7.30993013910093e-06
16,0,0,1.5067528501036e-16,4.05767851320745e-36,2.08213842513258e-09,5.60950114311e-19,9.62715984553889e-06,2.72475278447565e-10,0.000863704962325134,7.30050714025187e-06
16.5,0,0,1.49512123830839e-16,3.81313915641734e-36,2.07802064004643e-09,5.52177946361196e-19,9.6220834773888e-06,2.71385999453775e-10,0.00086357037913738,7.29302868723739e-06
17,0,0,1.48594207287233e-16,3.62911146551769e-36,2.07475489125536e-09,5.45301530940424e-19,9.61805270292216e-06,2.70523461770604e-10,0.000863463486535903,7.28709244064422e-06
17.5,0,0,1.47868854814427e-16,3.48908293578506e-36,2.072164043989e-09,5.39896537002593e-19,9.61485190886916e-06,2.69840027883624e-10,0.000863378585427708,7.28237969811477e-06
18,0,0,1.4729505807441e-16,3.38159199915443e-36,2.07010809637927e-09,5.35638932499962e-19,9.6123100358462e-06,2.69298230248681e-10,0.000863311150309604,7.27863786463439e-06
18.5,0,0,1.46840766074438e-16,3.29849804873484e-36,2.06847628248926e-09,5.32279386841649e-19,9.6102913379381e-06,2.68868541207522e-10,0.000863257587359685,7.27566664946395e-06
19,0,0,1.46480847250189e-16,3.23390474241949e-36,2.06718089588594e-09,5.29624853498706e-19,9.60868807119921e-06,2.68527653158622e-10,0.000863215042479849,7.27330717836828e-06
19.5,0,0,1.46195544196557e-16,3.18346987663415e-36,2.06615244408298e-09,5.27525107696266e-19,9.60741470384126e-06,2.68257144743449e-10,0.000863181248942814,7.27143339328685e-06
20,0,0,1.45969291940812e-16,3.14395095348597e-36,2.06533583766388e-09,5.25862768980668e-19,9.6064033285232e-06,2.68042441609854e-10,0.000863154406452437,7.2699452511903e-06


==> FigTikz/data_txt/SER_PAM6_RIN-155to-140_NEP22_L2_ER5_Rb400_OH10.txt <==
oma,awgn,awgn_gs,rin155,rin155gs,rin150,rin150gs,rin145,rin145gs,rin140,rin140gs
-20,0.793111019569972,0.793111019569972,0.793111261140979,0.793111261140979,0.793111783464775,0.793111783464775,0.793113435019524,0.793113435019524,0.79311864961864,0.793118685842691
-19.5,0.788210286226638,0.788210286226638,0.788210627291878,0.788210627291878,0.788211364734454,0.788211364734454,0.788213696416152,0.788213696416152,0.78822105656094,0.788221131460599
-19,0.782714511631284,0.782714511631284,0.782714993109257,0.782714993109257,0.782716034135839,0.782716034135839,0.782719325588743,0.782719325588743,0.782729713257753,0.782729830341109
-18.5,0.776552299559328,0.776552299559328,0.776552979150612,0.776552979150612,0.776554448504693,0.776554448504693,0.776559093222301,0.776559093892841,0.776573753035898,0.776573918247941
-18,0.769644039257268,0.769644039257268,0.769644998291459,0.769644998291459,0.769647071792649,0.769647071792649,0.769653625088799,0.769653631425399,0.769674308658014,0.769674541718306
-17.5,0.761901106684494,0.761901106684494,0.761902459732688,0.761902459732688,0.761905385048935,0.761905385048935,0.761914629095731,0.761914649288382,0.761943802201519,0.761944130858132
-17,0.753225051093704,0.753225051093704,0.753226959441795,0.753226959441795,0.753231085200076,0.753231085200076,0.753244120867051,0.753244162322863,0.753285251592127,0.753285714849285
-16.5,0.743506798409851,0.743506798409851,0.743509488904705,0.743509488904705,0.743515305402343,0.743515305402343,0.743533680615277,0.743533745211859,0.743591641372848,0.743592293982594
-16,0.732625919721573,0.732625919721573,0.732629711064182,0.732629711064182,0.732637906626087,0.732637907030813,0.732663795984433,0.73266388697064,0.73274542234621,0.732746341030863
-15.5,0.720450036942261,0.720450036942261,0.720455376248981,0.720455376248981,0.720466916842713,0.720466920459115,0.720503368641843,0.720503496696359,0.720618234451564,0.720619526471241
-15,0.706834470757448,0.706834470757448,0.706841984183917,0.706841984183917,0.706858222381354,0.706858233677761,0.706909502748675,0.706909682785727,0.707070986535084,0.707072801385004
-14.5,0.691622281425977,0.691622281425977,0.691632843881234,0.691632843881234,0.691655669229237,0.691655692116373,0.691727734211667,0.691727986986739,0.691954478797992,0.691957023990533
-14,0.674644914570154,0.674644914570154,0.674659745044873,0.674659745044873,0.674691789549102,0.674691824913582,0.674792929070739,0.674793283327373,0.675110821125594,0.67511438312134
-13.5,0.655723745973321,0.655723745973321,0.655744536489197,0.655744536761443,0.655789453145847,0.655789502614785,0.655931160627436,0.655931655901286,0.656375984723007,0.65638095598438
-13,0.634672925718468,0.634672925718468,0.634702014572968,0.634702016680227,0.634764848603131,0.634764917582757,0.634962980899427,0.634963671046426,0.635583924527942,0.635590837085745
-12.5,0.61130405551765,0.61130405551765,0.611344654849296,0.611344661068395,0.611432333272032,0.611432429037182,0.611708629723263,0.611709587079706,0.612572819510069,0.612582383769566
-12,0.585433392692175,0.585433392692175,0.585489881832859,0.585489893927657,0.585611842594625,0.585611974732628,0.585995868792628,0.585997188479085,0.587194081294947,0.58720722493296
-11.5,0.556892450341421,0.556892450341421,0.556970742138278,0.556970760225618,0.557139717871564,0.557139898606856,0.557671270717324,0.557673073716768,0.559324846418433,0.559342740052269
-11,0.525543029681485,0.525543029681485,0.525651007470626,0.525651031905842,0.525883957182082,0.525884201251838,0.526615897086456,0.526618328889115,0.528884636971284,0.5289086771731
-10.5,0.491297822066541,0.491297822066541,0.491445824021821,0.491445856407949,0.491764961394597,0.491765284758332,0.49276629372966,0.492769511695295,0.495856657830564,0.495888348119513
-10,0.454147651837601,0.454147651837601,0.454348941655557,0.454348983321528,0.454782725287704,0.454783141205164,0.456141496276202,0.456145631994532,0.460313667742627,0.460354285960881
-9.5,0.414196022636206,0.414196022636206,0.41446712007483,0.414467171118249,0.415050934157708,0.415051443794948,0.41687609208445,0.416881162784982,0.422447361447594,0.422497217967039
-9,0.371700611517593,0.371700611517593,0.372061258239972,0.372061315470264,0.372837305289499,0.372837877657064,0.375258080122768,0.375263803074256,0.382598594291747,0.382655565957954
-8.5,0.327119364075292,0.327119364075292,0.327591768456532,0.32759182130942,0.328607425117834,0.328607957509694,0.33176804095467,0.331773475613774,0.341283551328071,0.341340439569535
-8,0.281155481859912,0.281155481859912,0.281762345151646,0.281762368135414,0.283065952667241,0.283066198150827,0.287112811484959,0.287115721060419,0.299208378274028,0.29924855946236
-7.5,0.23479062704952,0.23479062704952,0.235551374997461,0.235551314820533,0.237184305437021,0.237183750583707,0.24224266054923,0.242238469941049,0.257262612384123,0.257253592830234
-7,0.189289474484313,0.189289474484313,0.190214256049311,0.190214011980284,0.19219843124202,0.192196111942402,0.198336885597635,0.198317172519784,0.216481352845861,0.216366485332023
-6.5,0.146153069217278,0.146153069217278,0.147234681743657,0.147234080573164,0.149556004820249,0.149550275100521,0.156741069654348,0.156691761468192,0.177969291186313,0.177659328210652
-6,0.10699736203842,0.10699736203842,0.108202577885227,0.108201352635337,0.110793423108223,0.110781762511441,0.118843589537829,0.118743563323953,0.142787929808525,0.142156212859189
-5.5,0.0733435121965059,0.0733435121965059,0.0746073096101046,0.074605105615549,0.077335160364289,0.0773142303941089,0.0858932678661308,0.0857148435609581,0.111820249939128,0.110707232352794
-5,0.0463353776045438,0.0463353776045438,0.0475635161221583,0.0475599643487914,0.0502363126797126,0.0502026020417215,0.0587853827033799,0.0584988088405758,0.0856412384272969,0.0838736970047205
-4.5,0.0264480760832263,0.0264480760832263,0.0275332150051774,0.0275281090127361,0.02993096269972,0.0298823125721481,0.0378730310125656,0.0374563985002421,0.0644311272390748,0.0618567169194064
-4,0.0133025991474407,0.0133025991474407,0.0141539585519994,0.0141475097704343,0.0160859125225011,0.0160236964152717,0.0228780029832957,0.0223308923344556,0.0479631868498473,0.044492194068994
-3.5,0.00571275542022482,0.00571275542022482,0.00628878462008473,0.00628179696123107,0.00765636612608689,0.00758706422732982,0.0129580319431906,0.0123121878440707,0.0356763304324974,0.0313143231757336
-3,0.00201308648590969,0.00201308648590969,0.00233737357092578,0.00233107902044712,0.00316732332741307,0.00310151050123669,0.00692730318368884,0.00624495493767765,0.0268114885403406,0.0216663540412954
-2.5,0.000553646562514883,0.000553646562514883,0.000699093834153236,0.000694561553032604,0.00112012207864667,0.00106809432856168,0.00354999480885738,0.00290568331517004,0.0205659266150977,0.0148237295805942
-2,0.000111567119143218,0.000111567119143218,0.000160917169614895,0.000158429023408047,0.000335449453590636,0.000302021585431032,0.00178663185199313,0.00124071626745647,0.0162169964214145,0.0100970145376554
-1.5,1.52130347496547e-05,1.52130347496547e-05,2.71448825724011e-05,2.61591459720062e-05,8.54665957161669e-05,6.83645750594806e-05,0.000908121243551504,0.000488337111895851,0.0131879007007953,0.00689654630547215
-1,1.26977120931317e-06,1.26977120931317e-06,3.19644867623148e-06,2.93144769603117e-06,1.89919963404373e-05,1.21041789438096e-05,0.00047746345517902,0.000178747257113925,0.0110577305313606,0.00475774465062419
-0.5,5.71744144444364e-08,5.71744144444364e-08,2.52672458480016e-07,2.07361109544326e-07,3.84048763488581e-06,1.6456955251654e-06,0.000263595841653367,6.16635133903938e-05,0.00953731653123971,0.00333731615356686
0,1.18449712699401e-09,1.18449712699401e-09,1.31919336038029e-08,8.55514569727408e-09,7.39697048964528e-07,1.69960519441622e-07,0.000153910160137137,2.04003136386224e-05,0.00843425345844961,0.00239380633856849
0.5,9.24011351754772e-12,9.24011351754772e-12,4.61360368174655e-10,1.89510013045073e-10,1.40811361512079e-07,1.33262413495158e-08,9.53006254878065e-05,6.60642500304034e-06,0.00762152864634904,0.00176348348390162
1,2.10868301445595e-14,2.10868301445595e-14,1.11505226121287e-11,2.07645080122822e-12,2.73229585935211e-08,8.03059166016841e-10,6.25824739306899e-05,2.14137956269993e-06,0.00701456294831314,0.00133809390480084
1.5,1.02446844648112e-17,1.02446844648112e-17,1.91762399172472e-13,1.04407838870005e-14,5.56909366267898e-09,3.81924355754373e-11,4.35005513445795e-05,7.10536659170122e-07,0.00655604931832828,0.00104716580760234
2,7.10118129548269e-22,7.10118129548269e-22,2.42776016747847e-15,2.26879352196319e-17,1.22750807652685e-09,1.4933996910145e-12,3.18915008684326e-05,2.46490606948036e-07,0.00620637248904529,0.000845150827871088
2.5,4.24296492838059e-27,4.24296492838059e-27,2.39226752994495e-17,2.05503133382887e-20,3.00089428475253e-10,5.06755709138367e-14,2.45443025050028e-05,9.10423360299077e-08,0.0059376040897079,0.000702617194710835
3,1.15875703570672e-33,1.15875703570672e-33,1.99359640203192e-19,7.73394482244086e-24,8.29572240442923e-11,1.59115568606124e-15,1.97243602585561e-05,3.63156542169088e-08,0.00572969739807629,0.000600446520476054
3.5,6.50756004524258e-42,6.50756004524258e-42,1.56350958305844e-21,1.25528113204503e-27,2.6244246853878e-11,4.95881104217595e-17,1.64599643241392e-05,1.57952246691364e-08,0.00556803058890754,0.000526100803962591
4,2.74937286783994e-52,2.74937286783994e-52,1.30099446211778e-23,9.54351447837201e-32,9.54332191780335e-12,1.64693408711908e-18,1.41869685572613e-05,7.52768211142836e-09,0.0054417877363847,0.000471252865720441
4.5,2.46397631409483e-65,2.46397631409483e-65,1.29235187806192e-25,3.86466642575052e-36,3.9793849150945e-12,6.23263771581735e-20,1.2566347326187e-05,3.93304783910717e-09,0.0053428701839892,0.00043029005055975
5,9.51604025684224e-82,9.51604025684224e-82,1.69749156198978e-27,9.88179732371623e-41,1.88821438039657e-12,2.84827716175951e-21,1.13875624360904e-05,2.24583619008181e-09,0.00526515035510829,0.000399368530921338
5.5,2.1295759188985e-102,2.1295759188985e-102,3.18518684290132e-29,1.95365751343443e-45,1.00817111475641e-12,1.64524726621872e-22,1.05157740160015e-05,1.3933894502815e-09,0.00520395093405796,0.000375812337513966
6,2.20857844791382e-128,2.20857844791382e-128,8.96249314095796e-31,3.72771380654977e-50,5.97815180730426e-13,1.23924441669112e-23,9.86211749147202e-06,9.32194232008056e-10,0.00515567512574539,0.000357728062809262
6.5,4.41392971845319e-161,4.41392971845319e-161,3.8597481487988e-32,8.59746082565649e-55,3.88332214832794e-13,1.23719804895093e-24,9.3664715508498e-06,6.6677281696042e-10,0.00511754000938573,0.000343755015948319
7,3.10268067301751e-202,3.10268067301751e-202,2.53493310658465e-33,2.96301622833936e-59,2.72687185024214e-13,1.64127272453112e-25,8.98718359946895e-06,5.05468760944055e-10,0.00508738146067568,0.000332901059698373
7.5,4.9654472664916e-254,4.9654472664916e-254,2.4842759824617e-34,1.8346894332052e-63,2.04456728092051e-13,2.86733851048828e-26,8.69477710561313e-06,4.02712714909774e-10,0.00506350958127824,0.000324433171843947
8,3.1756563452092e-319,3.1756563452092e-319,3.51236585214507e-35,2.35989620227991e-67,1.61894812160357e-13,6.4813886670257e-27,8.46799777456762e-06,3.34578125577908e-10,0.00504460033113006,0.00031780336185262
8.5,0,0,6.88181428454144e-36,6.9651225145128e-71,1.34090471019285e-13,1.85189231377763e-27,8.29126792323775e-06,2.87854885152182e-10,0.00502961348855307,0.000312597724815043
9,0,0,1.79119775360945e-36,4.97131917992011e-74,1.1522467975579e-13,6.5148491763469e-28,8.15300902766335e-06,2.54907048246046e-10,0.00501773001156874,0.000308500849072504
9.5,0,0,5.94293538587728e-37,8.65816060577714e-77,1.02021581352429e-13,2.746588824368e-28,8.04451178115791e-06,2.31132897230849e-10,0.00500830386676572,0.000305270563077217
10,0,0,2.41907573079698e-37,3.57975481302636e-79,9.25465488779785e-14,1.35184290728135e-28,7.95915904529167e-06,2.13652799837854e-10,0.00500082476015568,0.000302719751114378
10.5,0,0,1.16737516593826e-37,3.32576531871727e-81,8.56075867400139e-14,7.5820649850453e-29,7.89188107962607e-06,2.00602667340881e-10,0.00499488915813566,0.000300703076720118
11,0,0,6.48216994369218e-38,6.45423211829255e-83,8.04422327566039e-14,4.74197148515329e-29,7.838766780564e-06,1.90738707625994e-10,0.00499017766159103,0.00029910716563139
11.5,0,0,4.03748211838603e-38,2.40942915209641e-84,7.65464096685841e-14,3.24500286358141e-29,7.79678175079512e-06,1.8320841180843e-10,0.00498643728079764,0.000297843263734706
12,0,0,2.76106118308292e-38,1.58943485324529e-85,7.35770733623481e-14,2.39063402412174e-29,7.76356088051949e-06,1.77413485657759e-10,0.00498346751157663,0.000296841690692731
12.5,0,0,2.03651746870326e-38,1.70665519634113e-86,7.12948037238848e-14,1.87031909152484e-29,7.73725380328619e-06,1.72925310155178e-10,0.00498110937326709,0.000296047613490648
13,0,0,1.59657002923091e-38,2.76419344315996e-87,6.95288176515361e-14,1.53630958411461e-29,7.71640847603708e-06,1.69431324087837e-10,0.00497923676307703,0.000295417801783807
13.5,0,0,1.31456455504589e-38,6.30797411499972e-88,6.81549935813513e-14,1.31257712092519e-29,7.6998826501592e-06,1.66700122172507e-10,0.00497774962755138,0.000294918121323615
14,0,0,1.12577792045975e-38,1.91088378151601e-88,6.70816794611487e-14,1.1574900968101e-29,7.68677601430087e-06,1.64558178714156e-10,0.00497656856303204,0.000294521587419572
14.5,0,0,9.94927900423723e-39,7.30198990106913e-89,6.62402891530762e-14,1.04698919424097e-29,7.67637783492934e-06,1.62873971300947e-10,0.00497563054213404,0.000294206846763323
15,0,0,9.01681596908796e-39,3.3715233379642e-89,6.55789225677889e-14,9.66502382328862e-30,7.66812633175452e-06,1.6154692498534e-10,0.00497488552892903,0.000293956989140732
15.5,0,0,8.33744112956174e-39,1.81479624117586e-89,6.50579424183386e-14,9.06835158798198e-30,7.66157701470277e-06,1.60499566161269e-10,0.0049742937964479,0.000293758614655942
16,0,0,7.83364288333344e-39,1.10563579193586e-89,6.46468465162616e-14,8.6197527929318e-30,7.65637791393957e-06,1.59671858401289e-10,0.00497382379978171,0.000293601099805492
16.5,0,0,7.45475259287213e-39,7.44175243245568e-90,6.43220166374497e-14,8.27867341540754e-30,7.65225014385778e-06,1.59017050850724e-10,0.00497345048907567,0.000293476018915552
17,0,0,7.16659205775485e-39,5.42592335654147e-90,6.40650726144561e-14,8.01701275904572e-30,7.64897261519692e-06,1.58498594413028e-10,0.00497315397103845,0.000293376687356856
17.5,0,0,6.94547291533888e-39,4.21785703368736e-90,6.38616522455054e-14,7.81484300319988e-30,7.64636998631997e-06,1.58087824493044e-10,0.00497291844671587,0.000293297800462808
18,0,0,6.7745905198335e-39,3.45106968569002e-90,6.37004960184087e-14,7.65774975768089e-30,7.64430315233134e-06,1.57762202486434e-10,0.00497273136835008,0.000293235147818902
18.5,0,0,6.64178474404702e-39,2.94155531810201e-90,6.35727534774312e-14,7.53513039418259e-30,7.64266172796695e-06,1.57503970119865e-10,0.00497258277003674,0.000293185387012962
19,0,0,6.53810750754533e-39,2.59040418174077e-90,6.34714530261651e-14,7.43907543952799e-30,7.64135810027401e-06,1.57299112515957e-10,0.00497246473629229,0.000293145864358991
19.5,0,0,6.45688107360818e-39,2.34125530696866e-90,6.33910937376906e-14,7.36361482969077e-30,7.64032271944562e-06,1.57136554528283e-10,0.004972370980076,0.000293114472770835
20,0,0,6.39306334983263e-39,2.16034044542288e-90,6.3327329222101e-14,7.30419840423147e-30,7.63950036763267e-06,1.57007534906096e-10,0.00497229650769886,0.000293089539042507


==> FigTikz/data_txt/SER_PAM6_RIN-155to-143_NEP22_L2_ER5_Rb400_OH10.txt <==
oma,awgn,awgn_gs,rin155,rin155gs,rin147,rin147gs,rin145,rin145gs,rin143,rin143gs
-20,0.793111019577611,0.793111019577611,0.793111261140979,0.793111261140979,0.793112543683003,0.793112543683003,0.793113435019524,0.793113435019524,0.793114847531257,0.793114847531257
-19.5,0.788210286237424,0.788210286237424,0.788210627291878,0.788210627291878,0.788212438030504,0.788212438030504,0.788213696416152,0.788213696416152,0.78821568953539,0.788215690370136
-19,0.78271451164651,0.78271451164651,0.782714993109257,0.782714993109257,0.78271754924581,0.78271754924581,0.782719325588743,0.782719325588743,0.782722137957873,0.782722145921594
-18.5,0.776552299580819,0.776552299580819,0.776552979150612,0.776552979150612,0.77655658694681,0.77655658694681,0.776559093222301,0.776559093892841,0.776563062121473,0.77656308760614
-18,0.769644039287597,0.769644039287597,0.769644998291459,0.769644998291459,0.76965008938878,0.76965008938878,0.769653625088799,0.769653631425399,0.769659225067094,0.769659277541885
-17.5,0.761901106727283,0.761901106727283,0.761902459732688,0.761902459732688,0.76190964150822,0.761909642051272,0.761914629095731,0.761914649288382,0.761922528420643,0.761922610311049
-17,0.753225051154054,0.753225051154054,0.753226959441795,0.753226959441795,0.753237087415369,0.753237092468023,0.753244120867051,0.753244162322863,0.753255260180284,0.753255375640009
-16.5,0.743506798494937,0.743506798494937,0.743509488904705,0.743509488904705,0.743523766190511,0.743523782199285,0.743533680615277,0.743533745211859,0.743549381292959,0.743549544001212
-16,0.732625919841475,0.732625919841475,0.732629711064182,0.732629711064182,0.732649827627556,0.732649860368134,0.732663795984433,0.73266388697064,0.732685912527203,0.732686141670655
-15.5,0.720450037111121,0.720450037111121,0.720455376248981,0.720455376248981,0.720483702419475,0.720483753321502,0.720503368641843,0.720503496696359,0.72053450056309,0.720534822997578
-15,0.706834470995072,0.706834470995072,0.706841984183917,0.706841984183917,0.706881838604029,0.706881910180315,0.706909502748675,0.706909682785727,0.706953285660143,0.706953738872689
-14.5,0.691622281760041,0.691622281760041,0.691632843881234,0.691632843881234,0.691688861232827,0.691688961746499,0.691727734211667,0.691727986986739,0.691789239604431,0.691789875727994
-14,0.674644915039222,0.674644915039222,0.674659745044873,0.674659745044873,0.674738379311413,0.674738520211994,0.674792929070739,0.674793283327373,0.674879208234166,0.674880099403726
-13.5,0.655723746630935,0.655723746630935,0.655744536489197,0.655744536761443,0.655854741534815,0.65585493858127,0.655931160627436,0.655931655901286,0.65605197687192,0.656053222200707
-13,0.634672926638622,0.634672926638622,0.634702014572968,0.634702016680227,0.634856152613375,0.634856427290479,0.634962980899427,0.634963671046426,0.635131781611236,0.63513351593578
-12.5,0.611304056802009,0.611304056802009,0.611344654849296,0.611344661068395,0.611559690338153,0.611560071531985,0.611708629723263,0.611709587079706,0.611943812949904,0.611946217087637
-12,0.58543339447937,0.58543339447937,0.585489881832859,0.585489893927657,0.585788913835404,0.585789439575667,0.585995868792628,0.585997188479085,0.586322392056625,0.586325703330704
-11.5,0.556892452818675,0.556892452818675,0.556970742138278,0.556970760225618,0.557384908811025,0.557385627532419,0.557671270717324,0.557673073716768,0.558122622317538,0.558127141933857
-11,0.525543033098492,0.525543033098492,0.525651007470626,0.525651031905842,0.526221742640238,0.526222712666858,0.526615897086456,0.526618328889115,0.527236385993357,0.527242475399621
-10.5,0.491297826750876,0.491297826750876,0.491445824021821,0.491445856407949,0.49222733535746,0.492228619815291,0.49276629372966,0.492769511695295,0.493613489896138,0.493621539575489
-10,0.454147658209729,0.454147658209729,0.454348941655557,0.454348983321528,0.455410577408849,0.455412228906552,0.456141496276202,0.456145631994532,0.457288439633939,0.457298777755724
-9.5,0.414196031220094,0.414196031220094,0.41446712007483,0.414467171118249,0.41589495994658,0.415896984178926,0.41687609208445,0.416881162784982,0.418412558820913,0.418425239390999
-9,0.371700622939791,0.371700622939791,0.372061258239972,0.372061315470264,0.373957771722405,0.373960050427962,0.375258080122768,0.375263803074256,0.377289745639927,0.377304111759628
-8.5,0.327119379041103,0.327119379041103,0.327591768456532,0.32759182130942,0.330071752213927,0.330073892827675,0.33176804095467,0.331773475613774,0.334411872626753,0.334425730103759
-8,0.281155501090697,0.281155501090697,0.281762345151646,0.281762368135414,0.284942723750523,0.284943787267172,0.287112811484959,0.287115721060419,0.290486655550935,0.290494831248285
-7.5,0.234790651162515,0.234790651162515,0.235551374997461,0.235551314820533,0.239532213556717,0.239530262532983,0.24224266054923,0.242238469941049,0.246447153997564,0.246439205488396
-7,0.189289503800463,0.189289503800463,0.190214256049311,0.190214011980284,0.195049235378653,0.195040665431776,0.198336885597635,0.198317172519784,0.203429132787096,0.203386139576909
-6.5,0.146153103501576,0.146153103501576,0.147234681743657,0.147234080573164,0.152892400310665,0.152871119788357,0.156741069654348,0.156691761468192,0.162702590536297,0.162593477578214
-6,0.106997400219541,0.106997400219541,0.108202577885227,0.108201352635337,0.114526278757179,0.114483046309466,0.118843589537829,0.118743563323953,0.125549923908702,0.125328797130958
-5.5,0.0733435521789123,0.0733435521789123,0.0746073096101046,0.074605105615549,0.0812893911657164,0.0812120235534184,0.0858932678661308,0.0857148435609581,0.0930978791105709,0.0927052111512601
-5,0.0463354163511924,0.0463354163511924,0.0475635161221583,0.0475599643487914,0.0541583087910554,0.0540338380442724,0.0587853827033799,0.0584988088405758,0.0661325834953596,0.065503828601909
-4.5,0.0264481101420919,0.0264481101420919,0.0275332150051774,0.0275281090127361,0.033528210561899,0.03334782860939,0.0378730310125656,0.0374563985002421,0.0449488456661725,0.0440324097822916
-4,0.0133026256255268,0.0133026256255268,0.0141539585519994,0.0141475097704343,0.019096610468949,0.0188626223003018,0.0228780029832957,0.0223308923344556,0.029292145401355,0.0280732538423947
-3.5,0.00571277305591327,0.00571277305591327,0.00628878462008473,0.00628179696123107,0.00992548179526634,0.00965657942827915,0.0129580319431906,0.0123121878440707,0.0184302655819443,0.016949971672777
-3,0.00201309615444536,0.00201309615444536,0.00233737357092578,0.00233107902044712,0.00469006267577542,0.00441942178800215,0.00692730318368884,0.00624495493767765,0.011341460351462,0.00969714463628144
-2.5,0.00055365071112466,0.00055365071112466,0.000699093834153236,0.000694561553032604,0.0020241557200623,0.00178799650821118,0.00354999480885738,0.00290568331517004,0.00695145486752563,0.00527296279615232
-2,0.000111568426703304,0.000111568426703304,0.000160917169614895,0.000158429023408047,0.000811535199781402,0.000633874613639428,0.00178663185199313,0.00124071626745647,0.00432991612187231,0.00274125043965218
-1.5,1.52133142269272e-05,1.52133142269272e-05,2.71448825724011e-05,2.61591459720062e-05,0.000311439473415351,0.00019592754601374,0.000908121243551504,0.000488337111895851,0.00278738527657361,0.00137431721192721
-1,1.2698078432245e-06,1.2698078432245e-06,3.19644867623148e-06,2.93144769603117e-06,0.000118645175132751,5.28096452254047e-05,0.00047746345517902,0.000178747257113925,0.00187332107452684,0.000671919739574756
-0.5,5.71770091619715e-08,5.71770091619715e-08,2.52672458480016e-07,2.07361109544326e-07,4.63161300751352e-05,1.24936817324347e-05,0.000263595841653367,6.16635133903938e-05,0.00131908342268104,0.000324576847630476
0,1.18458180076874e-09,1.18458180076874e-09,1.31919336038029e-08,8.55514569727408e-09,1.89302086042759e-05,2.629918118673e-06,0.000153910160137137,2.04003136386224e-05,0.000972597640517796,0.000157119550531172
0.5,9.24115516286559e-12,9.24115516286559e-12,4.61360368174655e-10,1.89510013045073e-10,8.2135694982234e-06,5.02920017928787e-07,9.53006254878065e-05,6.60642500304034e-06,0.000748971278960624,7.73095493457493e-05
1,2.10905824724156e-14,2.10905824724156e-14,1.11505226121287e-11,2.07645080122822e-12,3.82028259735439e-06,8.97852259566044e-08,6.25824739306899e-05,2.14137956269993e-06,0.000600211907096552,3.91828713655396e-05
1.5,1.02475644195722e-17,1.02475644195722e-17,1.91762399172472e-13,1.04407838870005e-14,1.91711762728376e-06,1.54555163653338e-08,4.35005513445795e-05,7.10536659170122e-07,0.00049849494537657,2.06911534198913e-05
2,7.1043371044483e-22,7.1043371044483e-22,2.42776016747847e-15,2.26879352196319e-17,1.04102850491727e-06,2.65720537629233e-09,3.18915008684326e-05,2.46490606948036e-07,0.000427219879748689,1.14857156999405e-05
2.5,4.24594753784725e-27,4.24594753784725e-27,2.39226752994495e-17,2.05503133382887e-20,6.11390103768165e-07,4.72826860398214e-10,2.45443025050028e-05,9.10423360299077e-08,0.000376195481333287,6.74219276918743e-06
3,1.16004615485025e-33,1.16004615485025e-33,1.99359640203192e-19,7.73394482244086e-24,3.87024722833576e-07,9.00426909679076e-11,1.97243602585561e-05,3.63156542169088e-08,0.000338989545548188,4.19757000469992e-06
3.5,6.51902334023073e-42,6.51902334023073e-42,1.56350958305844e-21,1.25528113204503e-27,2.62614088336742e-07,1.88907264071915e-11,1.64599643241392e-05,1.57952246691364e-08,0.000311433069533085,2.77226795281832e-06
4,2.75704548907687e-52,2.75704548907687e-52,1.30099446211778e-23,9.54351447837201e-32,1.89702431173562e-07,4.46649779048119e-12,1.41869685572613e-05,7.52768211142836e-09,0.000290754937376699,1.93821856393102e-06
4.5,2.47487650475907e-65,2.47487650475907e-65,1.29235187806192e-25,3.86466642575052e-36,1.44796000039517e-07,1.20866663960878e-12,1.2566347326187e-05,3.93304783910717e-09,0.000275069189727137,1.42904568025721e-06
5,9.58282732998239e-82,9.58282732998239e-82,1.69749156198978e-27,9.88179732371623e-41,1.15906647615141e-07,3.77334243521496e-13,1.13875624360904e-05,2.24583619008181e-09,0.000263064003211684,1.10567784276244e-06
5.5,2.15331506763912e-102,2.15331506763912e-102,3.18518684290132e-29,1.95365751343443e-45,9.66116480464241e-08,1.36046790073054e-13,1.05157740160015e-05,1.3933894502815e-09,0.000253808650296786,8.92830375913093e-07
6,2.24774930473585e-128,2.24774930473585e-128,8.96249314095796e-31,3.72771380654977e-50,8.33088896619728e-08,5.63830269721253e-14,9.86211749147202e-06,9.32194232008056e-10,0.000246630973484431,7.48228284294579e-07
6.5,4.53881110839094e-161,4.53881110839094e-161,3.8597481487988e-32,8.59746082565649e-55,7.38905573624517e-08,2.66183458724695e-14,9.3664715508498e-06,6.6677281696042e-10,0.000241037902519019,6.47261811884769e-07
7,3.24329448120318e-202,3.24329448120318e-202,2.53493310658465e-33,2.96301622833936e-59,6.70741249252229e-08,1.41459379504937e-14,8.98718359946895e-06,5.05468760944055e-10,0.000236662792374426,5.75098693635354e-07
7.5,5.32829688041581e-254,5.32829688041581e-254,2.4842759824617e-34,1.8346894332052e-63,6.20508997043687e-08,8.35044911089248e-15,8.69477710561313e-06,4.02712714909774e-10,0.000233229813789341,5.22500306392404e-07
8,3.55386359710067e-319,3.55386359710067e-319,3.51236585214507e-35,2.35989620227991e-67,5.82942136546453e-08,5.40096649858907e-15,8.46799777456762e-06,3.34578125577908e-10,0.000230529401870324,4.83532019339905e-07
8.5,0,0,6.88181428454144e-36,6.9651225145128e-71,5.54509518237234e-08,3.77722774451851e-15,8.29126792323775e-06,2.87854885152182e-10,0.000228401015532321,4.5427132533314e-07
9,0,0,1.79119775360945e-36,4.97131917992011e-74,5.32781445028677e-08,2.82163985891405e-15,8.15300902766335e-06,2.54907048246046e-10,0.000226720822523634,4.32057161572354e-07
9.5,0,0,5.94293538587728e-37,8.65816060577714e-77,5.16047407243369e-08,2.22689539801216e-15,8.04451178115791e-06,2.31132897230849e-10,0.000225392764379989,4.15041233093738e-07
10,0,0,2.41907573079698e-37,3.57975481302636e-79,5.03078897244204e-08,1.83914164941056e-15,7.95915904529167e-06,2.13652799837854e-10,0.000224341981861572,4.01912531586226e-07
10.5,0,0,1.16737516593826e-37,3.32576531871727e-81,4.92978224931456e-08,1.57649663620794e-15,7.89188107962607e-06,2.00602667340881e-10,0.00022350991662775,3.91723804171244e-07
11,0,0,6.48216994369218e-38,6.45423211829255e-83,4.85079689517195e-08,1.39295620694485e-15,7.838766780564e-06,1.90738707625994e-10,0.000222850621902463,3.83779543938452e-07
11.5,0,0,4.03748211838603e-38,2.40942915209641e-84,4.78883433964899e-08,1.26140339427051e-15,7.79678175079512e-06,1.8320841180843e-10,0.000222327957643107,3.77561996392284e-07
12,0,0,2.76106118308292e-38,1.58943485324529e-85,4.74010190589087e-08,1.16516064184592e-15,7.76356088051949e-06,1.77413485657759e-10,0.000221913441175734,3.72681196065046e-07
12.5,0,0,2.03651746870326e-38,1.70665519634113e-86,4.70169684803933e-08,1.09357823609327e-15,7.73725380328619e-06,1.72925310155178e-10,0.00022158458911834,3.68840527520507e-07
13,0,0,1.59657002923091e-38,2.76419344315996e-87,4.67138161749877e-08,1.03962654506254e-15,7.71640847603708e-06,1.69431324087837e-10,0.000221323631200254,3.6581252831768e-07
13.5,0,0,1.31456455504589e-38,6.30797411499972e-88,4.64742131773919e-08,9.98528511394083e-16,7.6998826501592e-06,1.66700122172507e-10,0.000221116508003261,3.63421586590008e-07
14,0,0,1.12577792045975e-38,1.91088378151601e-88,4.6284643730385e-08,9.66954407187443e-16,7.68677601430087e-06,1.64558178714156e-10,0.000220952087028183,3.61531370300402e-07
14.5,0,0,9.94927900423723e-39,7.30198990106913e-89,4.6134537687632e-08,9.42531795615128e-16,7.67637783492934e-06,1.62873971300947e-10,0.000220821547662385,3.60035563715875e-07
15,0,0,9.01681596908796e-39,3.3715233379642e-89,4.60156027924637e-08,9.2353816619408e-16,7.66812633175452e-06,1.6154692498534e-10,0.000220717897468807,3.58850955412039e-07
15.5,0,0,8.33744112956174e-39,1.81479624117586e-89,4.59213174816754e-08,9.08702704460364e-16,7.66157701470277e-06,1.60499566161269e-10,0.00022063559100041,3.57912224928147e-07
16,0,0,7.83364288333344e-39,1.10563579193586e-89,4.58465424627051e-08,8.97075116966807e-16,7.65637791393957e-06,1.59671858401289e-10,0.00022057022892879,3.57167974204901e-07
16.5,0,0,7.45475259287213e-39,7.44175243245568e-90,4.5787221212317e-08,8.8793674670521e-16,7.65225014385778e-06,1.59017050850724e-10,0.000220518320260421,3.56577682984174e-07
17,0,0,7.16659205775485e-39,5.42592335654147e-90,4.57401477303098e-08,8.80739020569473e-16,7.64897261519692e-06,1.58498594413028e-10,0.000220477094219089,3.56109357813959e-07
17.5,0,0,6.94547291533888e-39,4.21785703368736e-90,4.57027856064845e-08,8.75059972496866e-16,7.64636998631997e-06,1.58087824493044e-10,0.000220444351298422,3.55737706842478e-07
18,0,0,6.7745905198335e-39,3.45106968569002e-90,4.56731265273247e-08,8.70572982406786e-16,7.64430315233134e-06,1.57762202486434e-10,0.0002204183452512,3.55442716526579e-07
18.5,0,0,6.64178474404702e-39,2.94155531810201e-90,4.5649579283432e-08,8.67023940063218e-16,7.64266172796695e-06,1.57503970119865e-10,0.000220397689540855,3.55208537734317e-07
19,0,0,6.53810750754533e-39,2.59040418174077e-90,4.56308824853368e-08,8.64214330148115e-16,7.64135810027401e-06,1.57299112515957e-10,0.000220381283153596,3.55022611423419e-07
19.5,0,0,6.45688107360818e-39,2.34125530696866e-90,4.56160357852644e-08,8.61988551778384e-16,7.64032271944562e-06,1.57136554528283e-10,0.000220368251744728,3.54874980736874e-07
20,0,0,6.39306334983263e-39,2.16034044542288e-90,4.56042455935711e-08,8.60224314291083e-16,7.63950036763267e-06,1.57007534906096e-10,0.000220357900937429,3.54757748732756e-07


==> FigTikz/data_txt/SER_PAM6_RIN-155to-146_NEP22_L2_ER5_Rb400_OH10.txt <==
oma,awgn,awgn_gs,rin155,rin155gs,rin150,rin150gs,rin148,rin148gs,rin146,rin146gs
-20,0.793111019577611,0.793111019577611,0.793111261140979,0.793111261140979,0.793111783464775,0.793111783464775,0.793112230234811,0.793112230234811,0.793112938277035,0.793112938277035
-19.5,0.788210286237424,0.788210286237424,0.788210627291878,0.788210627291878,0.788211364734454,0.788211364734454,0.788211995498655,0.788211995498655,0.788212995120468,0.788212995120468
-19,0.78271451164651,0.78271451164651,0.782714993109257,0.782714993109257,0.782716034135839,0.782716034135839,0.78271692455369,0.78271692455369,0.78271833564285,0.78271833564285
-18.5,0.776552299580819,0.776552299580819,0.776552979150612,0.776552979150612,0.776554448504693,0.776554448504693,0.776555705257786,0.776555705257786,0.776557696849843,0.776557696849843
-18,0.769644039287597,0.769644039287597,0.769644998291459,0.769644998291459,0.769647071792649,0.769647071792649,0.769648845234897,0.769648845234897,0.769651654847451,0.769651655450174
-17.5,0.761901106727283,0.761901106727283,0.761902459732688,0.761902459732688,0.761905385048935,0.761905385048935,0.76190788696126,0.76190788696126,0.761911849809756,0.761911855466422
-17,0.753225051154054,0.753225051154054,0.753226959441795,0.753226959441795,0.753231085200076,0.753231085200076,0.753234613118448,0.753234613609105,0.753240201571186,0.753240219549968
-16.5,0.743506798494937,0.743506798494937,0.743509488904705,0.743509488904705,0.743515305402343,0.743515305402343,0.7435202782678,0.743520282783928,0.743528156008922,0.743528192854786
-16,0.732625919841475,0.732625919841475,0.732629711064182,0.732629711064182,0.732637906626087,0.732637907030813,0.73264491333666,0.732644927591152,0.732656012437562,0.73265606979343
-15.5,0.720450037111121,0.720450037111121,0.720455376248981,0.720455376248981,0.720466916842713,0.720466920459115,0.720476782953795,0.720476812033732,0.720492410654345,0.720492491382889
-15,0.706834470995072,0.706834470995072,0.706841984183917,0.706841984183917,0.706858222381354,0.706858233677761,0.706872103604752,0.706872148744674,0.706894088925825,0.706894202435145
-14.5,0.691622281760041,0.691622281760041,0.691632843881234,0.691632843881234,0.691655669229237,0.691655692116373,0.691675179836389,0.691675243230099,0.691706076129214,0.691706235515331
-14,0.674644915039222,0.674644915039222,0.674659745044873,0.674659745044873,0.674691789549102,0.674691824913582,0.674719176922211,0.674719265795308,0.674762538498398,0.674762761903021
-13.5,0.655723746630935,0.655723746630935,0.655744536489197,0.655744536761443,0.655789453145847,0.655789502614785,0.655827834628993,0.655827958929042,0.655888589480624,0.655888901866329
-13,0.634672926638622,0.634672926638622,0.634702014572968,0.634702016680227,0.634764848603131,0.634764917582757,0.634818528029489,0.634818701322305,0.634903475102889,0.634903910489638
-12.5,0.611304056802009,0.611304056802009,0.611344654849296,0.611344661068395,0.611432333272032,0.611432429037182,0.611507215879199,0.611507456410316,0.61162567664962,0.611626280756657
-12,0.58543339447937,0.58543339447937,0.585489881832859,0.585489893927657,0.585611842594625,0.585611974732628,0.585715967623595,0.585716299424045,0.585880619824851,0.585881452811773
-11.5,0.556892452818675,0.556892452818675,0.556970742138278,0.556970760225618,0.557139717871564,0.557139898606856,0.557283920050625,0.557284373740838,0.557511829402101,0.557512967842703
-11,0.525543033098492,0.525543033098492,0.525651007470626,0.525651031905842,0.525883957182082,0.525884201251838,0.526082649786004,0.526083262255806,0.52639648517412,0.526398021222434
-10.5,0.491297826750876,0.491297826750876,0.491445824021821,0.491445856407949,0.491764961394597,0.491765284758332,0.492036994917509,0.492037806103319,0.49246635085937,0.492468384226431
-10,0.454147658209729,0.454147658209729,0.454348941655557,0.454348983321528,0.454782725287704,0.454783141205164,0.455152205564296,0.455153248707304,0.455734845569991,0.455737459481633
-9.5,0.414196031220094,0.414196031220094,0.41446712007483,0.414467171118249,0.415050934157708,0.415051443794948,0.415547768598519,0.415549047022329,0.416330425234472,0.416333629547674
-9,0.371700622939791,0.371700622939791,0.372061258239972,0.372061315470264,0.372837305289499,0.372837877657064,0.373497076071622,0.373498513846675,0.374535186827225,0.374538798171462
-8.5,0.327119379041103,0.327119379041103,0.327591768456532,0.32759182130942,0.328607425117834,0.328607957509694,0.329469971349426,0.329471316601509,0.330825412035396,0.33082882116119
-8,0.281155501090697,0.281155501090697,0.281762345151646,0.281762368135414,0.283065952667241,0.283066198150827,0.284171831085874,0.284172480077379,0.285907417872451,0.285909171238243
-7.5,0.234790651162515,0.234790651162515,0.235551374997461,0.235551314820533,0.237184305437021,0.237183750583707,0.238568226055967,0.23856692917881,0.240737705380537,0.240734815572413
-7,0.189289503800463,0.189289503800463,0.190214256049311,0.190214011980284,0.19219843124202,0.192196111942402,0.193879087353568,0.193873511006366,0.196511898690424,0.196498834103649
-6.5,0.146153103501576,0.146153103501576,0.147234681743657,0.147234080573164,0.149556004820249,0.149550275100521,0.151522799018448,0.151508982946112,0.154604571739844,0.154572031250876
-6,0.106997400219541,0.106997400219541,0.108202577885227,0.108201352635337,0.110793423108223,0.110781762511441,0.112992725577696,0.112964638866843,0.11644557064213,0.116379510863943
-5.5,0.0733435521789123,0.0733435521789123,0.0746073096101046,0.074605105615549,0.077335160364289,0.0773142303941089,0.0796616866297038,0.0796113625963266,0.0833323428557708,0.0832142980648776
-5,0.0463354163511924,0.0463354163511924,0.0475635161221583,0.0475599643487914,0.0502363126797126,0.0502026020417215,0.0525375277907157,0.0524565243683098,0.056204137855544,0.0560143582203535
-4.5,0.0264481101420919,0.0264481101420919,0.0275332150051774,0.0275281090127361,0.02993096269972,0.0298823125721481,0.0320311646410308,0.0319139548290415,0.0354370022455884,0.0351615322034311
-4,0.0133026256255268,0.0133026256255268,0.0141539585519994,0.0141475097704343,0.0160859125225011,0.0160236964152717,0.0178288396894215,0.0176776125640042,0.0207404291457606,0.0203809698445483
-3.5,0.00571277305591327,0.00571277305591327,0.00628878462008473,0.00628179696123107,0.00765636612608689,0.00758706422732982,0.00895184984781424,0.00878009112303211,0.0112220354740172,0.0108035481795339
-3,0.00201309615444536,0.00201309615444536,0.00233737357092578,0.00233107902044712,0.00316732332741307,0.00310151050123669,0.00401758793540419,0.00384842940946029,0.0056228171620921,0.00519155790452585
-2.5,0.00055365071112466,0.00055365071112466,0.000699093834153236,0.000694561553032604,0.00112012207864667,0.00106809432856168,0.00160769040201272,0.0014653535251253,0.00263744583171244,0.00224623425045449
-2,0.000111568426703304,0.000111568426703304,0.000160917169614895,0.000158429023408047,0.000335449453590636,0.000302021585431032,0.000578971215766309,0.000477821541538908,0.00118402724494533,0.000871733095002214
-1.5,1.52133142269272e-05,1.52133142269272e-05,2.71448825724011e-05,2.61591459720062e-05,8.54665957161669e-05,6.83645750594806e-05,0.000192373393021211,0.00013193016446931,0.000524636557841968,0.000303539515525858
-1,1.2698078432245e-06,1.2698078432245e-06,3.19644867623148e-06,2.93144769603117e-06,1.89919963404373e-05,1.21041789438096e-05,6.12476538816539e-05,3.06432619407811e-05,0.000236697051106766,9.53395995413484e-05
-0.5,5.71770091619715e-08,5.71770091619715e-08,2.52672458480016e-07,2.07361109544326e-07,3.84048763488581e-06,1.6456955251654e-06,1.94354112124545e-05,5.98729677878642e-06,0.000111273422574151,2.73099531211179e-05
0,1.18458180076874e-09,1.18458180076874e-09,1.31919336038029e-08,8.55514569727408e-09,7.39697048964528e-07,1.69960519441622e-07,6.3365432841324e-06,9.91995409927504e-07,5.52525773995173e-05,7.25412936501012e-06
0.5,9.24115516286559e-12,9.24115516286559e-12,4.61360368174655e-10,1.89510013045073e-10,1.40811361512079e-07,1.33262413495158e-08,2.16813351183557e-06,1.41755368334679e-07,2.91981517047983e-05,1.82606553643373e-06
1,2.10905824724156e-14,2.10905824724156e-14,1.11505226121287e-11,2.07645080122822e-12,2.73229585935211e-08,8.03059166016841e-10,7.91618974316233e-07,1.79317929461074e-08,1.64885545823364e-05,4.4697329913176e-07
1.5,1.02475644195722e-17,1.02475644195722e-17,1.91762399172472e-13,1.04407838870005e-14,5.56909366267898e-09,3.81924355754373e-11,3.12610857488425e-07,2.07789813280968e-09,9.96314087718514e-06,1.0940599825106e-07
2,7.1043371044483e-22,7.1043371044483e-22,2.42776016747847e-15,2.26879352196319e-17,1.22750807652685e-09,1.4933996910145e-12,1.34807996426202e-07,2.29701262447281e-10,6.43311757823092e-06,2.75478096034278e-08
2.5,4.24594753784725e-27,4.24594753784725e-27,2.39226752994495e-17,2.05503133382887e-20,3.00089428475253e-10,5.06755709138367e-14,6.38051622941797e-08,2.53206689936881e-11,4.42315021504002e-06,7.32747787539972e-09
3,1.16004615485025e-33,1.16004615485025e-33,1.99359640203192e-19,7.73394482244086e-24,8.29572240442923e-11,1.59115568606124e-15,3.31668948515607e-08,2.91097809926346e-12,3.2219213865268e-06,2.10678701471392e-09
3.5,6.51902334023073e-42,6.51902334023073e-42,1.56350958305844e-21,1.25528113204503e-27,2.6244246853878e-11,4.95881104217595e-17,1.88750529962235e-08,3.64054557393424e-13,2.47145847960519e-06,6.6664484355218e-10
4,2.75704548907687e-52,2.75704548907687e-52,1.30099446211778e-23,9.54351447837201e-32,9.54332191780335e-12,1.64693408711908e-18,1.16890272668935e-08,5.13720868923085e-14,1.9836704775148e-06,2.35000459068428e-10
4.5,2.47487650475907e-65,2.47487650475907e-65,1.29235187806192e-25,3.86466642575052e-36,3.9793849150945e-12,6.23263771581735e-20,7.81510221252897e-09,8.41734436279805e-15,1.65545941843414e-06,9.28659430008081e-11
5,9.58282732998239e-82,9.58282732998239e-82,1.69749156198978e-27,9.88179732371623e-41,1.88821438039657e-12,2.84827716175951e-21,5.59125027837028e-09,1.63301387578543e-15,1.42797151296141e-06,4.11708012513385e-11
5.5,2.15331506763912e-102,2.15331506763912e-102,3.18518684290132e-29,1.95365751343443e-45,1.00817111475641e-12,1.64524726621872e-22,4.24203390460615e-09,3.78941033078638e-16,1.26629364311098e-06,2.03989764217765e-11
6,2.24774930473585e-128,2.24774930473585e-128,8.96249314095796e-31,3.72771380654977e-50,5.97815180730426e-13,1.23924441669112e-23,3.38345352471066e-09,1.05329071960463e-16,1.14895728538579e-06,1.12140492773894e-11
6.5,4.53881110839094e-161,4.53881110839094e-161,3.8597481487988e-32,8.59746082565649e-55,3.88332214832794e-13,1.23719804895093e-24,2.81450858355745e-09,3.48651193327646e-17,1.06231509579918e-06,6.77527185328921e-12
7,3.24329448120318e-202,3.24329448120318e-202,2.53493310658465e-33,2.96301622833936e-59,2.72687185024214e-13,1.64127272453112e-25,2.42448240993843e-09,1.35894275583482e-17,9.97423313626701e-07,4.45117109219793e-12
7.5,5.32829688041581e-254,5.32829688041581e-254,2.4842759824617e-34,1.8346894332052e-63,2.04456728092051e-13,2.86733851048828e-26,2.1494849926258e-09,6.1450886439353e-18,9.48256417393144e-07,3.14528433143294e-12
8,3.55386359710067e-319,3.55386359710067e-319,3.51236585214507e-35,2.35989620227991e-67,1.61894812160357e-13,6.4813886670257e-27,1.95105943640894e-09,3.17042257891057e-18,9.10652933930437e-07,2.36537929243222e-12
8.5,0,0,6.88181428454144e-36,6.9651225145128e-71,1.34090471019285e-13,1.85189231377763e-27,1.80515944642406e-09,1.83449251976595e-18,8.81674745860346e-07,1.87481736808256e-12
9,0,0,1.79119775360945e-36,4.97131917992011e-74,1.1522467975579e-13,6.5148491763469e-28,1.69622658285919e-09,1.17090108989846e-18,8.59206963902803e-07,1.55253462243045e-12
9.5,0,0,5.94293538587728e-37,8.65816060577714e-77,1.02021581352429e-13,2.746588824368e-28,1.61388239990067e-09,8.11826494581654e-19,8.4170153687007e-07,1.33302115824266e-12
10,0,0,2.41907573079698e-37,3.57975481302636e-79,9.25465488779785e-14,1.35184290728135e-28,1.55101415873379e-09,6.03080251536625e-19,8.28008935397239e-07,1.17899703795798e-12
10.5,0,0,1.16737516593826e-37,3.32576531871727e-81,8.56075867400139e-14,7.5820649850453e-29,1.50263011830413e-09,4.74289425358293e-19,8.17265106764046e-07,1.06826841952774e-12
11,0,0,6.48216994369218e-38,6.45423211829255e-83,8.04422327566039e-14,4.74197148515329e-29,1.46515395697882e-09,3.90846276101126e-19,8.08813914284441e-07,9.87079341320633e-13
11.5,0,0,4.03748211838603e-38,2.40942915209641e-84,7.65464096685841e-14,3.24500286358141e-29,1.43597745592677e-09,3.34581127965068e-19,8.02152859669148e-07,9.26592068276197e-13
12,0,0,2.76106118308292e-38,1.58943485324529e-85,7.35770733623481e-14,2.39063402412174e-29,1.41316938950489e-09,2.95391497718635e-19,7.96894403937546e-07,8.80944895489685e-13
12.5,0,0,2.03651746870326e-38,1.70665519634113e-86,7.12948037238848e-14,1.87031909152484e-29,1.39528140133538e-09,2.67370237161568e-19,7.92737948241851e-07,8.46139217868028e-13
13,0,0,1.59657002923091e-38,2.76419344315996e-87,6.95288176515361e-14,1.53630958411461e-29,1.38121559653534e-09,2.46906968017578e-19,7.89449237725082e-07,8.19379430489379e-13
13.5,0,0,1.31456455504589e-38,6.30797411499972e-88,6.81549935813513e-14,1.31257712092519e-29,1.3701323302402e-09,2.31707486886228e-19,7.86845026062905e-07,7.98668825678259e-13
14,0,0,1.12577792045975e-38,1.91088378151601e-88,6.70816794611487e-14,1.1574900968101e-29,1.3613847592432e-09,2.20263270720472e-19,7.84781529194868e-07,7.82554879480793e-13
14.5,0,0,9.94927900423723e-39,7.30198990106913e-89,6.62402891530762e-14,1.04698919424097e-29,1.35447158784863e-09,2.11552312021969e-19,7.83145648866038e-07,7.69964302461817e-13
15,0,0,9.01681596908796e-39,3.3715233379642e-89,6.55789225677889e-14,9.66502382328862e-30,1.34900242729667e-09,2.04863972517915e-19,7.81848247688034e-07,7.60093510918965e-13
15.5,0,0,8.33744112956174e-39,1.81479624117586e-89,6.50579424183386e-14,9.06835158798198e-30,1.34467206092217e-09,1.99692899646611e-19,7.8081896142156e-07,7.52334193519645e-13
16,0,0,7.83364288333344e-39,1.10563579193586e-89,6.46468465162616e-14,8.6197527929318e-30,1.34124110364503e-09,1.95672747952544e-19,7.8000217474844e-07,7.46221639029789e-13
16.5,0,0,7.45475259287213e-39,7.44175243245568e-90,6.43220166374497e-14,8.27867341540754e-30,1.33852132306434e-09,1.92533572751731e-19,7.79353885263824e-07,7.41398161973134e-13
17,0,0,7.16659205775485e-39,5.42592335654147e-90,6.40650726144561e-14,8.01701275904572e-30,1.33636440550851e-09,1.90073713230471e-19,7.78839250485793e-07,7.3758675820233e-13
17.5,0,0,6.94547291533888e-39,4.21785703368736e-90,6.38616522455054e-14,7.81484300319988e-30,1.33465329857162e-09,1.88140784261473e-19,7.7843066328248e-07,7.34571831709646e-13
18,0,0,6.7745905198335e-39,3.45106968569002e-90,6.37004960184087e-14,7.65774975768089e-30,1.33329550069389e-09,1.86618538928264e-19,7.7810623816989e-07,7.32184901001586e-13
18.5,0,0,6.64178474404702e-39,2.94155531810201e-90,6.35727534774312e-14,7.53513039418259e-30,1.33221783522065e-09,1.85417604373383e-19,7.77848618403139e-07,7.30293872572548e-13
19,0,0,6.53810750754533e-39,2.59040418174077e-90,6.34714530261651e-14,7.43907543952799e-30,1.33136236477875e-09,1.8446882992916e-19,7.77644034378195e-07,7.28794909628996e-13
19.5,0,0,6.45688107360818e-39,2.34125530696866e-90,6.33910937376906e-14,7.36361482969077e-30,1.3306831870984e-09,1.83718433664639e-19,7.774815594503e-07,7.2760621537034e-13
20,0,0,6.39306334983263e-39,2.16034044542288e-90,6.3327329222101e-14,7.30419840423147e-30,1.33014391572238e-09,1.83124410940551e-19,7.77352521177318e-07,7.26663246025375e-13


==> FigTikz/data_txt/SER_PAM8.txt <==
oma awgn rin155gs rin155 rin150gs rin150 rin145gs rin145 rin140gs rin140
-20 0.84249351989072 0.842493714591019 0.842493714591019 0.842494135571344 0.842494135571344 0.84249546668599 0.84249546668599 0.842499681857955 0.842499671965951
-19.5 0.838530542845948 0.838530817789354 0.838530817789354 0.838531412265284 0.838531412265284 0.838533291910802 0.838533291910802 0.838539292620924 0.838539228295749
-19 0.834085416711248 0.834085804940333 0.834085804940333 0.834086644349554 0.834086644349554 0.834089298345979 0.834089298345979 0.834097806742653 0.834097676997541
-18.5 0.829099890227059 0.829100438368498 0.829100438368498 0.829101623513893 0.829101623513893 0.829105370475625 0.829105370475625 0.829117415915379 0.829117197029247
-18 0.823508843050735 0.823509616882585 0.823509616882585 0.823511289964519 0.823511289964519 0.823516579298201 0.823516579298201 0.823533595411553 0.823533270342648
-17.5 0.817239545620673 0.817240637907925 0.817240637907925 0.817242999456709 0.817242999456709 0.817250468939014 0.81725046333975 0.817274476128212 0.817274017480107
-17 0.810210868811931 0.810212410324021 0.810212410324021 0.810215743004838 0.810215743004838 0.810226310291474 0.8102262746028 0.810260150630178 0.810259503706099
-16.5 0.802332453540818 0.802334628524733 0.802334628524733 0.802339330562944 0.802339330562944 0.802354258197131 0.802354186526024 0.802401961516954 0.8024010493768
-16 0.79350385823224 0.793506926110154 0.793506926110154 0.793513558151313 0.793513558151313 0.793534628808843 0.793534508537713 0.79360185553872 0.793600570075585
-15.5 0.783613713299951 0.783618039036881 0.783618039036881 0.783627389710759 0.783627389710759 0.783657100854598 0.783656922686014 0.783751809536018 0.783749999071469
-15 0.772538927857447 0.772545024359556 0.772545024359556 0.772558204221532 0.77255820098312 0.772600063200576 0.772599812228812 0.772733411596061 0.772730863717595
-14.5 0.760144016584539 0.76015260371009 0.76015260371009 0.760171173033298 0.760171161273276 0.760230104491784 0.760229751241489 0.760417701058856 0.7604141190249
-14 0.746280646395773 0.746292732761613 0.746292732761613 0.74631888849884 0.746318848701691 0.746401773956683 0.746401277246234 0.746665412459185 0.746660383039589
-13.5 0.730787546327586 0.730804542138884 0.730804542138884 0.730841326835759 0.730841260586976 0.730957803268592 0.730957105755876 0.731327822445711 0.731320772610573
-13 0.713490983612806 0.71351485525786 0.71351485525786 0.713566516300344 0.713566418780394 0.713729992819733 0.713729015028163 0.71424846670736 0.714238606282229
-12.5 0.694206088551556 0.694239570177051 0.694239568214751 0.694312006488562 0.694311869979069 0.69454107740767 0.694539709882147 0.695266075742124 0.695252323363411
-12 0.672739414955712 0.672786290349931 0.672786283581962 0.672887661851294 0.672887471319569 0.673207984159756 0.673206077504603 0.674219169929691 0.674200061079075
-11.5 0.648893255132801 0.648958736546462 0.64895871493307 0.64910025589882 0.649099991029129 0.649547019400339 0.649544372318998 0.650952844736502 0.650926424703141
-11 0.622472388918037 0.622563583034786 0.622563547978529 0.622760568336195 0.622760202176884 0.623381658142968 0.623378004540627 0.625328342902238 0.625292056800716
-10.5 0.593294128180352 0.593420660370554 0.593420610087737 0.593693819650059 0.593693317463884 0.594553740815223 0.594548739141107 0.597236010579611 0.597186621577407
-10 0.561202699978024 0.561377450142518 0.56137738192137 0.561754445094806 0.561753764200827 0.562938966858362 0.562932199277839 0.56661210187624 0.566545705000284
-9.5 0.526089145205637 0.526329086182346 0.526328995181124 0.526846287600472 0.526845379952948 0.528467541501238 0.528458539197838 0.533459535843045 0.533371799165953
-9 0.487917903139894 0.488244948887081 0.488244830629181 0.488949195830786 0.488948016943457 0.491150561478449 0.491138888693649 0.497872006017295 0.497758877273412
-8.5 0.446760946049644 0.447202627261297 0.447202479933457 0.448152577682352 0.44815110895334 0.451112043049414 0.451097501201001 0.460059691684799 0.459918966764245
-8 0.402839469669877 0.403429092174715 0.403428921696322 0.404695431049184 0.404693728515379 0.408625179421283 0.40860823928825 0.420373203726826 0.420207554978617
-7.5 0.356571378884876 0.357347104361577 0.357346934652019 0.359010431710914 0.359008723655776 0.364149248948886 0.364131885582443 0.379320503399374 0.379142749636408
-7 0.308619712827977 0.309621750814373 0.309621643135531 0.311766487138476 0.311765355438614 0.318360509144448 0.31834768860513 0.337569892934558 0.337411301557879
-6.5 0.25993240334201 0.261197319499908 0.26119740616397 0.263899663724585 0.263900354626703 0.272166737415803 0.272168837863294 0.295931738183286 0.295853697532152
-6 0.211757507693318 0.213308762189191 0.213309299672593 0.216617092638698 0.216621996622218 0.226691917381822 0.226728243030829 0.255313526103912 0.255421661779894
-5.5 0.165611643094448 0.167446263394503 0.167447704058879 0.171354143498776 0.17136742743475 0.183217080268877 0.183320147453441 0.216648018188994 0.217105592892305
-5 0.123176287012233 0.125249521569044 0.125252584937822 0.129665465122662 0.129693680972547 0.143068505248035 0.143287743952882 0.180802212762683 0.181836952800232
-4.5 0.0861032391835067 0.0883163086864241 0.0883219960634051 0.0930407188988774 0.0930929153368839 0.107457871099334 0.10785986706219 0.148483196228253 0.15038009553238
-4 0.0557348387612607 0.0579345606585831 0.0579440079440855 0.0626605574479074 0.062747070706403 0.0772997640650409 0.0779609944922622 0.120161813353312 0.12323624960637
-3.5 0.0327904625724213 0.0347905451787417 0.0348045949069525 0.0391459001401524 0.0392749731881609 0.0530531076860319 0.0540421231303531 0.0960329045346962 0.100584919037156
-3 0.0171270609195444 0.0187544492582346 0.0187729445304367 0.0223886887820843 0.0225610281809569 0.0346413431266283 0.0359923539172992 0.0760211722709213 0.0822812682389252
-2.5 0.00771053468209612 0.00886387227375912 0.00888500772254595 0.0115557540888563 0.011759396002204 0.0214891024460806 0.0231770434578859 0.0598282597284469 0.0679122324970481
-2 0.00288244465783939 0.00357126021968417 0.00359168446307272 0.00530266573690514 0.00551270616275243 0.0126711792746467 0.0146036483450513 0.0470054063515759 0.0568947697117547
-1.5 0.000853697277336007 0.00118681377656267 0.00120297646720957 0.00213154995980929 0.00231804327447204 0.00712287680614301 0.00915910291572678 0.0370317471417115 0.0485862191945671
-1 0.000188794502926205 0.000313193340200113 0.000323284380023984 0.000740564912794332 0.000881536734374323 0.00383827328288261 0.00582919415113158 0.0293815313566068 0.0423765235474575
-0.5 2.89331860417327e-05 6.28858560121181e-05 6.76574543962585e-05 0.000220026163450592 0.000310335734823832 0.00199895622487983 0.00382780430433566 0.0235711475258361 0.0377445880161833
0 2.79684734466825e-06 9.16969193936595e-06 1.08091816035656e-05 5.55575013538567e-05 0.000104907744987383 0.0010167781697346 0.00262028635571652 0.0191846665807571 0.0342779174816064
0.5 1.51471318181825e-07 9.24698592562406e-07 1.31948204528821e-06 1.19218046885735e-05 3.5431471323498e-05 0.000511394093883116 0.00187688510234348 0.0158818454578022 0.0316663741754417
1 3.95853221568395e-09 6.14401478600349e-08 1.26676328584044e-07 2.19039008674459e-06 1.23364630744791e-05 0.000257740294834122 0.00140593553793959 0.013394529786054 0.0296836796448377
1.5 4.13620450500551e-11 2.5731531164691e-09 1.0033968517094e-08 3.5009883246106e-07 4.52334183668799e-06 0.000131926051573034 0.00109835177674246 0.0115170100668763 0.0281667921911468
2 1.36354431257514e-13 6.55571624931108e-11 6.87690046648597e-10 4.98847880715798e-08 1.77392889780135e-06 6.94450721359564e-05 0.000891557876427032 0.0100943900665832 0.0269982264272942
2.5 1.05245237195391e-16 9.9455743330095e-13 4.261851583573e-11 6.54382635298434e-09 7.52912289655067e-07 3.80012082042536e-05 0.000748825901462805 0.00901139358546024 0.0260926775542927
3 1.30646487585845e-20 8.96737461008756e-15 2.51122927307792e-12 8.2105186797892e-10 3.48520878988218e-07 2.17990891632549e-05 0.000647992937805942 0.00818275325518171 0.0253875175206336
3.5 1.62552102802327e-25 4.91283716167604e-17 1.49120941407853e-13 1.02731627153183e-10 1.76521013305364e-07 1.31826122017697e-05 0.00057530456877476 0.0075455047924626 0.0248362192999418
4 1.11770647613826e-31 1.7175846905637e-19 9.4887803775602e-15 1.33719185803594e-11 9.77346185949255e-08 8.42745564849063e-06 0.000521989845700072 0.00705307517402943 0.0244038294312285
4.5 2.0071362792273e-39 4.13586600290138e-22 6.86003916526664e-16 1.88411673909056e-12 5.8900637480869e-08 5.69643705959017e-06 0.000482308813091874 0.0066708746983122 0.0240638284335365
5 3.66361652418131e-49 7.5889754206927e-25 5.92451230295165e-17 2.97452018556811e-13 3.83803685623809e-08 4.06313336315346e-06 0.000452411949359239 0.00637306829065349 0.0237959252433688
5.5 2.07189808722861e-61 1.1969306250416e-27 6.3447613836823e-18 5.40596004343678e-14 2.6822723882019e-08 3.04723956559659e-06 0.000429657907632909 0.0061402339117045 0.0235844843474112
6 8.13555443953166e-77 1.85135630093456e-30 8.6168334547555e-19 1.15207165006398e-14 1.99316197642056e-08 2.39178271018962e-06 0.000412195873461341 0.00595767113773753 0.0234173870962005
6.5 3.37445384382642e-96 3.21056655200754e-33 1.49547230553792e-19 2.90664784944239e-15 1.56135686435187e-08 1.95459891175532e-06 0.000398704082066018 0.00581417885980909 0.0232851956495387
7 1.38136230578093e-120 7.08118903972642e-36 3.30033566551144e-20 8.69377435330434e-16 1.27901725998322e-08 1.65431017244392e-06 0.00038822246684871 0.0057011687066981 0.0231805312869542
7.5 2.82239272048154e-151 2.21625555603758e-38 9.12935862408975e-21 3.06581663260038e-16 1.08765522420593e-08 1.44273397671726e-06 0.000380043235514471 0.00561201809720068 0.0230976069421159
8 6.72136651410933e-190 1.07286500749842e-40 3.10131598207976e-21 1.26121272004821e-16 9.54011945412555e-09 1.29039387706121e-06 0.000373637823034972 0.00554159459902114 0.023031872310109
8.5 1.64689704213091e-238 8.52089958464987e-43 1.26375675201225e-21 5.96835008074989e-17 8.5834119327001e-09 1.17868671396672e-06 0.000368607145720983 0.00548590332418807 0.0229797422094144
9 1.07697287965318e-299 1.14524424204481e-44 6.0292074120075e-22 3.19818986910935e-17 7.88451794096539e-09 1.09552328982876e-06 0.000364647074048261 0.00544182330179692 0.0229383872367342
9.5 0 2.61819004987444e-46 3.28993465797405e-22 1.90946777954313e-17 7.36546886748841e-09 1.03283169129365e-06 0.000361524036788499 0.00540690873407188 0.0229055715063587
10 0 1.00138533809336e-47 2.00960560602254e-22 1.25050782298628e-17 6.97479884917678e-09 9.85087057158476e-07 0.000359057496406185 0.00537923799757798 0.022879526290862
10.5 0 6.20052799144352e-49 1.34812853396042e-22 8.8540347563376e-18 6.67756699281443e-09 9.4842227885008e-07 0.000357107169449945 0.00535729810624158 0.0228588512396411
11 0 5.95077773355603e-50 9.76903918872972e-23 6.69034565893255e-18 6.44945522462706e-09 9.20076079046668e-07 0.000355563580633054 0.00533989575289099 0.0228424369136411
11.5 0 8.42761124906107e-51 7.53963061427771e-23 5.33450786450372e-18 6.27316745149099e-09 8.98041938293832e-07 0.000354340997471164 0.0053260884418757 0.0228294038816505
12 0 1.67445580509552e-51 6.12482472022648e-23 4.44500102316393e-18 6.13616878855293e-09 8.80839463943593e-07 0.000353372090697315 0.00531513092736908 0.0228190547389512
12.5 0 4.444706958387e-52 5.18596140879074e-23 3.83915085739789e-18 6.02922770841351e-09 8.67362123979404e-07 0.000352603863097896 0.0053064333927028 0.0228108362439583
13 0 1.50642225699904e-52 4.54007823385059e-23 3.41375085446345e-18 5.94545225069856e-09 8.56773664378314e-07 0.000351994522172792 0.00529952869072425 0.0228043093995641
13.5 0 6.25988238790458e-53 4.08268964301432e-23 3.1076146048937e-18 5.879637933599e-09 8.48436226701977e-07 0.000351511062747954 0.00529404661309397 0.0227991257870419
14 0 3.07831950187249e-53 3.75117272306338e-23 2.88289566306143e-18 5.82781701360596e-09 8.41859533356786e-07 0.000351127388665306 0.00528969363598357 0.0227950088299026
14.5 0 1.73785324294637e-53 3.50637834501982e-23 2.71529375300179e-18 5.78694075046954e-09 8.36664352369881e-07 0.000350822847105193 0.00528623694810258 0.0227917389506569
15 0 1.09788319474196e-53 3.32291444178914e-23 2.58868616397572e-18 5.75465141386985e-09 8.32555824511623e-07 0.000350581080905924 0.00528349183741987 0.0227891418052694
15.5 0 7.5978776773408e-54 3.1837748682839e-23 2.49206469392774e-18 5.72911606420831e-09 8.29303724345786e-07 0.000350389127341802 0.00528131171866215 0.0227870789531288
16 0 5.65969073896303e-54 3.07724833123222e-23 2.41772361751329e-18 5.70890365951459e-09 8.26727678052641e-07 0.000350236708813139 0.00527958024130264 0.0227854404558296
16.5 0 4.47315750934817e-54 2.99507380031878e-23 2.3601518360549e-18 5.69289308068587e-09 8.24685979227676e-07 0.000350115673550787 0.00527820503929936 0.0227841390044136
17 0 3.70748010595135e-54 2.93130295371196e-23 2.31533481470996e-18 5.68020357216128e-09 8.23067052706034e-07 0.000350019553953895 0.005277112778073 0.0227831052584064
17.5 0 3.19209985185062e-54 2.88157727390566e-23 2.28030235607739e-18 5.67014166604242e-09 8.21782891391395e-07 0.000349943217405058 0.00527624522759076 0.0227822841459642
18 0 2.83330374523823e-54 2.84265583457991e-23 2.25282804978055e-18 5.66216038084745e-09 8.2076397905343e-07 0.000349882589936786 0.00527555614778408 0.0227816319265429
18.5 0 2.57670680633256e-54 2.81209895721218e-23 2.23122477555095e-18 5.65582766144847e-09 8.19955342727651e-07 0.000349834437383831 0.00527500881749996 0.0227811138586804
19 0 2.38921956886056e-54 2.78805133506789e-23 2.21420253821217e-18 5.6508018422538e-09 8.19313470628756e-07 0.00034979619195738 0.00527457407354177 0.0227807023480745
19.5 0 2.24986702820566e-54 2.76909019300939e-23 2.20076768995791e-18 5.6468124908429e-09 8.18803897654905e-07 0.000349765814747281 0.00527422875419866 0.0227803754769409
20 0 2.1448720306853e-54 2.75411694952037e-23 2.19015023141928e-18 5.64364540127085e-09 8.18399308679856e-07 0.000349741686667222 0.00527395446364071 0.0227801158360903


==> FigTikz/data_txt/histogram_data.txt <==
-5.060000 0.000160
-5.036130 0.000160
-5.012260 0.000160
-4.988390 0.000000
-4.964520 0.000000
-4.940650 0.000000
-4.916780 0.000000
-4.892910 0.000000
-4.869040 0.000320
-4.845170 0.000320
-4.821300 0.000320
-4.797430 0.000320
-4.773560 0.000479
-4.749690 0.000639
-4.725820 0.000959
-4.701950 0.000320
-4.678080 0.000639
-4.654210 0.000639
-4.630340 0.000479
-4.606470 0.002078
-4.582600 0.001758
-4.558730 0.001278
-4.534860 0.003196
-4.510990 0.002237
-4.487120 0.003516
-4.463250 0.002557
-4.439380 0.004794
-4.415510 0.002877
-4.391640 0.008310
-4.367770 0.007831
-4.343900 0.008949
-4.320030 0.011666
-4.296160 0.011506
-4.272290 0.015342
-4.248420 0.018218
-4.224550 0.021575
-4.200680 0.026848
-4.176810 0.026688
-4.152940 0.037396
-4.129070 0.039473
-4.105200 0.042190
-4.081330 0.050660
-4.057460 0.059610
-4.033590 0.063445
-4.009720 0.078467
-3.985850 0.082463
-3.961980 0.088216
-3.938110 0.100681
-3.914240 0.112987
-3.890370 0.125292
-3.866500 0.146387
-3.842630 0.151821
-3.818760 0.176751
-3.794890 0.191933
-3.771020 0.202321
-3.747150 0.226613
-3.723280 0.241954
-3.699410 0.264967
-3.675540 0.286062
-3.651670 0.320901
-3.627800 0.337362
-3.603930 0.376835
-3.580060 0.390739
-3.556190 0.410555
-3.532320 0.453065
-3.508450 0.480713
-3.484580 0.522743
-3.460710 0.526099
-3.436840 0.568928
-3.412970 0.605845
-3.389100 0.645158
-3.365230 0.652829
-3.341360 0.673925
-3.317490 0.708124
-3.293620 0.738169
-3.269750 0.773647
-3.245880 0.769172
-3.222010 0.794582
-3.198140 0.833736
-3.174270 0.844283
-3.150400 0.870812
-3.126530 0.872730
-3.102660 0.863141
-3.078790 0.901016
-3.054920 0.905811
-3.031050 0.885195
-3.007180 0.901016
-2.983310 0.912523
-2.959440 0.899099
-2.935570 0.876725
-2.911700 0.875287
-2.887830 0.857548
-2.863960 0.853393
-2.840090 0.823348
-2.816220 0.811043
-2.792350 0.771250
-2.768480 0.790267
-2.744610 0.727142
-2.720740 0.703969
-2.696870 0.677281
-2.673000 0.667212
-2.649130 0.628059
-2.625260 0.616552
-2.601390 0.586668
-2.577520 0.563655
-2.553650 0.527218
-2.529780 0.498611
-2.505910 0.450189
-2.482040 0.455303
-2.458170 0.404163
-2.434300 0.380830
-2.410430 0.358297
-2.386560 0.341996
-2.362690 0.294532
-2.338820 0.285903
-2.314950 0.268004
-2.291080 0.236361
-2.267210 0.224215
-2.243340 0.194331
-2.219470 0.182025
-2.195600 0.164606
-2.171730 0.145908
-2.147860 0.130886
-2.123990 0.113146
-2.100120 0.112667
-2.076250 0.100681
-2.052380 0.089654
-2.028510 0.078467
-2.004640 0.068399
-1.980770 0.064244
-1.956900 0.050660
-1.933030 0.045706
-1.909160 0.039633
-1.885290 0.035798
-1.861420 0.033401
-1.837550 0.027967
-1.813680 0.022533
-1.789810 0.016780
-1.765940 0.015502
-1.742070 0.012305
-1.718200 0.011986
-1.694330 0.012465
-1.670460 0.007831
-1.646590 0.006392
-1.622720 0.006073
-1.598850 0.005274
-1.574980 0.004954
-1.551110 0.004155
-1.527240 0.003196
-1.503370 0.003036
-1.479500 0.002078
-1.455630 0.003036
-1.431760 0.002397
-1.407890 0.002078
-1.384020 0.001278
-1.360150 0.001918
-1.336280 0.000959
-1.312410 0.001278
-1.288540 0.000160
-1.264670 0.000160
-1.240800 0.001119
-1.216930 0.000959
-1.193060 0.000959
-1.169190 0.001119
-1.145320 0.000160
-1.121450 0.001119
-1.097580 0.000639
-1.073710 0.000959
-1.049840 0.001598
-1.025970 0.001278
-1.002100 0.000639
-0.978230 0.000959
-0.954360 0.001438
-0.930490 0.000959
-0.906620 0.000479
-0.882750 0.001598
-0.858880 0.001278
-0.835010 0.000479
-0.811140 0.000639
-0.787270 0.000639
-0.763400 0.000479
-0.739530 0.001119
-0.715660 0.000799
-0.691790 0.000639
-0.667920 0.000160
-0.644050 0.000479
-0.620180 0.000799
-0.596310 0.001119
-0.572440 0.000160
-0.548570 0.000959
-0.524700 0.000799
-0.500830 0.000000
-0.476960 0.000160
-0.453090 0.000160
-0.429220 0.000479
-0.405350 0.000479
-0.381480 0.000160
-0.357610 0.000320
-0.333740 0.000639
-0.309870 0.000160
-0.286000 0.000160
-0.262130 0.000000
-0.238260 0.000160
-0.214390 0.000160
-0.190520 0.000799
-0.166650 0.000320
-0.142780 0.000320
-0.118910 0.000320
-0.095040 0.000000
-0.071170 0.000160
-0.047300 0.000000
-0.023430 0.000160
0.000440 0.000160
0.024310 0.000320
0.048180 0.000000
0.072050 0.000479
0.095920 0.000000
0.119790 0.000320
0.143660 0.000160
0.167530 0.000479
0.191400 0.000000
0.215270 0.000479
0.239140 0.000160
0.263010 0.000639
0.286880 0.000320
0.310750 0.000959
0.334620 0.000320
0.358490 0.000479
0.382360 0.000479
0.406230 0.000639
0.430100 0.000959
0.453970 0.000959
0.477840 0.000160
0.501710 0.000320
0.525580 0.000639
0.549450 0.000320
0.573320 0.000799
0.597190 0.000000
0.621060 0.000160
0.644930 0.000320
0.668800 0.000959
0.692670 0.001119
0.716540 0.000639
0.740410 0.000479
0.764280 0.000320
0.788150 0.000799
0.812020 0.000320
0.835890 0.000320
0.859760 0.001278
0.883630 0.000799
0.907500 0.000639
0.931370 0.000479
0.955240 0.000959
0.979110 0.000959
1.002980 0.000320
1.026850 0.000959
1.050720 0.000320
1.074590 0.000799
1.098460 0.001278
1.122330 0.001119
1.146200 0.001119
1.170070 0.000799
1.193940 0.000799
1.217810 0.000639
1.241680 0.001119
1.265550 0.000799
1.289420 0.000639
1.313290 0.000799
1.337160 0.000320
1.361030 0.000799
1.384900 0.000160
1.408770 0.000799
1.432640 0.000160
1.456510 0.000639
1.480380 0.001278
1.504250 0.000479
1.528120 0.000479
1.551990 0.000320
1.575860 0.000320
1.599730 0.000160
1.623600 0.000479
1.647470 0.000320
1.671340 0.000639
1.695210 0.000479
1.719080 0.000320
1.742950 0.000479
1.766820 0.000639
1.790690 0.000320
1.814560 0.000160
1.838430 0.000639
1.862300 0.000000
1.886170 0.000320
1.910040 0.000479
1.933910 0.000320
1.957780 0.000639
1.981650 0.000320
2.005520 0.000320
2.029390 0.000320
2.053260 0.000000
2.077130 0.000160
2.101000 0.000320
2.124870 0.000479
2.148740 0.000320
2.172610 0.000160
2.196480 0.000320
2.220350 0.000479
2.244220 0.000160
2.268090 0.000320
2.291960 0.000320
2.315830 0.000320
2.339700 0.000320
2.363570 0.000160
2.387440 0.000479
2.411310 0.000160
2.435180 0.000639
2.459050 0.000799
2.482920 0.000639
2.506790 0.000479
2.530660 0.000160
2.554530 0.000959
2.578400 0.000160
2.602270 0.000320
2.626140 0.000479
2.650010 0.000799
2.673880 0.000479
2.697750 0.000320
2.721620 0.000959
2.745490 0.000320
2.769360 0.000639
2.793230 0.000639
2.817100 0.001278
2.840970 0.000000
2.864840 0.000479
2.888710 0.000479
2.912580 0.000479
2.936450 0.000479
2.960320 0.000959
2.984190 0.000799
3.008060 0.000639
3.031930 0.000479
3.055800 0.000479
3.079670 0.000799
3.103540 0.000479
3.127410 0.000479
3.151280 0.000479
3.175150 0.000959
3.199020 0.000320
3.222890 0.001758
3.246760 0.001119
3.270630 0.000320
3.294500 0.001278
3.318370 0.000479
3.342240 0.000639
3.366110 0.000799
3.389980 0.000479
3.413850 0.001119
3.437720 0.000320
3.461590 0.001278
3.485460 0.000320
3.509330 0.000479
3.533200 0.000639
3.557070 0.000160
3.580940 0.000320
3.604810 0.000320
3.628680 0.000320
3.652550 0.000479
3.676420 0.000160
3.700290 0.000160
3.724160 0.000479
3.748030 0.000160
3.771900 0.000160
3.795770 0.000320
3.819640 0.000000
3.843510 0.000320
3.867380 0.000000
3.891250 0.000000
3.915120 0.000160
3.938990 0.000000
3.962860 0.000000
3.986730 0.000000
4.010600 0.000000
4.034470 0.000160
4.058340 0.000320
4.082210 0.000000
4.106080 0.000160
4.129950 0.000000
4.153820 0.000000
4.177690 0.000479
4.201560 0.000160
4.225430 0.000000
4.249300 0.000000
4.273170 0.000160
4.297040 0.000000
4.320910 0.000160
4.344780 0.000000
4.368650 0.000000
4.392520 0.000000
4.416390 0.000000
4.440260 0.000000
4.464130 0.000160


==> FigTikz/data_txt/histogram_rx_symbols.txt <==
0.000159811364290954 -5.06 0.000166799180831875 -4.44 0.000167531720053796 -4.24 0.000153570743382648 -4.44
0.000159811364290948 -5.03613 0 -4.41713 0.000167531720053802 -4.21723 0 -4.41516
0.000159811364290954 -5.01226 0 -4.39426 0 -4.19446 0 -4.39032
0 -4.98839 0 -4.37139 0 -4.17169 0 -4.36548
0 -4.96452 0 -4.34852 0 -4.14892 0 -4.34064
0 -4.94065 0 -4.32565 0 -4.12615 0 -4.3158
0 -4.91678 0.000166799180831875 -4.30278 0 -4.10338 0 -4.29096
0 -4.89291 0 -4.27991 0.000167531720053802 -4.08061 0 -4.26612
0.000319622728581895 -4.86904 0 -4.25704 0 -4.05784 0 -4.24128
0.000319622728581907 -4.84517 0 -4.23417 0 -4.03507 0 -4.21644
0.000319622728581895 -4.8213 0.000166799180831875 -4.2113 0 -4.0123 0 -4.1916
0.000319622728581907 -4.79743 0.000166799180831875 -4.18843 0 -3.98953 0 -4.16676
0.000479434092872843 -4.77356 0 -4.16556 0 -3.96676 0 -4.14192
0.000639245457163814 -4.74969 0.000166799180831881 -4.14269 0 -3.94399 0 -4.11708
0.000958868185745686 -4.72582 0 -4.11982 0.000335063440107598 -3.92122 0 -4.09224
0.000319622728581907 -4.70195 0 -4.09695 0 -3.89845 0.000153570743382653 -4.0674
0.000639245457163814 -4.67808 0.000166799180831875 -4.07408 0.000502595160161397 -3.87568 0.000153570743382648 -4.04256
0.000639245457163791 -4.65421 0 -4.05121 0 -3.85291 0.000153570743382648 -4.01772
0.000479434092872861 -4.63034 0 -4.02834 0 -3.83014 0 -3.99288
0.00207754773578232 -4.60647 0.000333598361663749 -4.00547 0.000670126880215197 -3.80737 0 -3.96804
0.00175792500720049 -4.5826 0 -3.9826 0.000335063440107598 -3.7846 0 -3.9432
0.00127849091432758 -4.55873 0.000500397542495624 -3.95973 0.000335063440107598 -3.76183 0.000307141486765301 -3.91836
0.00319622728581907 -4.53486 0.000166799180831878 -3.93686 0.000167531720053799 -3.73906 0 -3.89352
0.00223735910007335 -4.51099 0 -3.91399 0.000335063440107598 -3.71629 0.000307141486765301 -3.86868
0.00351585001440085 -4.48712 0.000333598361663756 -3.89112 0.000335063440107598 -3.69352 0.000460712230147943 -3.84384
0.00255698182865526 -4.46325 0.000166799180831875 -3.86825 0.000335063440107598 -3.67075 0.000614282973530602 -3.819
0.00479434092872843 -4.43938 0 -3.84538 0 -3.64798 0.000307141486765295 -3.79416
0.00287660455723716 -4.41551 0 -3.82251 0.000502595160161407 -3.62521 0.000307141486765295 -3.76932
0.00831019094312928 -4.39164 0.000166799180831875 -3.79964 0.000167531720053796 -3.60244 0 -3.74448
0.00783075685025673 -4.36777 0.000166799180831878 -3.77677 0.000502595160161397 -3.57967 0.000307141486765295 -3.71964
0.0089494364002934 -4.3439 0.000166799180831875 -3.7539 0.000502595160161397 -3.5569 0.000460712230147951 -3.6948
0.0116662295932392 -4.32003 0.000166799180831875 -3.73103 0 -3.53413 0.000767853716913239 -3.66996
0.0115064182289487 -4.29616 0.000166799180831878 -3.70816 0.000167531720053799 -3.51136 0.000153570743382651 -3.64512
0.015341890971931 -4.27229 0.000166799180831875 -3.68529 0.000670126880215197 -3.48859 0.000153570743382648 -3.62028
0.0182184955291687 -4.24842 0.000500397542495633 -3.66242 0.000335063440107598 -3.46582 0.000767853716913252 -3.59544
0.0215745341792779 -4.22455 0.000166799180831875 -3.63955 0.00083765860026898 -3.44305 0.000614282973530591 -3.5706
0.0268483092008802 -4.20068 0.000166799180831875 -3.61668 0.000335063440107605 -3.42028 0.000153570743382648 -3.54576
0.0266884978365892 -4.17681 0.000333598361663749 -3.59381 0.000502595160161388 -3.39751 0.000307141486765301 -3.52092
0.0373958592440817 -4.15294 0.000500397542495633 -3.57094 0.000670126880215197 -3.37474 0.000307141486765295 -3.49608
0.0394734069798655 -4.12907 0.000667196723327498 -3.54807 0.000167531720053799 -3.35197 0.000153570743382651 -3.47124
0.0421902001728102 -4.1052 0.000667196723327511 -3.5252 0.00134025376043039 -3.3292 0.000307141486765295 -3.4464
0.0506602024802323 -4.08133 0.000500397542495624 -3.50233 0.000670126880215197 -3.30643 0.000307141486765295 -3.42156
0.0596096388805235 -4.05746 0.000333598361663749 -3.47946 0.00117272204037659 -3.28366 0.0012285659470612 -3.39672
0.0634451116235086 -4.03359 0.000667196723327511 -3.45659 0.00100519032032279 -3.26089 0.000614282973530602 -3.37188
0.0784673798668567 -4.00972 0.000667196723327498 -3.43372 0.000335063440107598 -3.23812 0.000460712230147943 -3.34704
0.0824626639741305 -3.98585 0.000333598361663756 -3.41085 0.00134025376043039 -3.21535 0.00122856594706118 -3.3222
0.0882158730886047 -3.96198 0.000667196723327498 -3.38798 0.000670126880215184 -3.19258 0.000767853716913252 -3.29736
0.100681159503299 -3.93811 0.00116759426582312 -3.36511 0.00134025376043042 -3.16981 0.00138213669044385 -3.27252
0.112986634553704 -3.91424 0.000333598361663756 -3.34224 0.00117272204037657 -3.14704 0.00107499520367853 -3.24768
0.125292109604103 -3.89037 0.00183479098915062 -3.31937 0.000502595160161407 -3.12427 0.000767853716913239 -3.22284
0.146387209690513 -3.8665 0.000333598361663756 -3.2965 0.000502595160161388 -3.1015 0.00153570743382648 -3.198
0.151820796076403 -3.84263 0.000500397542495624 -3.27363 0.000502595160161397 -3.07873 0.000153570743382651 -3.17316
0.176751368905791 -3.81876 0.00150119262748687 -3.25076 0.000670126880215197 -3.05596 0.000307141486765301 -3.14832
0.191933448513432 -3.79489 0.000667196723327498 -3.22789 0.00100519032032279 -3.03319 0.00138213669044383 -3.12348
0.202321187192343 -3.77102 0.00100079508499127 -3.20502 0.000837658600268996 -3.01042 0.000767853716913239 -3.09864
0.226612514564572 -3.74715 0.000667196723327511 -3.18215 0.000335063440107598 -2.98765 0.00107499520367855 -3.0738
0.241954405536495 -3.72328 0.000667196723327498 -3.15928 0.00100519032032279 -2.96488 0.0012285659470612 -3.04896
0.264967241994401 -3.69941 0.000667196723327498 -3.13641 0.000335063440107592 -2.94211 0.000614282973530591 -3.02412
0.286062342080802 -3.67554 0.000833995904159373 -3.11354 0.00134025376043042 -2.91934 0.000614282973530591 -2.99928
0.320901219496229 -3.65167 0.00133439344665502 -3.09067 0.00134025376043037 -2.89657 0.000614282973530591 -2.97444
0.337361790018197 -3.6278 0.00116759426582314 -3.0678 0.000502595160161407 -2.8738 0.000767853716913252 -2.9496
0.376835196998062 -3.60393 0.00116759426582312 -3.04493 0.000502595160161388 -2.85103 0.000614282973530602 -2.92476
0.390738785691381 -3.58006 0.000500397542495624 -3.02206 0.00134025376043039 -2.82826 0.000767853716913239 -2.89992
0.410555394863444 -3.55619 0.000833995904159373 -2.99919 0.000670126880215197 -2.80549 0.00107499520367853 -2.87508
0.453065217764853 -3.53232 0.000833995904159389 -2.97632 0.00117272204037659 -2.78272 0.000614282973530602 -2.85024
0.480712583787179 -3.50845 0.00116759426582314 -2.95345 0.00100519032032279 -2.75995 0.000921424460295903 -2.8254
0.522742972595699 -3.48458 0.00216838935081437 -2.93058 0.000502595160161388 -2.73718 0.00122856594706118 -2.80056
0.526099011245809 -3.46071 0.00116759426582312 -2.90771 0.00150778548048422 -2.71441 0.00107499520367853 -2.77572
0.568928456875784 -3.43684 0.00150119262748687 -2.88484 0.00083765860026898 -2.69164 0.000614282973530591 -2.75088
0.605844882027005 -3.41297 0.00116759426582314 -2.86197 0.00117272204037662 -2.66887 0.000307141486765301 -2.72604
0.645158477642556 -3.3891 0.000833995904159373 -2.8391 0.000502595160161388 -2.6461 0.000614282973530602 -2.7012
0.652829423128545 -3.36523 0.00166799180831878 -2.81623 0.000502595160161397 -2.62333 0.000307141486765295 -2.67636
0.673924523214926 -3.34136 0.001334393446655 -2.79336 0.000837658600268996 -2.60056 0.000921424460295886 -2.65152
0.708124155173215 -3.31749 0.00283558607414187 -2.77049 0.000670126880215197 -2.57779 0.000460712230147951 -2.62668
0.738168691659901 -3.29362 0.00316918443580562 -2.74762 0.000167531720053799 -2.55502 0.000460712230147951 -2.60184
0.773646814532492 -3.26975 0.00233518853164629 -2.72475 0.000837658600268996 -2.53225 0.000767853716913239 -2.577
0.769172096332345 -3.24588 0.00266878689331005 -2.70188 0 -2.50948 0.000307141486765295 -2.55216
0.794582103254606 -3.22201 0.00250198771247812 -2.67901 0.000335063440107592 -2.48671 0.000614282973530591 -2.52732
0.833735887505905 -3.19814 0.00166799180831875 -2.65614 0.000502595160161407 -2.46394 0.000460712230147951 -2.50248
0.844283437549076 -3.17427 0.00383638115913312 -2.63327 0.000502595160161388 -2.44117 0.000153570743382651 -2.47764
0.870812124021406 -3.1504 0.00200159016998253 -2.6104 0 -2.4184 0 -2.4528
0.872729860392881 -3.12653 0.00350278279746943 -2.58753 0.000670126880215184 -2.39563 0.000767853716913252 -2.42796
0.863141178535424 -3.10266 0.00350278279746937 -2.56466 0.000502595160161397 -2.37286 0.000614282973530591 -2.40312
0.901016471872379 -3.07879 0.00583797132911561 -2.54179 0 -2.35009 0.000307141486765295 -2.37828
0.905810812801108 -3.05492 0.00733916395660248 -2.51892 0.000167531720053799 -2.32732 0.000153570743382651 -2.35344
0.885195146807575 -3.03105 0.0075059631374345 -2.49605 0.000335063440107598 -2.30455 0 -2.3286
0.901016471872396 -3.00718 0.0101747500307445 -2.47318 0.000670126880215197 -2.28178 0.000460712230147951 -2.30376
0.912522890101328 -2.98331 0.0108419467540718 -2.45031 0 -2.25901 0.000307141486765295 -2.27892
0.899098735500888 -2.95944 0.0123431393815587 -2.42744 0.000167531720053799 -2.23624 0 -2.25408
0.876725144500155 -2.93557 0.0143447295515412 -2.40457 0.000167531720053799 -2.21347 0.000153570743382648 -2.22924
0.875286842221536 -2.9117 0.016346319721524 -2.3817 0.000167531720053796 -2.1907 0.000153570743382651 -2.2044
0.857547780785241 -2.88783 0.0205162992423206 -2.35883 0 -2.16793 0.000767853716913239 -2.17956
0.853392685313676 -2.86396 0.020516299242321 -2.33596 0.000167531720053799 -2.14516 0 -2.15472
0.823348148826977 -2.84009 0.0198491025189931 -2.31309 0.000167531720053799 -2.12239 0.000460712230147951 -2.12988
0.811042673776589 -2.81622 0.0246862787631174 -2.29022 0 -2.09962 0.000307141486765295 -2.10504
0.771249644068128 -2.79235 0.0283558607414192 -2.26735 0.000502595160161397 -2.07685 0 -2.0802
0.790267196418751 -2.76848 0.0336934345280387 -2.24448 0 -2.05408 0 -2.05536
0.727141707523825 -2.74461 0.0348610287938625 -2.22161 0 -2.03131 0.000153570743382651 -2.03052
0.703969059701637 -2.72074 0.0427005902929599 -2.19874 0.000167531720053799 -2.00854 0.000153570743382648 -2.00568
0.677280561865049 -2.69687 0.0470373689945886 -2.17587 0.000335063440107598 -1.98577 0 -1.98084
0.667212445914719 -2.673 0.0510405493345546 -2.153 0.000502595160161397 -1.963 0 -1.956
0.628058661663447 -2.64913 0.0603813034611386 -2.13013 0.000167531720053796 -1.94023 0.000153570743382648 -1.93116
0.616552243434487 -2.62526 0.0565449223020055 -2.10726 0 -1.91746 0.000153570743382651 -1.90632
0.58666751831208 -2.60139 0.0713900493960437 -2.08439 0.000335063440107598 -1.89469 0 -1.88148
0.563654681854183 -2.57752 0.0752264305551754 -2.06152 0 -1.87192 0.000460712230147951 -1.85664
0.527217690795846 -2.55365 0.0772280207251594 -2.03865 0.000167531720053799 -1.84915 0.000153570743382648 -1.8318
0.498611456587766 -2.52978 0.0982447175099741 -2.01578 0.000167531720053799 -1.82638 0.000153570743382651 -1.80696
0.450188613207608 -2.50591 0.103749090477426 -1.99291 0.000335063440107598 -1.80361 0.000307141486765295 -1.78212
0.455302576864918 -2.48204 0.121263004464775 -1.97004 0 -1.78084 0.000460712230147951 -1.75728
0.404162940291822 -2.45817 0.128935766783039 -1.94717 0 -1.75807 0.000307141486765295 -1.73244
0.380830481105335 -2.4343 0.135774533197146 -1.9243 0.000837658600268996 -1.7353 0 -1.7076
0.358297078740311 -2.41043 0.149118467663699 -1.90143 0 -1.71253 0.000460712230147951 -1.68276
0.341996319582634 -2.38656 0.155623635716139 -1.87856 0 -1.68976 0.000153570743382648 -1.65792
0.294532344388222 -2.36269 0.179309119394269 -1.85569 0.000502595160161397 -1.66699 0.000614282973530602 -1.63308
0.285902530716511 -2.33882 0.190985062052496 -1.83282 0.000335063440107598 -1.64422 0.000307141486765295 -1.60824
0.268003657915924 -2.31495 0.211834959656481 -1.80995 0.000335063440107598 -1.62145 0.000307141486765301 -1.5834
0.23636100778632 -2.29108 0.234186049887956 -1.78708 0.000167531720053799 -1.59868 0.000767853716913239 -1.55856
0.224215344100204 -2.26721 0.245861992546183 -1.76421 0.000502595160161397 -1.57591 0.000153570743382651 -1.53372
0.194330618977796 -2.24334 0.258872328651074 -1.74134 0.000502595160161397 -1.55314 0.000153570743382648 -1.50888
0.182025143927393 -2.21947 0.281557017244204 -1.71847 0.000167531720053799 -1.53037 0.000921424460295886 -1.48404
0.164605705219679 -2.1956 0.29807013614656 -1.6956 0.000335063440107598 -1.5076 0.000921424460295903 -1.4592
0.145907775597638 -2.17173 0.324090808356339 -1.67273 0.000502595160161397 -1.48483 0.000921424460295886 -1.43436
0.130885507354289 -2.14786 0.339436332992865 -1.64986 0.00100519032032278 -1.46206 0.000921424460295903 -1.40952
0.113146445917993 -2.12399 0.353447464182742 -1.62699 0.000335063440107598 -1.43929 0.000614282973530591 -1.38468
0.112667011825122 -2.10012 0.384472111817478 -1.60412 0.000335063440107598 -1.41652 0.000767853716913252 -1.35984
0.100681159503299 -2.07625 0.408157595495597 -1.58125 0.00100519032032279 -1.39375 0.000767853716913239 -1.335
0.0896541753672233 -2.05238 0.432009878354564 -1.55838 0.00150778548048419 -1.37098 0.000767853716913252 -1.31016
0.0784673798668567 -2.02851 0.457363353841 -1.53551 0.00100519032032279 -1.34821 0.000767853716913239 -1.28532
0.0683992639165269 -2.00464 0.478380050625816 -1.51264 0.000670126880215197 -1.32544 0.000767853716913239 -1.26048
0.0642441684449621 -1.98077 0.511573087611369 -1.48977 0.000670126880215197 -1.30267 0.000921424460295903 -1.23564
0.0506602024802313 -1.9569 0.530254595864529 -1.4669 0.000837658600268996 -1.2799 0.000921424460295886 -1.2108
0.0457060501872127 -1.93303 0.547768509851887 -1.44403 0.000167531720053799 -1.25713 0.000767853716913252 -1.18596
0.0396332183441558 -1.90916 0.576291169774127 -1.42116 0.00100519032032279 -1.23436 0.00107499520367853 -1.16112
0.0357977456011729 -1.88529 0.593638284580642 -1.39829 0.000670126880215184 -1.21159 0.000307141486765301 -1.13628
0.0334005751368087 -1.86142 0.628999710917011 -1.37542 0.000670126880215197 -1.18882 0.000614282973530591 -1.11144
0.0279669887509164 -1.83755 0.642677243745213 -1.35255 0.000335063440107598 -1.16605 0.000460712230147951 -1.0866
0.022533402365024 -1.81368 0.663860739710861 -1.32968 0 -1.14328 0.000921424460295886 -1.06176
0.0167801932505498 -1.78981 0.681374653698221 -1.30681 0.00117272204037659 -1.12051 0.000307141486765295 -1.03692
0.0155017023362222 -1.76594 0.71356689559876 -1.28394 0.00117272204037659 -1.09774 0.00138213669044385 -1.01208
0.0123054750504034 -1.74207 0.705393735738011 -1.26107 0.00150778548048419 -1.07497 0.00122856594706118 -0.987240000000001
0.0119858523218213 -1.7182 0.758269076061702 -1.2382 0.000837658600268996 -1.0522 0.000614282973530602 -0.962400000000001
0.0124652864146941 -1.69433 0.742256354701842 -1.21533 0.000335063440107598 -1.02943 0.000921424460295886 -0.937560000000001
0.00783075685025658 -1.67046 0.772947403974922 -1.19246 0.00150778548048419 -1.00666 0.000460712230147951 -0.912720000000001
0.00639245457163802 -1.64659 0.780119768750677 -1.16959 0.00167531720053796 -0.983890000000001 0.000614282973530591 -0.887880000000001
0.00607283184305612 -1.62272 0.773114203155754 -1.14672 0.00117272204037659 -0.96112 0.000460712230147951 -0.863040000000001
0.00527377502160137 -1.59885 0.805973641779618 -1.12385 0.00167531720053799 -0.93835 0.000460712230147943 -0.838200000000001
0.00495415229301956 -1.57498 0.809976822119583 -1.10098 0.00150778548048419 -0.91558 0.000307141486765295 -0.813360000000001
0.00415509547156472 -1.55111 0.799968871269686 -1.07811 0.00284803924091459 -0.89281 0.000921424460295903 -0.788520000000001
0.00319622728581901 -1.52724 0.827157137745266 -1.05524 0.00201038064064559 -0.87004 0.000614282973530591 -0.763680000000001
0.00303641592152806 -1.50337 0.825489145936947 -1.03237 0.00167531720053799 -0.84727 0.000921424460295903 -0.738840000000001
0.00207754773578236 -1.4795 0.797800481918872 -1.0095 0.00268050752086079 -0.8245 0.00107499520367853 -0.714000000000001
0.00303641592152806 -1.45563 0.812145211470397 -0.986630000000001 0.00335063440107598 -0.80173 0.000921424460295903 -0.689160000000001
0.00239717046436426 -1.43176 0.83316190825523 -0.963760000000001 0.00402076128129118 -0.778960000000001 0.000767853716913239 -0.664320000000001
0.00207754773578236 -1.40789 0.794798096663882 -0.940890000000001 0.00351816612112978 -0.756190000000001 0.000614282973530602 -0.639480000000001
0.00127849091432763 -1.38402 0.79813408028052 -0.918020000000001 0.00603114192193665 -0.733420000000001 0.000153570743382648 -0.614640000000001
0.00191773637149141 -1.36015 0.811644813927918 -0.895150000000001 0.00603114192193677 -0.71065 0.000767853716913239 -0.589800000000001
0.000958868185745704 -1.33628 0.791295313866413 -0.872280000000001 0.00502595160161398 -0.68788 0.000153570743382651 -0.564960000000001
0.0012784909143276 -1.31241 0.775449391687385 -0.849410000000001 0.00418829300134498 -0.66511 0.000767853716913239 -0.540120000000001
0.000159811364290951 -1.28854 0.761605059678354 -0.82654 0.00619867364199057 -0.64234 0.000307141486765301 -0.515280000000001
0.000159811364290951 -1.26467 0.745091940775984 -0.803670000000001 0.00954930804306655 -0.61957 0.000307141486765295 -0.490440000000001
0.00111867955003665 -1.2408 0.732748801394439 -0.780800000000001 0.00854411772274376 -0.5968 0.0012285659470612 -0.465600000000001
0.000958868185745721 -1.21693 0.711898903790441 -0.757930000000001 0.0118947521238197 -0.57403 0.000307141486765295 -0.440760000000001
0.000958868185745704 -1.19306 0.693384194718103 -0.735060000000001 0.00871164944279756 -0.551260000000001 0.000307141486765295 -0.415920000000001
0.00111867955003665 -1.16919 0.693384194718116 -0.712190000000001 0.0144077279246267 -0.528490000000001 0.000153570743382653 -0.391080000000001
0.000159811364290951 -1.14532 0.645846428181018 -0.689320000000001 0.0137376010444115 -0.505720000000001 0.000307141486765295 -0.366240000000001
0.00111867955003665 -1.12145 0.660191157732572 -0.666450000000001 0.0125648790040347 -0.482950000000001 0.000307141486765295 -0.341400000000001
0.000639245457163802 -1.09758 0.611819395291316 -0.643580000000001 0.0180934257658103 -0.46018 0.000307141486765295 -0.316560000000001
0.000958868185745704 -1.07371 0.59347148539981 -0.620710000000001 0.0207739332866711 -0.43741 0 -0.291720000000001
0.00159811364290954 -1.04984 0.585131526358227 -0.597840000000001 0.0221141870471015 -0.41464 0.000153570743382653 -0.26688
0.00127849091432758 -1.02597 0.534424575385326 -0.574970000000001 0.0242920994078009 -0.39187 0.000307141486765295 -0.242040000000001
0.000639245457163814 -1.0021 0.523082231088759 -0.552100000000001 0.0276427338088769 -0.3691 0.000460712230147943 -0.217200000000001
0.000958868185745686 -0.978230000000001 0.503399927750607 -0.529230000000001 0.0273076703687693 -0.34633 0.000614282973530591 -0.192360000000001
0.00143830227861858 -0.95436 0.482550030146613 -0.506360000000001 0.0326686854104908 -0.323560000000001 0.00046071223014796 -0.167520000000001
0.000958868185745721 -0.930490000000001 0.462033730904302 -0.483490000000001 0.03836476389232 -0.300790000000001 0.000307141486765295 -0.142680000000001
0.000479434092872843 -0.906620000000001 0.421001132419643 -0.460620000000001 0.040877739693127 -0.278020000000001 0.000307141486765295 -0.117840000000001
0.00159811364290954 -0.882750000000001 0.412661173378074 -0.43775 0.049254325695817 -0.255250000000001 0.000767853716913239 -0.0930000000000009
0.00127849091432758 -0.858880000000001 0.387140898710781 -0.414880000000001 0.0552854676177527 -0.232480000000001 0.000460712230147943 -0.0681600000000007
0.000479434092872861 -0.83501 0.364289410936814 -0.392010000000001 0.0583010385787232 -0.20971 0.000307141486765306 -0.0433200000000005
0.000639245457163791 -0.811140000000001 0.34527430432198 -0.369140000000001 0.0666776245814108 -0.186940000000001 0.000307141486765295 -0.0184800000000012
0.000639245457163814 -0.78727 0.330762775589607 -0.346270000000001 0.0691906003822204 -0.16417 0.000614282973530591 0.00635999999999903
0.000479434092872861 -0.763400000000001 0.294900951710766 -0.3234 0.0780697815450689 -0.141400000000001 0.000307141486765295 0.0311999999999992
0.00111867955003663 -0.739530000000001 0.285059800041674 -0.300530000000001 0.0867814309878663 -0.11863 0.00046071223014796 0.0560399999999994
0.000799056821454768 -0.715660000000001 0.267379086873495 -0.277660000000001 0.0924775094696989 -0.0958600000000001 0 0.0808799999999987
0.000639245457163791 -0.691790000000001 0.245861992546183 -0.254790000000001 0.106215110514107 -0.0730900000000005 0.000460712230147943 0.105719999999999
0.000159811364290954 -0.667920000000001 0.227514082654677 -0.231920000000001 0.106885237394326 -0.0503200000000001 0.000307141486765295 0.130559999999999
0.000479434092872843 -0.644050000000001 0.209499771124843 -0.20905 0.121628028759056 -0.0275500000000006 0.000614282973530591 0.155399999999999
0.000799056821454768 -0.62018 0.192319455499151 -0.186180000000001 0.121795560479114 -0.00478000000000023 0.000307141486765306 0.18024
0.00111867955003663 -0.596310000000001 0.180476713660088 -0.163310000000001 0.139721454524866 0.0179899999999993 0.000153570743382648 0.205079999999999
0.000159811364290954 -0.57244 0.164463992300228 -0.140440000000001 0.149270762567938 0.0407599999999997 0.000307141486765295 0.229919999999999
0.000958868185745721 -0.548570000000001 0.156791229981962 -0.117570000000001 0.157144753410461 0.0635299999999992 0.000767853716913239 0.254759999999999
0.000799056821454738 -0.524700000000001 0.133272545484673 -0.0947000000000005 0.181436852818268 0.0862999999999996 0.000153570743382653 0.279599999999999
0 -0.500830000000001 0.122930996273092 -0.0718300000000012 0.183949828619068 0.109069999999999 0.000460712230147943 0.304439999999999
0.000159811364290948 -0.476960000000001 0.111421852795692 -0.048960000000001 0.201875722664824 0.13184 0.000307141486765295 0.329279999999999
0.000159811364290954 -0.45309 0.0989119142333016 -0.0260900000000008 0.217456172629836 0.15461 0.000153570743382648 0.354119999999999
0.000479434092872843 -0.429220000000001 0.0972439224249829 -0.00322000000000067 0.230021051633862 0.177379999999999 0.000614282973530591 0.378959999999999
0.000479434092872861 -0.40535 0.0838999879584362 0.0196499999999995 0.240743081717314 0.20015 0.000767853716913266 0.403799999999999
0.000159811364290954 -0.381480000000001 0.0763940248209986 0.0425199999999988 0.266207903165482 0.222919999999999 0.000767853716913239 0.428639999999999
0.000319622728581895 -0.357610000000001 0.069221660045228 0.0653899999999989 0.277432528409097 0.24569 0 0.453479999999999
0.000639245457163814 -0.333740000000001 0.058546512471988 0.0882599999999991 0.291672724613659 0.268459999999999 0.000767853716913239 0.478319999999999
0.000159811364290948 -0.309870000000001 0.0553773280361824 0.111129999999999 0.302897349857275 0.29123 0.000153570743382653 0.503159999999999
0.000159811364290954 -0.286 0.0507069509728899 0.133999999999999 0.328027107865332 0.313999999999999 0.000153570743382648 0.527999999999999
0 -0.262130000000001 0.042033393569634 0.15687 0.357680222314868 0.33677 0.000614282973530591 0.552839999999999
0.000159811364290954 -0.23826 0.0405322009421455 0.179739999999999 0.355837373394263 0.359539999999999 0.000767853716913239 0.577679999999999
0.000159811364290954 -0.214390000000001 0.0351946271555255 0.202609999999999 0.378286623881471 0.382309999999999 0.000307141486765295 0.602519999999999
0.000799056821454738 -0.190520000000001 0.0335266353472068 0.225479999999999 0.402746255009341 0.40508 0.000614282973530613 0.627359999999999
0.000319622728581907 -0.166650000000001 0.0315250451772243 0.248349999999999 0.424357846896265 0.427849999999999 0.00107499520367853 0.652199999999999
0.000319622728581895 -0.142780000000001 0.0236854836781271 0.27122 0.457026532306773 0.45062 0.000921424460295886 0.677039999999999
0.000319622728581907 -0.118910000000001 0.0218506926889756 0.294089999999999 0.464062864549015 0.473389999999999 0.000460712230147943 0.701879999999999
0 -0.0950400000000009 0.0183479098915062 0.316959999999999 0.482491353754951 0.49616 0.00122856594706123 0.726719999999999
0.000159811364290954 -0.0711700000000004 0.0165131189023556 0.339829999999999 0.494386105878752 0.518929999999999 0.00168927817720913 0.751559999999999
0 -0.0473000000000008 0.0163463197215237 0.362699999999999 0.536939162772437 0.5417 0.000921424460295886 0.776399999999999
0.000159811364290948 -0.0234300000000012 0.0118427418390636 0.38557 0.5649169600214 0.564469999999999 0.00107499520367853 0.801239999999999
0.000159811364290954 0.00043999999999933 0.0103415492115762 0.408439999999999 0.557545564339055 0.58724 0.00138213669044383 0.826079999999999
0.000319622728581895 0.0243099999999989 0.0098411516690806 0.431309999999999 0.587701273948716 0.610009999999999 0.00168927817720919 0.850919999999999
0 0.0481799999999994 0.00800636067992998 0.454179999999999 0.585355829867963 0.632779999999999 0.00168927817720913 0.875759999999999
0.000479434092872843 0.0720499999999991 0.00800636067992998 0.477049999999999 0.61551153947767 0.65555 0.00107499520367853 0.900599999999999
0 0.0959199999999996 0.0061715696907796 0.499919999999999 0.641646487806038 0.678319999999999 0.00199641966397442 0.925439999999999
0.000319622728581895 0.119789999999999 0.00550437296745186 0.522789999999999 0.638965980285202 0.70109 0.00199641966397449 0.950279999999999
0.000159811364290954 0.14366 0.00583797132911561 0.545659999999999 0.662755484532817 0.723859999999999 0.00261070263750501 0.975119999999999
0.000479434092872861 0.167529999999999 0.00633836887161123 0.568529999999999 0.659907445291928 0.74663 0.00199641966397442 0.999959999999999
0 0.191399999999999 0.00533757378661999 0.591399999999999 0.689728091461478 0.769399999999999 0.00214999040735707 1.0248
0.000479434092872861 0.215269999999999 0.00266878689330999 0.614269999999999 0.713517595709145 0.79217 0.00245713189412236 1.04964
0.000159811364290948 0.239139999999999 0.00383638115913326 0.63714 0.722396776871968 0.814939999999999 0.00276427338088776 1.07448
0.000639245457163814 0.26301 0.00300238525497374 0.660009999999999 0.743338241878721 0.83771 0.00429998081471414 1.09932
0.000319622728581895 0.286879999999999 0.00183479098915062 0.682879999999999 0.720888991391484 0.860479999999999 0.00460712230147943 1.12416
0.000958868185745721 0.31075 0.00183479098915062 0.705749999999999 0.752217423041544 0.883249999999999 0.00568211750515797 1.149
0.000319622728581907 0.334619999999999 0.00183479098915062 0.728619999999999 0.761096604204424 0.90602 0.00614282973530613 1.17384
0.000479434092872843 0.358489999999999 0.00233518853164634 0.75149 0.750207042400898 0.928789999999999 0.00614282973530591 1.19868
0.000479434092872861 0.382359999999999 0.00183479098915062 0.774359999999999 0.743003178438614 0.95156 0.00767853716913239 1.22352
0.000639245457163791 0.406229999999999 0.00166799180831875 0.797229999999999 0.750374574120952 0.974329999999999 0.00660354196545385 1.24836
0.000958868185745721 0.430099999999999 0.00100079508499125 0.820099999999999 0.754227803682219 0.9971 0.00859996162942827 1.2732
0.000958868185745686 0.453969999999999 0.001334393446655 0.842969999999999 0.758416096683534 1.01987 0.00982852757648981 1.29804
0.000159811364290954 0.47784 0.00116759426582317 0.865839999999999 0.768467999886792 1.04264 0.0116713764970812 1.32288
0.000319622728581907 0.501709999999999 0.00166799180831875 0.888709999999999 0.741997988118262 1.06541 0.0145892206213515 1.34772
0.000639245457163791 0.525579999999999 0.00216838935081437 0.911579999999999 0.75690831120305 1.08818 0.0136677961610556 1.37256
0.000319622728581907 0.549449999999999 0.000833995904159373 0.934449999999999 0.733453870395547 1.11095 0.0141285083912041 1.3974
0.000799056821454738 0.573319999999999 0.00166799180831875 0.957319999999999 0.729600640834281 1.13372 0.0153570743382648 1.42224
0 0.597189999999999 0.00150119262748693 0.980189999999999 0.728260387073879 1.15649 0.0178142062323871 1.44708
0.000159811364290948 0.621059999999999 0.000667196723327498 1.00306 0.705308541426481 1.17926 0.0233427529941625 1.47192
0.000319622728581907 0.64493 0.000667196723327498 1.02593 0.691906003822204 1.20203 0.0271820215787287 1.49676
0.000958868185745721 0.668799999999999 0.000500397542495624 1.0488 0.688387837701047 1.2248 0.026567738605199 1.5216
0.00111867955003663 0.692669999999999 0.00116759426582312 1.07167 0.681519037178868 1.24757 0.0267213093485807 1.54644
0.000639245457163814 0.716539999999999 0.00133439344665505 1.09454 0.646337375967545 1.27034 0.0305605779331469 1.57128
0.000479434092872843 0.740409999999999 0.00100079508499125 1.11741 0.654043835090045 1.29311 0.0367034076684528 1.59612
0.000319622728581907 0.764279999999999 0.00116759426582312 1.14028 0.618192046998507 1.31588 0.0419248129434643 1.62096
0.000799056821454738 0.788149999999999 0.000500397542495624 1.16315 0.609480397555709 1.33865 0.0465319352449423 1.6458
0.000319622728581907 0.81202 0.000333598361663749 1.18602 0.599428494352505 1.36142 0.0515997697765696 1.67064
0.000319622728581895 0.835889999999999 0.000833995904159373 1.20889 0.544478090174837 1.38419 0.0591247362023194 1.69548
0.00127849091432763 0.85976 0.000333598361663762 1.23176 0.549336510056418 1.40696 0.0660354196545385 1.72032
0.000799056821454768 0.883629999999999 0.000667196723327498 1.25463 0.529735298810103 1.42973 0.0692604052655766 1.74516
0.000639245457163791 0.907499999999999 0.000833995904159373 1.2775 0.517505483246196 1.4525 0.0744818105405842 1.77
0.000479434092872861 0.931369999999999 0.000667196723327498 1.30037 0.485841988156008 1.47527 0.0783210791251504 1.79484
0.000958868185745686 0.955239999999999 0.000833995904159373 1.32324 0.458701849507311 1.49804 0.0933710119766498 1.81968
0.000958868185745721 0.979109999999999 0.000667196723327524 1.34611 0.442953867822236 1.52081 0.100281695428873 1.84452
0.000319622728581895 1.00298 0.000500397542495624 1.36898 0.440775955461554 1.54358 0.108267374084767 1.86936
0.000958868185745721 1.02685 0.000833995904159373 1.39185 0.420002022174866 1.56635 0.117788760174491 1.8942
0.000319622728581907 1.05072 0.000667196723327498 1.41472 0.403081318449433 1.58912 0.124238731396562 1.91904
0.000799056821454738 1.07459 0.000500397542495624 1.43759 0.355669841674223 1.61189 0.124085160653179 1.94388
0.00127849091432763 1.09846 0.000667196723327524 1.46046 0.353659461033563 1.63466 0.14819576736426 1.96872
0.00111867955003663 1.12233 0.000667196723327498 1.48333 0.338079011068573 1.65743 0.15372431412603 1.99356
0.00111867955003668 1.1462 0.000333598361663749 1.5062 0.320153117022804 1.6802 0.170156383667974 2.0184
0.000799056821454738 1.17007 0.00100079508499125 1.52907 0.301054500936683 1.70297 0.18152061867829 2.04324
0.000799056821454768 1.19394 0.000333598361663749 1.55194 0.288322090212583 1.72574 0.187356306926837 2.06808
0.000639245457163814 1.21781 0.000333598361663762 1.57481 0.268553347246245 1.74851 0.205631225389365 2.09292
0.00111867955003663 1.24168 0.000500397542495624 1.59768 0.258333912322953 1.77128 0.217916884859977 2.11776
0.000799056821454768 1.26555 0.000166799180831875 1.62055 0.238397637636561 1.79405 0.240184642650461 2.1426
0.000639245457163791 1.28942 0.000833995904159373 1.64342 0.21494319682902 1.81682 0.252470302121073 2.16744
0.000799056821454768 1.31329 0.000500397542495624 1.66629 0.189645907100897 1.83959 0.263066683414485 2.19228
0.000319622728581895 1.33716 0.000166799180831875 1.68916 0.201875722664832 1.86236 0.275352342885087 2.21712
0.000799056821454768 1.36103 0.000333598361663762 1.71203 0.168704442094172 1.88513 0.31205575055354 2.24196
0.000159811364290948 1.3849 0.00100079508499125 1.7349 0.167364188333749 1.9079 0.320502141439586 2.2668
0.000799056821454768 1.40877 0.000500397542495624 1.75777 0.149773357728094 1.93067 0.335859215777863 2.29164
0.000159811364290954 1.43264 0.000166799180831875 1.78064 0.144579874406431 1.95344 0.357819832081569 2.31648
0.000639245457163791 1.45651 0.000333598361663749 1.80351 0.131009805082068 1.97621 0.351523431602881 2.34132
0.00127849091432763 1.48038 0.000333598361663762 1.82638 0.124308536279921 1.99898 0.388994692988247 2.36616
0.000479434092872843 1.50425 0 1.84925 0.107555364274537 2.02175 0.403583913609598 2.391
0.000479434092872861 1.52812 0.000333598361663749 1.87212 0.102864476113035 2.04452 0.428615944780985 2.41584
0.000319622728581895 1.55199 0.000500397542495624 1.89499 0.0849385820672745 2.06729 0.434758774516276 2.44068
0.000319622728581907 1.57586 0.000333598361663749 1.91786 0.0832632648667366 2.09006 0.474226455565616 2.46552
0.000159811364290954 1.59973 0.000333598361663762 1.94073 0.0775671863849105 2.11283 0.49065852510756 2.49036
0.000479434092872843 1.6236 0.000333598361663749 1.9636 0.0777347181049613 2.1356 0.494804935178909 2.5152
0.000319622728581907 1.64747 0.000333598361663749 1.98647 0.0636620536204449 2.15837 0.51446199033187 2.54004
0.000639245457163791 1.67134 0.000333598361663749 2.00934 0.0629919267402273 2.18114 0.546097563468695 2.56488
0.000479434092872861 1.69521 0.000166799180831875 2.03221 0.0569607848182928 2.20391 0.549476119823114 2.58972
0.000319622728581895 1.71908 0.000333598361663762 2.05508 0.0480816036554394 2.22668 0.55331538840768 2.61456
0.000479434092872861 1.74295 0.000166799180831875 2.07795 0.0435582472139886 2.24945 0.573433155790827 2.6394
0.000639245457163814 1.76682 0.000333598361663749 2.10082 0.0413803348532876 2.27222 0.586486668978332 2.66424
0.000319622728581895 1.79069 0.000166799180831875 2.12369 0.0375271052920503 2.29499 0.62349721813355 2.68908
0.000159811364290954 1.81456 0.000333598361663749 2.14656 0.0311608999300073 2.31776 0.61827581285854 2.71392
0.000639245457163791 1.83843 0.000166799180831881 2.16943 0.032836217130544 2.34053 0.624572213337251 2.73876
0 1.8623 0 2.1923 0.0234544408075323 2.3633 0.632097179762978 2.7636
0.000319622728581895 1.88617 0.000333598361663749 2.21517 0.0219466553270473 2.38607 0.652829230119636 2.78844
0.000479434092872861 1.91004 0.000333598361663749 2.23804 0.0189310843660797 2.40884 0.668339875201283 2.81328
0.000319622728581907 1.93391 0.000500397542495624 2.26091 0.015580449965003 2.43161 0.666189884793926 2.83812
0.000639245457163791 1.95778 0.000166799180831875 2.28378 0.0175908306056493 2.45438 0.672793426759404 2.86296
0.000319622728581907 1.98165 0.000667196723327524 2.30665 0.0152453865248954 2.47715 0.689379067044706 2.8878
0.000319622728581895 2.00552 0.000500397542495624 2.32952 0.012732410724089 2.49992 0.68553979846014 2.91264
0.000319622728581907 2.02939 0.000333598361663749 2.35239 0.0130674741641961 2.52269 0.687536218124114 2.93748
0 2.05326 0 2.37526 0.0117272204037657 2.54546 0.683389808052807 2.96232
0.000159811364290954 2.07713 0.000166799180831875 2.39813 0.0108895618034972 2.56823 0.680779105415277 2.98716
0.000319622728581895 2.101 0.000500397542495643 2.421 0.00753892740242082 2.591 0.679704110211599 3.012
0.000479434092872861 2.12487 0.000166799180831875 2.44387 0.00619867364199069 2.61377 0.703968287666057 3.03684
0.000319622728581907 2.14874 0.000333598361663749 2.46674 0.00619867364199045 2.63654 0.695675467523394 3.06168
0.000159811364290948 2.17261 0.000166799180831875 2.48961 0.00737139568236731 2.65931 0.684311232513103 3.08652
0.000319622728581907 2.19648 0.000500397542495624 2.51248 0.00318310268102212 2.68208 0.660354196545385 3.11136
0.000479434092872843 2.22035 0.000667196723327524 2.53535 0.00301557096096844 2.70485 0.660968479518916 3.1362
0.000159811364290954 2.24422 0.000166799180831875 2.55822 0.00351816612112971 2.72762 0.651754234915957 3.16104
0.000319622728581895 2.26809 0.000500397542495624 2.58109 0.00234544408075323 2.75039 0.656514927960843 3.18588
0.000319622728581907 2.29196 0.000166799180831875 2.60396 0.00234544408075314 2.77316 0.651293522685809 3.21072
0.000319622728581907 2.31583 0.000333598361663749 2.62683 0.00301557096096833 2.79593 0.622115081443106 3.23556
0.000319622728581895 2.3397 0.000667196723327524 2.6497 0.00234544408075323 2.8187 0.617200817654861 3.2604
0.000159811364290954 2.36357 0.000500397542495624 2.67257 0.00217791236069935 2.84147 0.607218719334989 3.28524
0.000479434092872843 2.38744 0.000667196723327498 2.69544 0.00201038064064563 2.86424 0.584950961544526 3.31008
0.000159811364290954 2.41131 0.000667196723327498 2.71831 0.00150778548048416 2.88701 0.57189744835698 3.33492
0.000639245457163791 2.43518 0.000833995904159373 2.74118 0.00134025376043042 2.90978 0.574815292481251 3.35976
0.000799056821454768 2.45905 0.000333598361663749 2.76405 0.00100519032032278 2.93255 0.54348686083119 3.3846
0.000639245457163814 2.48292 0.000333598361663762 2.78692 0.00100519032032281 2.95532 0.53657617737899 3.40944
0.000479434092872843 2.50679 0.000833995904159373 2.80979 0.00100519032032278 2.97809 0.504326321268615 3.43428
0.000159811364290954 2.53066 0.000667196723327498 2.83266 0.00150778548048422 3.00086 0.508933443570095 3.45912
0.000958868185745686 2.55453 0.000667196723327498 2.85553 0.00234544408075314 3.02363 0.465780064679571 3.48396
0.000159811364290954 2.5784 0.000833995904159373 2.8784 0.00134025376043037 3.0464 0.45994437643103 3.5088
0.000319622728581895 2.60227 0.000500397542495643 2.90127 0.00100519032032281 3.06917 0.430151652214812 3.53364
0.000479434092872861 2.62614 0.000833995904159373 2.92414 0.00117272204037657 3.09194 0.425083817683154 3.55848
0.000799056821454768 2.65001 0.000500397542495624 2.94701 0.00100519032032281 3.11471 0.406655328477266 3.58332
0.000479434092872843 2.67388 0.000667196723327498 2.96988 0.000335063440107592 3.13748 0.379934019128684 3.60816
0.000319622728581907 2.69775 0.000500397542495624 2.99275 0.00134025376043042 3.16025 0.368416213374959 3.633
0.000958868185745686 2.72162 0.000667196723327524 3.01562 0.000670126880215184 3.18302 0.342155616256551 3.65784
0.000319622728581907 2.74549 0.000500397542495624 3.03849 0.000502595160161407 3.20579 0.336473498751393 3.68268
0.000639245457163791 2.76936 0.000833995904159373 3.06136 0.000502595160161388 3.22856 0.320194999952809 3.70752
0.000639245457163814 2.79323 0.00150119262748687 3.08423 0.000502595160161407 3.25133 0.299002237366026 3.73236
0.00127849091432758 2.8171 0.00100079508499125 3.1071 0.000335063440107592 3.2741 0.2778094747792 3.7572
0 2.84097 0.000500397542495643 3.12997 0.00083765860026898 3.29687 0.267366664229199 3.78204
0.000479434092872861 2.86484 0.000500397542495624 3.15284 0.00067012688021521 3.31964 0.242795345287975 3.80688
0.000479434092872843 2.88871 0.000500397542495624 3.17571 0.000335063440107592 3.34241 0.235423949605591 3.83172
0.000479434092872861 2.91258 0.000833995904159373 3.19858 0.000502595160161407 3.36518 0.225288280542352 3.85656
0.000479434092872843 2.93645 0.000166799180831875 3.22145 0.000670126880215184 3.38795 0.198720541937139 3.8814
0.000958868185745686 2.96032 0.000166799180831881 3.24432 0.00067012688021521 3.41072 0.199795537140832 3.90624
0.000799056821454798 2.98419 0.000667196723327498 3.26719 0.000167531720053796 3.43349 0.175838501173138 3.93108
0.000639245457163791 3.00806 0.00100079508499125 3.29006 0.00067012688021521 3.45626 0.157563582710591 3.95592
0.000479434092872843 3.03193 0.00100079508499125 3.31293 0.000670126880215184 3.47903 0.155260021559862 3.98076
0.000479434092872879 3.0558 0.000333598361663749 3.3358 0 3.5018 0.142052937628944 4.0056
0.000799056821454738 3.07967 0.000667196723327498 3.35867 0.000167531720053796 3.52457 0.125160155856862 4.03044
0.000479434092872843 3.10354 0.000166799180831881 3.38154 0.000502595160161388 3.54734 0.118863755378174 4.05528
0.000479434092872843 3.12741 0.000500397542495624 3.40441 0.000167531720053802 3.57011 0.119017326121548 4.08012
0.000479434092872879 3.15128 0.00100079508499125 3.42728 0.000167531720053796 3.59288 0.10473524698697 4.10496
0.000958868185745686 3.17515 0.000500397542495624 3.45015 0.000335063440107605 3.61565 0.0930638704898879 4.1298
0.000319622728581895 3.19902 0 3.47302 0.000670126880215184 3.63842 0.0886103189317846 4.15464
0.00175792500720055 3.22289 0.000333598361663762 3.49589 0.00067012688021521 3.66119 0.0815460647361889 4.17948
0.00111867955003663 3.24676 0.000333598361663749 3.51876 0 3.68396 0.0720246786464592 4.20432
0.000319622728581895 3.27063 0.000667196723327472 3.54163 0.000167531720053802 3.70673 0.0592783069457041 4.22916
0.00127849091432758 3.2945 0.000166799180831881 3.5645 0.000670126880215184 3.7295 0.0674175563449848 4.254
0.000479434092872879 3.31837 0.000500397542495643 3.58737 0.000335063440107605 3.75227 0.0548247553876033 4.27884
0.000639245457163791 3.34224 0.000333598361663736 3.61024 0.000167531720053789 3.77504 0.0459176522714133 4.30368
0.000799056821454738 3.36611 0.000166799180831881 3.63311 0.000502595160161407 3.79781 0.0468390767317059 4.32852
0.000479434092872879 3.38998 0.000500397542495604 3.65598 0.00067012688021521 3.82058 0.0379319736155153 4.35336
0.00111867955003663 3.41385 0.000333598361663762 3.67885 0.00067012688021521 3.84335 0.0396212517927245 4.3782
0.000319622728581895 3.43772 0.000166799180831881 3.70172 0.000167531720053789 3.86612 0.0324034268537375 4.40304
0.00127849091432758 3.46159 0.000166799180831868 3.72459 0 3.88889 0.0250320311713725 4.42788
0.000319622728581919 3.48546 0.000333598361663762 3.74746 0 3.91166 0.0276427338088756 4.45272
0.000479434092872843 3.50933 0.000500397542495604 3.77033 0.000167531720053802 3.93443 0.0242641774544592 4.47756
0.000639245457163791 3.5332 0.000333598361663762 3.7932 0.000167531720053789 3.9572 0.0214999040735715 4.5024
0.00015981136429096 3.55707 0.000500397542495643 3.81607 0.000167531720053802 3.97997 0.0165856402853254 4.52724
0.000319622728581895 3.58094 0.000166799180831868 3.83894 0.000167531720053802 4.00274 0.0150499328515 4.55208
0.000319622728581895 3.60481 0 3.86181 0.000335063440107579 4.02551 0.0165856402853265 4.57692
0.000319622728581895 3.62868 0.000333598361663736 3.88468 0.000335063440107605 4.04828 0.0153570743382642 4.60176
0.000479434092872879 3.65255 0 3.90755 0 4.07105 0.0109035227801684 4.6266
0.000159811364290948 3.67642 0 3.93042 0.000167531720053802 4.09382 0.00967495683310646 4.65144
0.000159811364290948 3.70029 0 3.95329 0 4.11659 0.00875353237281123 4.67628
0.000479434092872879 3.72416 0.000166799180831881 3.97616 0 4.13936 0.00829282014266327 4.70112
0.000159811364290948 3.74803 0.000166799180831868 3.99903 0.000167531720053802 4.16213 0.00906067385957589 4.72596
0.000159811364290948 3.7719 0 4.0219 0 4.1849 0.00537497601839286 4.7508
0.000319622728581895 3.79577 0 4.04477 0 4.20767 0.00429998081471398 4.77564
0 3.81964 0 4.06764 0.000167531720053802 4.23044 0.00307141486765306 4.80048
0.000319622728581895 3.84351 0 4.09051 0.000335063440107605 4.25321 0.00399283932794898 4.82532
0 3.86738 0 4.11338 0.000167531720053789 4.27598 0.0029178441242702 4.85016
0 3.89125 0 4.13625 0 4.29875 0.00261070263750511 4.875
0.00015981136429096 3.91512 0.000166799180831881 4.15912 0 4.32152 0.00245713189412228 4.89984
0 3.93899 0 4.18199 0 4.34429 0.00337855635441837 4.92468
0 3.96286 0 4.20486 0 4.36706 0.000767853716913266 4.94952
0 3.98673 0.000333598361663736 4.22773 0 4.38983 0.00214999040735699 4.97436
0 4.0106 0 4.2506 0 4.4126 0.00199641966397449 4.9992
0.000159811364290948 4.03447 0 4.27347 0 4.43537 0.000614282973530613 5.02404
0.000319622728581895 4.05834 0.000166799180831868 4.29634 0 4.45814 0.000614282973530569 5.04888
0 4.08221 0 4.31921 0 4.48091 0.000614282973530613 5.07372
0.000159811364290948 4.10608 0 4.34208 0 4.50368 0.00138213669044378 5.09856
0 4.12995 0 4.36495 0 4.52645 0.00046071223014796 5.1234
0 4.15382 0 4.38782 0 4.54922 0.000614282973530613 5.14824
0.000479434092872843 4.17769 0 4.41069 0 4.57199 0.000307141486765285 5.17308
0.000159811364290948 4.20156 0 4.43356 0 4.59476 0.000767853716913266 5.19792
0 4.22543 0.000166799180831868 4.45643 0 4.61753 0.000460712230147927 5.22276
0 4.2493 0 4.4793 0 4.6403 0.000307141486765306 5.2476
0.000159811364290948 4.27317 0 4.50217 0 4.66307 0.000153570743382653 5.27244
0 4.29704 0 4.52504 0 4.68584 0 5.29728
0.00015981136429096 4.32091 0 4.54791 0 4.70861 0.000153570743382653 5.32212
0 4.34478 0 4.57078 0 4.73138 0.000153570743382642 5.34696
0 4.36865 0 4.59365 0 4.75415 0 5.3718
0 4.39252 0 4.61652 0 4.77692 0 5.39664
0 4.41639 0 4.63939 0 4.79969 0.000307141486765285 5.42148
0 4.44026 0 4.66226 0 4.82246 0 5.44632
0.000159811364290948 4.46413 0.000166799180831868 4.68513 0.000167531720053802 4.84523 0.000307141486765306 5.47116


==> FigTikz/data_txt/histogram_rx_symbols_2.txt <==
-6.75 0.0001129611272024 -5.91 0.000242126135552206 -5.82 0.00024398447493604 -5.97 0.000114383726105696 -6 0.000241665965513143 -5.82 0.000111638784478345
-6.71623 0 -5.87849 0.000121063067776103 -5.78873 0 -5.93665 0.000114383726105699 -5.96843 0 -5.78583 0.000111638784478342
-6.68246 0 -5.84698 0.000121063067776103 -5.75746 0.00012199223746802 -5.9033 0 -5.93686 0 -5.75166 0
-6.64869 0 -5.81547 0 -5.72619 0.000121992237468023 -5.86995 0 -5.90529 0 -5.71749 0.000334916353435026
-6.61492 0 -5.78396 0.000121063067776103 -5.69492 0 -5.8366 0 -5.87372 0 -5.68332 0.00022327756895669
-6.58115 0.0002259222544048 -5.75245 0.000121063067776103 -5.66365 0.00024398447493604 -5.80325 0 -5.84215 0.000120832982756571 -5.64915 0.000334916353435026
-6.54738 0 -5.72094 0.0001210630677761 -5.63238 0.00024398447493604 -5.7699 0.000114383726105696 -5.81058 0.000120832982756575 -5.61498 0.000111638784478345
-6.51361 0.000564805636011999 -5.68943 0.000121063067776103 -5.60111 0.00024398447493604 -5.73655 0.000114383726105699 -5.77901 0.000241665965513143 -5.58081 0.000111638784478342
-6.47984 0.000112961127202397 -5.65792 0 -5.56984 0.00036597671240406 -5.7032 0.000114383726105696 -5.74744 0.000120832982756571 -5.54664 0.000781471491348414
-6.44607 0.000338883381607199 -5.62641 0.000242126135552206 -5.53857 0.00036597671240406 -5.66985 0.000228767452211397 -5.71587 0.00024166596551315 -5.51247 0.000781471491348394
-6.4123 0.000451844508809587 -5.5949 0.000242126135552206 -5.5073 0.000487968949872094 -5.6365 0.000228767452211391 -5.6843 0.000241665965513143 -5.4783 0.00066983270687007
-6.37853 0.000677766763214399 -5.56339 0.000726378406656619 -5.47603 0.00085394566227614 -5.60315 0 -5.65273 0.000362498948269714 -5.44413 0.0010047490603051
-6.34476 0.001129611272024 -5.53188 0.000121063067776103 -5.44476 0.00012199223746802 -5.5698 0.000343151178317087 -5.62116 0 -5.40996 0.000669832706870052
-6.31099 0.00112961127202397 -5.50037 0.000363189203328309 -5.41349 0.00085394566227614 -5.53645 0.000457534904422795 -5.58959 0.000483331931026286 -5.37579 0.000781471491348414
-6.27722 0.00293698930726239 -5.46886 0.000121063067776103 -5.38222 0.0006099611873401 -5.5031 0.000343151178317087 -5.55802 0.00024166596551315 -5.34162 0.00055819392239171
-6.24345 0.00338883381607199 -5.43735 0.000242126135552206 -5.35095 0.00097593789974416 -5.46975 0.000800686082739891 -5.52645 0.000483331931026286 -5.30745 0.000893110275826759
-6.20968 0.0035017949432743 -5.40584 0.000726378406656619 -5.31968 0.0006099611873401 -5.4364 0.000571918630528478 -5.49488 0.000120832982756571 -5.27328 0.000446555137913368
-6.17591 0.00474436734250079 -5.37433 0.000605315338880515 -5.28841 0.000853945662276164 -5.40305 0.00102945353495129 -5.46331 0.000120832982756575 -5.23911 0.00145130419821848
-6.14214 0.00677766763214381 -5.34282 0.000363189203328309 -5.25714 0.00097593789974416 -5.3697 0.000686302356634174 -5.43174 0.000483331931026286 -5.20494 0.000669832706870052
-6.10837 0.0134423741370856 -5.31131 0.000605315338880498 -5.22587 0.00085394566227614 -5.33635 0.000571918630528493 -5.40017 0.000604164913782857 -5.17077 0.00111638784478345
-6.0746 0.0138942186458948 -5.2798 0.000726378406656619 -5.1946 0.00085394566227614 -5.303 0.000915069808845565 -5.3686 0.000120832982756575 -5.1366 0.000781471491348394
-6.04083 0.0173960135891696 -5.24829 0.000968504542208825 -5.16333 0.00073195342480812 -5.26965 0.00091506980884559 -5.33703 0.000483331931026286 -5.10243 0.00111638784478345
-6.00706 0.0236088755853016 -5.21678 0.000605315338880515 -5.13206 0.00073195342480812 -5.2363 0.000457534904422783 -5.30546 0.00108749684480914 -5.06826 0.00122802662926176
-5.97329 0.0292569319454208 -5.18527 0.00108956760998493 -5.10079 0.0006099611873401 -5.20295 0.000800686082739891 -5.27389 0.000845830879296024 -5.03409 0.00066983270687007
-5.93952 0.0378419776128039 -5.15376 0.000605315338880515 -5.06952 0.00146390684961628 -5.1696 0.00125822098716265 -5.24232 0.00120832982756571 -4.99992 0.0010047490603051
-5.90575 0.0495899348418535 -5.12225 0.000847441474432722 -5.03825 0.00109793013721218 -5.13625 0.000571918630528493 -5.21075 0.000966663862052599 -4.96575 0.0013396654137401
-5.87198 0.0624675033429254 -5.09074 0.000968504542208825 -5.00698 0.00146390684961624 -5.1029 0.00171575589158543 -5.17918 0.00144999579307886 -4.93158 0.00122802662926176
-5.83821 0.0760228386072151 -5.05923 0.000726378406656619 -4.97571 0.00085394566227614 -5.06955 0.00114383726105699 -5.14761 0.00132916281032229 -4.89741 0.00122802662926179
-5.80444 0.0970336082668589 -5.02772 0.00169488294886544 -4.94444 0.00158589908708426 -5.0362 0.00114383726105696 -5.11604 0.000966663862052599 -4.86324 0.000893110275826759
-5.77067 0.114542582983233 -4.99621 0.000968504542208825 -4.91317 0.00134191461214826 -5.00285 0.00148698843937408 -5.08447 0.000966663862052572 -4.82907 0.00111638784478342
-5.7369 0.141540292384603 -4.9647 0.000363189203328309 -4.8819 0.0012199223746802 -4.9695 0.00183013961769113 -5.0529 0.00132916281032229 -4.7949 0.00066983270687007
-5.70313 0.178704503234196 -4.93319 0.00181594601664155 -4.85063 0.00109793013721218 -4.93615 0.00114383726105699 -5.02133 0.00120832982756575 -4.76073 0.00122802662926176
-5.66936 0.21135026899569 -4.90168 0.001210630677761 -4.81936 0.00097593789974416 -4.9028 0.00114383726105696 -4.98976 0.000241665965513143 -4.72656 0.000893110275826759
-5.63559 0.247610790827654 -4.87017 0.00108956760998493 -4.78809 0.00097593789974416 -4.86945 0.00114383726105699 -4.95819 0.000966663862052572 -4.69239 0.000223277568956684
-5.60182 0.28759902985731 -4.83866 0.00108956760998493 -4.75682 0.00146390684961624 -4.8361 0.000915069808845565 -4.92662 0.00132916281032232 -4.65822 0.000558193922391725
-5.56805 0.331992752847853 -4.80715 0.000726378406656619 -4.72555 0.00085394566227614 -4.80275 0.000228767452211397 -4.89505 0.00193332772410514 -4.62405 0.000446555137913368
-5.53428 0.391862150265115 -4.77564 0.000484252271104412 -4.69428 0.000487968949872094 -4.7694 0.000915069808845565 -4.86348 0.000604164913782874 -4.58988 0.00066983270687007
-5.50051 0.436707717764466 -4.74413 0.000847441474432722 -4.66301 0.00073195342480812 -4.73605 0.000343151178317096 -4.83191 0.00108749684480914 -4.55571 0.00044655513791338
-5.46674 0.500756676888238 -4.71262 0.000726378406656619 -4.63174 0.00073195342480812 -4.7027 0.00080068608273987 -4.80034 0.00108749684480914 -4.52154 0.000669832706870052
-5.43297 0.55780204612545 -4.68111 0.000726378406656619 -4.60047 0.00024398447493604 -4.66935 0.00171575589158548 -4.76877 0.0014499957930789 -4.48737 0.000781471491348394
-5.3992 0.62727313935491 -4.6496 0.000968504542208825 -4.5692 0.00073195342480812 -4.636 0.00102945353495126 -4.7372 0.000966663862052572 -4.4532 0.00066983270687007
-5.36543 0.693016515386723 -4.61809 0.000726378406656619 -4.53793 0.0006099611873401 -4.60265 0.000800686082739891 -4.70563 0.000845830879296024 -4.41903 0.000334916353435035
-5.33166 0.747350817571077 -4.58658 0.00133169374553713 -4.50666 0.00048796894987208 -4.5693 0.00080068608273987 -4.67406 0.000362498948269714 -4.38486 0.000223277568956684
-5.29789 0.817047833054936 -4.55507 0.0013316937455371 -4.47539 0.000609961187340117 -4.53595 0.00102945353495129 -4.64249 0.000966663862052572 -4.35069 0.00022327756895669
-5.26412 0.888326304319672 -4.52356 0.00133169374553717 -4.44412 0.00036597671240406 -4.5026 0.000343151178317087 -4.61092 0.000724997896539429 -4.31652 0.000111638784478342
-5.23035 0.917922119646677 -4.49205 0.0018159460166415 -4.41285 0.00024398447493604 -4.46925 0.000343151178317096 -4.57935 0.000724997896539449 -4.28235 0
-5.19658 0.994848647271535 -4.46054 0.00217913521996986 -4.38158 0.00036597671240406 -4.4359 0.000228767452211391 -4.54778 0.000241665965513143 -4.24818 0
-5.16281 1.04477746549497 -4.42903 0.00181594601664155 -4.35031 0.00024398447493604 -4.40255 0.000228767452211391 -4.51621 0.000120832982756575 -4.21401 0
-5.12904 1.05663838385125 -4.39752 0.00302657669440258 -4.31904 0.00036597671240406 -4.3692 0.000228767452211397 -4.48464 0.000845830879296 -4.17984 0.000111638784478342
-5.09527 1.09945065106096 -4.36601 0.00411614430438751 -4.28777 0.00036597671240406 -4.33585 0 -4.45307 0.000362498948269714 -4.14567 0
-5.0615 1.11797627592212 -4.3345 0.00520571191437243 -4.2565 0 -4.3025 0.000457534904422783 -4.4215 0.000120832982756575 -4.1115 0
-5.02773 1.10261356262262 -4.30299 0.00496358577882023 -4.22523 0.00012199223746802 -4.26915 0 -4.38993 0 -4.07733 0.000111638784478342
-4.99396 1.11470040323328 -4.27148 0.00811122554099891 -4.19396 0.00012199223746802 -4.2358 0 -4.35836 0.000362498948269725 -4.04316 0
-4.96019 1.09854696204331 -4.23997 0.0100482346254166 -4.16269 0.00012199223746802 -4.20245 0 -4.32679 0.000241665965513143 -4.00899 0
-4.92642 1.06736969093548 -4.20846 0.0111378022354015 -4.13142 0 -4.1691 0 -4.29522 0.000120832982756571 -3.97482 0
-4.89265 1.04726261029342 -4.17695 0.0162224510819978 -4.10015 0.00012199223746802 -4.13575 0 -4.26365 0.000241665965513143 -3.94065 0.000111638784478342
-4.85888 0.995639375161952 -4.14544 0.0214281629963696 -4.06888 0.00012199223746802 -4.1024 0 -4.23208 0.00024166596551315 -3.90648 0
-4.82511 0.965026909690076 -4.11393 0.0273602533174001 -4.03761 0.000121992237468023 -4.06905 0 -4.20051 0 -3.87231 0
-4.79134 0.909337073979318 -4.08242 0.032808091367323 -4.00634 0 -4.0357 0 -4.16894 0 -3.83814 0.000111638784478345
-4.75757 0.85150097685169 -4.05091 0.037529551010592 -3.97507 0.00012199223746802 -4.00235 0 -4.13737 0.000120832982756571 -3.80397 0.000111638784478343
-4.7238 0.812755310221245 -4.0194 0.045761839619367 -3.9438 0 -3.969 0 -4.1058 0.000120832982756571 -3.7698 0
-4.69003 0.740121305430124 -3.98789 0.0579892094647534 -3.91253 0.00024398447493604 -3.93565 0.000228767452211394 -4.07423 0 -3.73563 0
-4.65626 0.660031866243622 -3.95638 0.0688848855646027 -3.88126 0 -3.9023 0.000228767452211394 -4.04266 0 -3.70146 0.000223277568956687
-4.62249 0.614734454235444 -3.92487 0.0835335167655111 -3.84999 0 -3.86895 0 -4.01109 0 -3.66729 0.000893110275826748
-4.58872 0.538033848865016 -3.89336 0.0924921837809428 -3.81872 0.00024398447493604 -3.8356 0 -3.97952 0.000120832982756573 -3.63312 0.000111638784478343
-4.55495 0.47635707341252 -3.86185 0.11464672518397 -3.78745 0.000243984474936043 -3.80225 0.000228767452211394 -3.94795 0 -3.59895 0.000446555137913374
-4.52118 0.426993060825071 -3.83034 0.130142797859311 -3.75618 0 -3.7689 0 -3.91638 0.000241665965513146 -3.56478 0.000669832706870061
-4.48741 0.365655168754159 -3.79883 0.148544384161276 -3.72491 0.00048796894987208 -3.73555 0.000571918630528486 -3.88481 0.000241665965513146 -3.53061 0.00033491635343503
-4.45364 0.320018873364399 -3.76732 0.184742241426333 -3.69364 0 -3.7022 0.000114383726105697 -3.85324 0.000120832982756573 -3.49644 0.000446555137913374
-4.41987 0.273817772338617 -3.73581 0.208591665778226 -3.66237 0.000487968949872087 -3.66885 0.000114383726105697 -3.82167 0 -3.46227 0.000558193922391717
-4.3861 0.223888954115151 -3.7043 0.233651720807879 -3.6311 0.0006099611873401 -3.6355 0.000114383726105697 -3.7901 0 -3.4281 0.0010047490603051
-4.35233 0.195987555696164 -3.67279 0.257380082091995 -3.59983 0.00024398447493604 -3.60215 0.000457534904422789 -3.75853 0.000241665965513146 -3.39393 0.000558193922391717
-4.31856 0.16334178993467 -3.64128 0.300599597288064 -3.56856 0.000365976712404065 -3.5688 0.000228767452211394 -3.72696 0.000120832982756573 -3.35976 0.000558193922391717
-4.28479 0.13713480842371 -3.60977 0.338855526705308 -3.53729 0.00036597671240406 -3.53545 0.000228767452211394 -3.69539 0 -3.32559 0.000446555137913374
-4.25102 0.109685254513527 -3.57826 0.372753185682621 -3.50602 0.0006099611873401 -3.5021 0.000343151178317092 -3.66382 0.00036249894826972 -3.29142 0.000781471491348404
-4.21725 0.0889004071082886 -3.54675 0.416214827014242 -3.47475 0.000853945662276152 -3.46875 0.000457534904422789 -3.63225 0.00036249894826972 -3.25725 0.00100474906030509
-4.18348 0.0717303157735239 -3.51524 0.457376270058118 -3.44348 0.00085394566227614 -3.4354 0.000457534904422789 -3.60068 0.00036249894826972 -3.22308 0.00167458176717515
-4.14971 0.0530917297851265 -3.48373 0.515607605658423 -3.41221 0.0006099611873401 -3.40205 0.000571918630528486 -3.56911 0.000604164913782857 -3.18891 0.00167458176717515
-4.11594 0.0463140621529839 -3.45222 0.538246399332554 -3.38094 0.00048796894987208 -3.3687 0.000686302356634183 -3.53754 0.00036249894826972 -3.15474 0.000781471491348404
-4.08217 0.0377290164856015 -3.42071 0.589092887798518 -3.34967 0.000853945662276152 -3.33535 0.000571918630528486 -3.50597 0.000604164913782866 -3.12057 0.000669832706870061
-4.0484 0.03016062096304 -3.3892 0.654466944397604 -3.3184 0.0006099611873401 -3.302 0.000686302356634183 -3.4744 0.000483331931026286 -3.0864 0.00100474906030509
-4.01463 0.0179608192251813 -3.35769 0.67819530568173 -3.28713 0.0006099611873401 -3.26865 0.00114383726105697 -3.44283 0.000483331931026293 -3.05223 0.00100474906030509
-3.98086 0.0171700913347648 -3.32618 0.720567379403366 -3.25586 0.00073195342480813 -3.2353 0.000457534904422789 -3.41126 0.00036249894826972 -3.01806 0.00156294298269681
-3.94709 0.00948873468500146 -3.29467 0.776740642851477 -3.22459 0.00048796894987208 -3.20195 0.00080068608273988 -3.37969 0.000483331931026293 -2.98389 0.00145130419821848
-3.91332 0.00971465693940626 -3.26316 0.813543815455413 -3.19332 0.00073195342480812 -3.1686 0.00080068608273988 -3.34812 0.000724997896539429 -2.94972 0.00100474906030509
-3.87955 0.0065517453777391 -3.23165 0.862695420972511 -3.16205 0.000487968949872087 -3.13525 0.000915069808845577 -3.31655 0.00036249894826972 -2.91555 0.00156294298269681
-3.84578 0.00576101748732231 -3.20014 0.87165408798793 -3.13078 0.0006099611873401 -3.1019 0.000686302356634183 -3.28498 0.0013291628103223 -2.88138 0.00111638784478343
-3.81201 0.00417956170648874 -3.16863 0.89659307994982 -3.09951 0.00048796894987208 -3.06855 0.000915069808845577 -3.25341 0.000966663862052585 -2.84721 0.000781471491348404
-3.77824 0.0024851447984528 -3.13712 0.929280108249367 -3.06824 0.00048796894987208 -3.0352 0.00137260471326837 -3.22184 0.000966663862052572 -2.81304 0.000223277568956687
-3.74447 0.00282402818005996 -3.10561 0.953492721804588 -3.03697 0.000609961187340108 -3.00185 0.00102945353495127 -3.19027 0.000845830879296012 -2.77887 0.000558193922391717
-3.7107 0.00146849465363118 -3.0741 0.950466145110185 -3.0057 0.00073195342480812 -2.9685 0.00160137216547976 -3.1587 0.00108749684480916 -2.7447 0.000669832706870061
-3.67693 0.00180737803523837 -3.04259 0.987874633053001 -2.97443 0.00085394566227614 -2.93515 0.000915069808845577 -3.12713 0.000604164913782866 -2.71053 0.000781471491348404
-3.64316 0.000338883381607195 -3.01108 0.994169912577345 -2.94316 0.00182988356202033 -2.9018 0.00080068608273988 -3.09556 0.00120832982756571 -2.67636 0.00100474906030509
-3.60939 0.000564805636011999 -2.97957 0.990901209747404 -2.91189 0.00085394566227614 -2.86845 0.00114383726105697 -3.06399 0.000604164913782866 -2.64219 0.00111638784478343
-3.57562 0.000903689017619187 -2.94806 0.9630567041589 -2.88062 0.00085394566227614 -2.8351 0.000457534904422789 -3.03242 0.0018124947413486 -2.60802 0.000446555137913374
-3.54185 0.000903689017619187 -2.91655 0.929764360520472 -2.84935 0.0012199223746802 -2.80175 0.00114383726105696 -3.00085 0.000845830879296 -2.57385 0.000781471491348414
-3.50808 0.000790727890416788 -2.88504 0.933759441757083 -2.81808 0.0017078913245523 -2.7684 0.00114383726105697 -2.96928 0.000604164913782866 -2.53968 0.000558193922391717
-3.47431 0.000903689017619187 -2.85353 0.910999585015176 -2.78681 0.00134191461214822 -2.73505 0.000686302356634183 -2.93771 0.000483331931026293 -2.50551 0.000446555137913374
-3.44054 0.0013555335264288 -2.82202 0.881339133410031 -2.75554 0.00170789132455228 -2.7017 0.000686302356634183 -2.90614 0.000966663862052585 -2.47134 0.000446555137913374
-3.40677 0.000338883381607195 -2.79051 0.846836159093829 -2.72427 0.000975937899744174 -2.66835 0.00080068608273988 -2.87457 0.000724997896539429 -2.43717 0.000446555137913374
-3.373 0.000564805636011992 -2.759 0.797321364373415 -2.693 0.00170789132455228 -2.635 0.000571918630528486 -2.843 0.000724997896539439 -2.403 0.00033491635343503
-3.33923 0.000790727890416788 -2.72749 0.754465038380675 -2.66173 0.00292781369923248 -2.60165 0.000343151178317092 -2.81143 0.00036249894826972 -2.36883 0.000223277568956687
-3.30546 0.000564805636011992 -2.69598 0.709671703303516 -2.63046 0.00182988356202033 -2.5683 0.000686302356634183 -2.77986 0.000845830879296012 -2.33466 0.00033491635343503
-3.27169 0.000564805636011999 -2.66447 0.662578169938612 -2.59919 0.00268382922429644 -2.53495 0.000571918630528486 -2.74829 0.000483331931026286 -2.30049 0.000111638784478343
-3.23792 0.000790727890416788 -2.63296 0.626138186538005 -2.56792 0.00317179817416852 -2.5016 0.000228767452211394 -2.71672 0.000604164913782866 -2.26632 0.000223277568956687
-3.20415 0.00101665014482158 -2.60145 0.582676545206376 -2.53665 0.0042697283113807 -2.46825 0 -2.68515 0.00108749684480916 -2.23215 0.00033491635343503
-3.17038 0.00067776676321439 -2.56994 0.539820219213644 -2.50538 0.00487968949872087 -2.4349 0.000343151178317092 -2.65358 0.000604164913782866 -2.19798 0
-3.13661 0.000903689017619187 -2.53843 0.491273929035426 -2.47411 0.00597761963593298 -2.40155 0.000228767452211394 -2.62201 0.000604164913782857 -2.16381 0
-3.10284 0.00101665014482158 -2.50692 0.438248305349493 -2.44284 0.00805148767288932 -2.3682 0.000228767452211394 -2.59044 0.000845830879296012 -2.12964 0.000111638784478345
-3.06907 0.0010166501448216 -2.47541 0.395513042424529 -2.41157 0.00878344109769756 -2.33485 0.000343151178317092 -2.55887 0.00036249894826972 -2.09547 0.000111638784478343
-3.0353 0.00101665014482158 -2.4439 0.362826014124981 -2.3803 0.0118332470343979 -2.3015 0.000343151178317092 -2.5273 0.000845830879296012 -2.0613 0.000223277568956687
-3.00153 0.00101665014482158 -2.41239 0.321664571081101 -2.34903 0.0132971538840142 -2.26815 0.000343151178317092 -2.49573 0.000724997896539429 -2.02713 0.000223277568956687
-2.96776 0.000790727890416788 -2.38088 0.284013957002738 -2.31776 0.0181768433827352 -2.2348 0 -2.46416 0.000241665965513146 -1.99296 0.000223277568956687
-2.93399 0.000564805636011992 -2.34937 0.253627126990936 -2.28649 0.0161029753457786 -2.20145 0.000114383726105697 -2.43259 0.000241665965513146 -1.95879 0
-2.90022 0.000790727890416799 -2.31786 0.226630062876865 -2.25522 0.024154463018668 -2.1681 0.000114383726105697 -2.40102 0.000120832982756571 -1.92462 0
-2.86645 0.00101665014482158 -2.28635 0.192732403899556 -2.22395 0.0257403621057522 -2.13475 0.000228767452211394 -2.36945 0 -1.89045 0
-2.83268 0.000338883381607195 -2.25484 0.168882979547664 -2.19268 0.0348897799158542 -2.1014 0.000114383726105697 -2.33788 0.000483331931026293 -1.85628 0.00033491635343503
-2.79891 0.000903689017619187 -2.22333 0.142975483043578 -2.16141 0.0353777488657258 -2.06805 0.000114383726105697 -2.30631 0 -1.82211 0.00022327756895669
-2.76514 0.000790727890416799 -2.19182 0.126147716622698 -2.13014 0.0474549803750598 -2.0347 0.000114383726105697 -2.27474 0.000241665965513143 -1.78794 0.000446555137913368
-2.73137 0.000790727890416778 -2.16031 0.102540418406359 -2.09887 0.0527006465861854 -2.00135 0.000114383726105697 -2.24317 0.000241665965513146 -1.75377 0.00044655513791338
-2.6976 0.000338883381607199 -2.1288 0.0940660036620321 -2.0676 0.061118110971478 -1.968 0 -2.2116 0.000241665965513146 -1.7196 0
-2.66383 0.000564805636011984 -2.09729 0.0766329219022733 -2.03633 0.0744152648554922 -1.93465 0 -2.18003 0.000120832982756573 -1.68543 0.000334916353435035
-2.63006 0.0010166501448216 -2.06578 0.0650108673957674 -2.00506 0.0892983178265919 -1.9013 0 -2.14846 0.000120832982756571 -1.65126 0.00055819392239171
-2.59629 0.000790727890416799 -2.03427 0.0512096776692916 -1.97379 0.0973498054994799 -1.86795 0.000343151178317087 -2.11689 0.000241665965513146 -1.61709 0.00044655513791338
-2.56252 0.000903689017619175 -2.00276 0.0427352629249638 -1.94252 0.114916687694875 -1.8346 0.000114383726105699 -2.08532 0 -1.58292 0.000334916353435026
-2.52875 0.0002259222544048 -1.97125 0.036439983400607 -1.91125 0.128091849341421 -1.80125 0.000114383726105696 -2.05375 0.000120832982756573 -1.54875 0.00044655513791338
-2.49498 0.000225922254404794 -1.93974 0.0324449021639956 -1.87998 0.151514358935283 -1.7679 0 -2.02218 0.000120832982756573 -1.51458 0.000446555137913368
-2.46121 0.0010166501448216 -1.90823 0.0239704874196684 -1.84871 0.162859637019807 -1.73455 0.000114383726105696 -1.99061 0.000120832982756571 -1.48041 0.00044655513791338
-2.42744 0.000338883381607199 -1.87672 0.0219124152674747 -1.81744 0.196773479035916 -1.7012 0.000343151178317087 -1.95904 0.000241665965513143 -1.44624 0.00044655513791338
-2.39367 0.000338883381607191 -1.84521 0.0151328834720129 -1.78617 0.210314617394866 -1.66785 0.000114383726105699 -1.92747 0.00024166596551315 -1.41207 0.00055819392239171
-2.3599 0.0001129611272024 -1.8137 0.0136801266586997 -1.7549 0.226295600503177 -1.6345 0.000343151178317087 -1.8959 0.000362498948269714 -1.3779 0.00111638784478345
-2.32613 0.000338883381607191 -1.78219 0.0115009914387298 -1.72363 0.266309054392695 -1.60115 0.000571918630528493 -1.86433 0 -1.34373 0.000669832706870052
-2.29236 0.0001129611272024 -1.75068 0.00859547781210332 -1.69236 0.297295082709565 -1.5678 0.000571918630528478 -1.83276 0 -1.30956 0.00066983270687007
-2.25859 0.0002259222544048 -1.71917 0.00677953179546177 -1.66109 0.305956531569794 -1.53445 0.000457534904422795 -1.80119 0 -1.27539 0.00100474906030508
-2.22482 0.000451844508809587 -1.68766 0.00423720737216349 -1.62982 0.351215651670429 -1.5011 0.000571918630528478 -1.76962 0.00024166596551315 -1.24122 0.000781471491348414
-2.19105 0.0001129611272024 -1.65615 0.00447933350771581 -1.59855 0.386227423823751 -1.46775 0.000343151178317096 -1.73805 0.000241665965513143 -1.20705 0.000669832706870052
-2.15728 0 -1.62464 0.00278445055885037 -1.56728 0.410747863554823 -1.4344 0.000915069808845565 -1.70648 0.000241665965513143 -1.17288 0.00066983270687007
-2.12351 0.0001129611272024 -1.59313 0.00205807215219375 -1.53601 0.45222522429395 -1.40105 0.000343151178317096 -1.67491 0.00024166596551315 -1.13871 0.000893110275826736
-2.08974 0 -1.56162 0.00205807215219375 -1.50474 0.47772160192478 -1.3677 0.000571918630528478 -1.64334 0.000483331931026286 -1.10454 0.000334916353435035
-2.05597 0.000112961127202397 -1.53011 0.00157381988108934 -1.47347 0.520174900563637 -1.33435 0.000800686082739891 -1.61177 0.000241665965513143 -1.07037 0.00100474906030508
-2.0222 0 -1.4986 0.00181594601664155 -1.4422 0.555674641666831 -1.301 0.000571918630528478 -1.5802 0.000362498948269725 -1.0362 0.0010047490603051
-1.98843 0.000564805636011984 -1.46709 0.00108956760998493 -1.41093 0.606423412453527 -1.26765 0.000800686082739891 -1.54863 0.000604164913782857 -1.00203 0.000781471491348414
-1.95466 0.0002259222544048 -1.43558 0.00108956760998493 -1.37966 0.626430139398283 -1.2343 0.000686302356634174 -1.51706 0.00024166596551315 -0.96786 0.000893110275826736
-1.92089 0.0001129611272024 -1.40407 0.000968504542208825 -1.34839 0.673763127535874 -1.20095 0.000457534904422795 -1.48549 0.000362498948269714 -0.933689999999999 0.000781471491348414
-1.88712 0.000112961127202397 -1.37256 0.000726378406656619 -1.31712 0.709628845351492 -1.1676 0.000915069808845565 -1.45392 0.000120832982756571 -0.89952 0.00100474906030508
-1.85335 0.0001129611272024 -1.34105 0.000605315338880515 -1.28585 0.727195727546867 -1.13425 0.00091506980884559 -1.42235 0.000483331931026299 -0.865349999999999 0.00122802662926179
-1.81958 0 -1.30954 0.000847441474432722 -1.25458 0.749764291478451 -1.1009 0.000343151178317087 -1.39078 0.000483331931026286 -0.83118 0.00122802662926176
-1.78581 0.0002259222544048 -1.27803 0.000968504542208798 -1.22331 0.795511380528958 -1.06755 0.00148698843937408 -1.35921 0.000845830879296 -0.797009999999999 0.000893110275826759
-1.75204 0.000564805636011984 -1.24652 0.000726378406656619 -1.19204 0.821617719347114 -1.0342 0.00137260471326835 -1.32764 0.000966663862052599 -0.76284 0.00055819392239171
-1.71827 0.0002259222544048 -1.21501 0.000484252271104412 -1.16077 0.804538806101592 -1.00085 0.00194452334379688 -1.29607 0.000966663862052572 -0.728669999999999 0.000893110275826759
-1.6845 0.0001129611272024 -1.1835 0.00145275681331324 -1.1295 0.843210345378954 -0.9675 0.00194452334379683 -1.2645 0.00120832982756571 -0.6945 0.00122802662926176
-1.65073 0.000225922254404794 -1.15199 0.000363189203328309 -1.09823 0.84430827551619 -0.93415 0.00171575589158548 -1.23293 0.00132916281032232 -0.660329999999999 0.00044655513791338
-1.61696 0.0002259222544048 -1.12048 0.00108956760998493 -1.06696 0.849309957252355 -0.9008 0.00194452334379683 -1.20136 0.000966663862052572 -0.62616 0.000446555137913368
-1.58319 0.000451844508809587 -1.08897 0.000847441474432722 -1.03569 0.874440358170767 -0.86745 0.00251644197432537 -1.16979 0.000966663862052599 -0.591989999999999 0.00044655513791338
-1.54942 0.0002259222544048 -1.05746 0.00121063067776103 -1.00442 0.860655235336881 -0.8341 0.00308836060485378 -1.13822 0.000845830879296 -0.55782 0.000334916353435035
-1.51565 0.000338883381607199 -1.02595 0.00133169374553713 -0.97315 0.851017848576907 -0.80075 0.00343151178317096 -1.10665 0.000724997896539429 -0.52365 0.00055819392239171
-1.48188 0.000112961127202397 -0.994440000000001 0.000605315338880515 -0.941879999999999 0.865290940360666 -0.7674 0.00320274433095948 -1.07508 0.000483331931026299 -0.489479999999999 0.00044655513791338
-1.44811 0.000903689017619198 -0.962930000000001 0.000605315338880515 -0.910609999999999 0.831499090582024 -0.73405 0.00354589550927666 -1.04351 0.000724997896539429 -0.45531 0.00055819392239171
-1.41434 0.000338883381607191 -0.931420000000001 0.000605315338880515 -0.879339999999999 0.82271564948435 -0.7007 0.00480411649643922 -1.01194 0.000966663862052572 -0.421139999999999 0.00022327756895669
-1.38057 0.000790727890416799 -0.899910000000001 0.000726378406656619 -0.84807 0.79538938829149 -0.66735 0.00583357003139063 -0.980370000000001 0.000724997896539449 -0.38697 0.000223277568956684
-1.3468 0.000564805636011999 -0.868400000000001 0.001210630677761 -0.8168 0.789655753130493 -0.634 0.00640548866191896 -0.948800000000001 0.000724997896539429 -0.352799999999999 0.00066983270687007
-1.31303 0.000790727890416778 -0.83689 0.00193700908441765 -0.78553 0.75964566271336 -0.60065 0.00732055847076472 -0.917230000000001 0.000362498948269714 -0.31863 0.000334916353435026
-1.27926 0.0010166501448216 -0.80538 0.00121063067776103 -0.754259999999999 0.730733502433439 -0.5673 0.00903631436234996 -0.885660000000001 0.000724997896539449 -0.284459999999999 0
-1.24549 0.00101665014482157 -0.773870000000001 0.00121063067776103 -0.722989999999999 0.701699349916051 -0.53395 0.0101801516234072 -0.854090000000001 0.00108749684480914 -0.25029 0.000446555137913368
-1.21172 0.000677766763214399 -0.742360000000001 0.000726378406656619 -0.691719999999999 0.677544886897383 -0.5006 0.014297965763212 -0.822520000000001 0.000604164913782874 -0.216119999999999 0.000334916353435035
-1.17795 0.000451844508809599 -0.710850000000001 0.000968504542208825 -0.660449999999999 0.638507370907635 -0.46725 0.0165856402853263 -0.790950000000001 0.000845830879296 -0.18195 0.000446555137913368
-1.14418 0.000903689017619175 -0.679340000000001 0.000484252271104412 -0.62918 0.616182791450969 -0.4339 0.0168144077375373 -0.759380000000001 0.000724997896539429 -0.147779999999999 0.000111638784478345
-1.11041 0.000903689017619198 -0.647830000000001 0.000121063067776103 -0.59791 0.574461446236906 -0.40055 0.0217329079600828 -0.727810000000001 0.000724997896539449 -0.11361 0.00022327756895669
-1.07664 0.000677766763214381 -0.616320000000001 0.000121063067776103 -0.56664 0.533594046685119 -0.3672 0.0208178381512366 -0.696240000000001 0.00120832982756571 -0.07944 0.000334916353435026
-1.04287 0.0014684946536312 -0.584810000000001 0.000847441474432722 -0.535369999999999 0.498216297819393 -0.33385 0.0316842921312785 -0.664670000000001 0.000604164913782857 -0.0452699999999995 0.000111638784478345
-1.0091 0.001129611272024 -0.553300000000001 0.000363189203328309 -0.504099999999999 0.463204525666072 -0.3005 0.037975397067091 -0.633100000000001 0.00024166596551315 -0.0110999999999999 0.000334916353435026
-0.975330000000001 0.00135553352642876 -0.521790000000001 0.000363189203328309 -0.472829999999999 0.434536349861099 -0.26715 0.0402630715892059 -0.601530000000001 0.000483331931026286 0.0230700000000006 0.000334916353435035
-0.941560000000001 0.0012425723992264 -0.490280000000001 0.000363189203328299 -0.44156 0.395132857158917 -0.2338 0.0444952694551156 -0.569960000000001 0.000483331931026299 0.0572400000000002 0.000111638784478342
-0.907790000000001 0.000338883381607191 -0.45877 0.000363189203328309 -0.41029 0.359877100530659 -0.20045 0.0566199444223209 -0.538390000000001 0.000845830879296 0.0914100000000007 0.000558193922391725
-0.874020000000001 0.0010166501448216 -0.42726 0.000484252271104412 -0.37902 0.329867010113526 -0.1671 0.0643980377975067 -0.506820000000001 0.000120832982756571 0.12558 0.000223277568956684
-0.840250000000001 0.000677766763214381 -0.39575 0.000484252271104412 -0.34775 0.296197152572352 -0.13375 0.0794966896434606 -0.475250000000001 0.000483331931026299 0.159750000000001 0.000334916353435035
-0.806480000000001 0.000338883381607199 -0.364240000000001 0.000605315338880515 -0.316479999999999 0.276922379052405 -0.1004 0.0873891667447515 -0.443680000000001 0.000724997896539429 0.19392 0.00055819392239171
-0.772710000000001 0.0012425723992264 -0.332730000000001 0.000363189203328309 -0.285209999999999 0.252157954846397 -0.0670500000000001 0.0955104112982584 -0.412110000000001 0.000724997896539429 0.228090000000001 0.00066983270687007
-0.738940000000001 0.000790727890416778 -0.301220000000001 0.000363189203328309 -0.253939999999999 0.228613453015076 -0.0337000000000005 0.120331679863192 -0.380540000000001 0.000120832982756575 0.26226 0.000446555137913368
-0.705170000000001 0.0001129611272024 -0.269710000000001 0.000242126135552206 -0.22267 0.197871409173128 -0.000350000000000072 0.128338540690594 -0.348970000000001 0 0.296430000000001 0.00022327756895669
-0.671400000000001 0.000677766763214381 -0.238200000000001 0.000121063067776103 -0.1914 0.173350969442056 0.0329999999999995 0.138861843492315 -0.317400000000001 0.000241665965513143 0.3306 0.000334916353435035
-0.637630000000001 0.000677766763214399 -0.206690000000001 0 -0.16013 0.151514358935281 0.0663499999999999 0.158650228108604 -0.285830000000001 0 0.36477 0.000446555137913368
-0.603860000000001 0.000790727890416799 -0.175180000000001 0.000242126135552206 -0.12886 0.128335833816357 0.0996999999999995 0.170660519349698 -0.254260000000001 0 0.398940000000001 0.00044655513791338
-0.570090000000001 0.000225922254404794 -0.143670000000001 0.000121063067776103 -0.0975899999999994 0.122358214180424 0.13305 0.193422880844737 -0.222690000000001 0.000120832982756575 0.43311 0.000334916353435026
-0.536320000000001 0.000338883381607199 -0.112160000000001 0.000484252271104412 -0.0663199999999993 0.0973498054994799 0.166399999999999 0.223734568262741 -0.191120000000002 0.000120832982756571 0.467280000000001 0.00044655513791338
-0.502550000000001 0.000451844508809587 -0.0806500000000012 0.0001210630677761 -0.0350499999999991 0.088688356639253 0.19975 0.244323638961772 -0.159550000000001 0.000362498948269714 0.50145 0.00055819392239171
-0.468780000000001 0.000338883381607199 -0.0491400000000004 0.000121063067776103 -0.00377999999999989 0.0786849931668729 0.233099999999999 0.259193523355506 -0.127980000000001 0.000362498948269725 0.535620000000001 0.000558193922391725
-0.435010000000001 0.0002259222544048 -0.0176300000000005 0.000121063067776103 0.0274900000000002 0.0645338936205826 0.26645 0.304260711441159 -0.0964100000000014 0.000362498948269714 0.56979 0.00055819392239171
-0.401240000000001 0.000338883381607191 0.0138799999999994 0.000363189203328309 0.0587600000000004 0.0539205689608648 0.299799999999999 0.318329909752151 -0.0648400000000011 0.000362498948269714 0.603960000000001 0.00044655513791338
-0.367470000000001 0.000338883381607199 0.0453899999999994 0.000121063067776103 0.0900300000000005 0.0501388095993562 0.33315 0.355962155640934 -0.0332700000000008 0.00024166596551315 0.63813 0.000334916353435026
-0.333700000000001 0.000112961127202397 0.0768999999999993 0 0.121300000000001 0.0392815004647024 0.366499999999999 0.371175191212982 -0.00170000000000137 0 0.672300000000001 0.0010047490603051
-0.299930000000001 0.000677766763214399 0.108409999999999 0 0.152570000000001 0.0376956013776182 0.39985 0.394280703886333 0.029869999999999 0.000483331931026286 0.70647 0.000558193922391725
-0.266160000000001 0.000451844508809599 0.139919999999999 0 0.183840000000001 0.0304980593670059 0.4332 0.440949264137468 0.0614399999999993 0.000120832982756575 0.74064 0.000334916353435026
-0.232390000000001 0.000903689017619175 0.171429999999999 0.000242126135552206 0.21511 0.0270822767179004 0.46655 0.463482858180279 0.0930099999999987 0.000120832982756571 0.77481 0.000558193922391725
-0.198620000000001 0.0002259222544048 0.202939999999999 0.000363189203328309 0.24638 0.0222025872191796 0.4999 0.493908929324407 0.124579999999999 0.000120832982756575 0.80898 0.000446555137913368
-0.164850000000001 0.000225922254404794 0.234449999999999 0.000484252271104412 0.27765 0.0178108666703309 0.53325 0.523191163207452 0.156149999999998 0.000241665965513143 0.843150000000001 0.000893110275826759
-0.131080000000001 0.0001129611272024 0.265959999999999 0.000726378406656619 0.308920000000001 0.0161029753457786 0.5666 0.542979547823752 0.187719999999999 0.000604164913782857 0.87732 0.000446555137913368
-0.0973100000000011 0.000338883381607199 0.297469999999999 0.000242126135552206 0.340190000000001 0.0131751616465462 0.59995 0.569630956006364 0.219289999999999 0.00024166596551315 0.911490000000001 0.000334916353435035
-0.0635400000000015 0.000225922254404794 0.328979999999999 0.000363189203328299 0.371460000000001 0.0100033634723779 0.6333 0.604632376194723 0.250859999999999 0.000120832982756571 0.94566 0.00111638784478342
-0.029770000000001 0.0002259222544048 0.36049 0 0.40273 0.00707554977314516 0.66665 0.637803656765359 0.282429999999999 0.000483331931026286 0.979830000000001 0.0010047490603051
0.00399999999999867 0.000338883381607191 0.391999999999999 0.000605315338880515 0.434 0.006099611873401 0.7 0.668687262813915 0.313999999999999 0.00024166596551315 1.014 0.00122802662926176
0.0377699999999992 0.0002259222544048 0.423509999999999 0.000605315338880515 0.46527 0.00634359634833704 0.73335 0.68721742644302 0.345569999999999 0.000362498948269714 1.04817 0.000893110275826759
0.0715399999999988 0.0002259222544048 0.455019999999999 0.000363189203328309 0.49654 0.00439172054884872 0.7667 0.69991402004077 0.377139999999999 0 1.08234 0.00145130419821845
0.105309999999998 0.000564805636011984 0.486529999999999 0.000363189203328309 0.527810000000001 0.00353777488657258 0.80005 0.724506521153476 0.408709999999998 0.000120832982756571 1.11651 0.00156294298269683
0.139079999999999 0.0002259222544048 0.518039999999999 0.000363189203328309 0.559080000000001 0.0036597671240406 0.8334 0.730340091184886 0.440279999999999 0.000724997896539429 1.15068 0.000781471491348414
0.172849999999999 0.000225922254404794 0.549549999999999 0.000968504542208825 0.590350000000001 0.00268382922429652 0.86675 0.745896277935241 0.471849999999999 0.000724997896539449 1.18485 0.000781471491348394
0.206619999999999 0.0001129611272024 0.581059999999999 0.000363189203328309 0.62162 0.00231785251189238 0.9001 0.759507941341839 0.503419999999998 0.000966663862052572 1.21902 0.0010047490603051
0.240389999999999 0.0001129611272024 0.612569999999999 0.000242126135552206 0.65289 0.00219586027442436 0.93345 0.7711750814046 0.534989999999999 0.000362498948269714 1.25319 0.00055819392239171
0.274159999999998 0.000225922254404794 0.644079999999999 0.000726378406656619 0.68416 0.00170789132455228 0.9668 0.754475057393189 0.566559999999999 0.00120832982756575 1.28736 0.00044655513791338
0.307929999999999 0.0002259222544048 0.675589999999999 0.000605315338880515 0.71543 0.00073195342480812 1.00015 0.78844702404656 0.598129999999998 0.00120832982756571 1.32153 0.000669832706870052
0.341699999999999 0.000451844508809587 0.707099999999999 0.000847441474432722 0.746700000000001 0.00097593789974416 1.0335 0.756991499367514 0.629699999999999 0.00132916281032229 1.3557 0.000893110275826759
0.375469999999999 0.000451844508809599 0.738609999999999 0.000968504542208798 0.777970000000001 0.00134191461214822 1.06685 0.765227127647104 0.661269999999999 0.000845830879296024 1.38987 0.00111638784478342
0.409239999999999 0.000225922254404794 0.770119999999999 0.000605315338880515 0.809240000000001 0.000975937899744187 1.1002 0.736173661216277 0.692839999999999 0.00108749684480914 1.42404 0.00044655513791338
0.443009999999999 0.0002259222544048 0.801629999999999 0.000726378406656619 0.84051 0.0012199223746802 1.13355 0.752873685227689 0.724409999999999 0.000966663862052599 1.45821 0.000223277568956684
0.476779999999999 0.000451844508809599 0.833139999999999 0.000968504542208825 0.87178 0.00134191461214822 1.1669 0.717757881313259 0.755979999999998 0.000724997896539429 1.49238 0.000781471491348414
0.510549999999999 0.000451844508809587 0.864649999999999 0.000847441474432722 0.90305 0.0012199223746802 1.20025 0.713525683447329 0.787549999999999 0.00108749684480914 1.52655 0.000111638784478342
0.544319999999999 0.000790727890416799 0.896159999999999 0.000726378406656619 0.93432 0.00207386803695634 1.2336 0.687331810169144 0.819119999999999 0.0014499957930789 1.56072 0.0010047490603051
0.578089999999999 0.000451844508809587 0.927669999999999 0.000121063067776103 0.965590000000001 0.00085394566227614 1.26695 0.653131076063522 0.850689999999998 0.00193332772410514 1.59489 0.000334916353435035
0.611859999999999 0.000677766763214399 0.959179999999999 0.00145275681331324 0.996860000000001 0.00182988356202035 1.3003 0.633914610077782 0.882259999999999 0.00217499368961829 1.62906 0.000223277568956684
0.645629999999999 0.000451844508809599 0.990689999999999 0.000363189203328309 1.02813 0.0006099611873401 1.33365 0.616299516257488 0.913829999999999 0.00120832982756575 1.66323 0.000111638784478345
0.679399999999998 0.000677766763214381 1.0222 0.00108956760998493 1.0594 0.00036597671240406 1.367 0.587817968457186 0.945399999999998 0.001691661758592 1.6974 0.000334916353435026
0.713169999999999 0.000451844508809599 1.05371 0.000242126135552206 1.09067 0.00024398447493604 1.40035 0.562653548713917 0.976969999999999 0.00253749263788807 1.73157 0.000111638784478345
0.746939999999999 0.000677766763214381 1.08522 0.000363189203328309 1.12194 0.00048796894987208 1.4337 0.5278808959778 1.00854 0.00326249053442743 1.76574 0.00055819392239171
0.780709999999999 0.000564805636011999 1.11673 0.000363189203328299 1.15321 0.00048796894987208 1.46705 0.483957545153198 1.04011 0.00362498948269714 1.79991 0
0.814479999999999 0.0012425723992264 1.14824 0.00121063067776103 1.18448 0.00073195342480812 1.5004 0.471146567829373 1.07168 0.00314165755167095 1.83408 0.000669832706870052
0.848249999999998 0.000338883381607191 1.17975 0.000847441474432722 1.21575 0.000243984474936047 1.53375 0.434429391749432 1.10325 0.00314165755167086 1.86825 0.00066983270687007
0.882019999999999 0.000790727890416799 1.21126 0.000726378406656619 1.24702 0.00097593789974416 1.5671 0.406519762579653 1.13482 0.00410832141372343 1.90242 0
0.915789999999999 0.000225922254404794 1.24277 0.000605315338880515 1.27829 0.00048796894987208 1.60045 0.393594401529699 1.16639 0.00592081615507217 1.93659 0
0.949559999999999 0.000677766763214399 1.27428 0.000484252271104412 1.30956 0.00048796894987208 1.6338 0.345324469113104 1.19796 0.006766647034368 1.97076 0.000334916353435026
0.983329999999999 0.000451844508809599 1.30579 0.000484252271104412 1.34083 0.00036597671240406 1.66715 0.318673060930468 1.22953 0.00604164913782857 2.00493 0.00022327756895669
1.0171 0.000564805636011984 1.3373 0.000726378406656619 1.3721 0.00036597671240406 1.7005 0.295910699435443 1.2611 0.00869997475847339 2.0391 0.00022327756895669
1.05087 0.000790727890416799 1.36881 0.000726378406656619 1.40337 0.00085394566227614 1.73385 0.263997639851946 1.29267 0.010995801430848 2.07327 0.000334916353435026
1.08464 0.000564805636011984 1.40032 0.000242126135552206 1.43464 0.000609961187340117 1.7672 0.248898988006 1.32424 0.0118416323101443 2.10744 0.00022327756895669
1.11841 0.000564805636011999 1.43183 0.000363189203328309 1.46591 0.00073195342480812 1.80055 0.222933882180001 1.35581 0.01268746318944 2.14161 0.000446555137913368
1.15218 0.000790727890416799 1.46334 0.000363189203328309 1.49718 0.00109793013721218 1.8339 0.193079729666419 1.38738 0.0155874547755977 2.17578 0.00044655513791338
1.18595 0.000338883381607191 1.49485 0.000363189203328309 1.52845 0.00048796894987208 1.86725 0.175235868393926 1.41895 0.0167957846031639 2.20995 0.000111638784478345
1.21972 0.000790727890416778 1.52636 0.0001210630677761 1.55972 0.00036597671240406 1.9006 0.162081739891775 1.45052 0.0212666049651566 2.24412 0.000111638784478339
1.25349 0.000790727890416819 1.55787 0.000484252271104412 1.59099 0.0006099611873401 1.93395 0.137260471326835 1.48209 0.0240457635685577 2.27829 0.000334916353435035
1.28726 0.000451844508809587 1.58938 0.000363189203328309 1.62226 0.00012199223746802 1.9673 0.122390586933098 1.51366 0.0274290870857425 2.31246 0.00044655513791338
1.32103 0.000112961127202397 1.62089 0.000484252271104412 1.65353 0.000243984474936047 2.00065 0.10523302801724 1.54523 0.0293624148098469 2.34663 0.000334916353435035
1.3548 0.000338883381607208 1.6524 0.000363189203328309 1.6848 0 2.034 0.095853562476573 1.5768 0.0341957341201097 2.3808 0.000781471491348374
1.38857 0.000903689017619175 1.68391 0.000363189203328309 1.71607 0.00036597671240406 2.06735 0.0861309457575934 1.60837 0.0419290450165315 2.41497 0.000334916353435035
1.42234 0.000225922254404794 1.71542 0.000363189203328309 1.74734 0.00012199223746802 2.1007 0.0756076429558648 1.63994 0.0442248716889052 2.44914 0.000558193922391725
1.45611 0.000564805636011984 1.74693 0.000242126135552206 1.77861 0.00012199223746802 2.13405 0.0625678981798155 1.67151 0.0480915271371168 2.48331 0.00066983270687007
1.48988 0.000225922254404806 1.77844 0.000605315338880515 1.80988 0.00024398447493604 2.1674 0.0549041885307339 1.70308 0.0576373327748846 2.51748 0.00044655513791338
1.52365 0.000338883381607191 1.80995 0.000242126135552206 1.84115 0.000243984474936047 2.20075 0.0460966416205978 1.73465 0.0691164661367589 2.55165 0.000334916353435017
1.55742 0.000677766763214381 1.84146 0.000242126135552206 1.87242 0.00048796894987208 2.2341 0.0436945833723757 1.76622 0.0734664535159975 2.58582 0.00111638784478345
1.59119 0.000225922254404806 1.87297 0.000363189203328309 1.90369 0.00012199223746802 2.26745 0.0343151178317087 1.79779 0.0827705931882515 2.61999 0.00066983270687007
1.62496 0.000225922254404794 1.90448 0.000242126135552206 1.93496 0.00012199223746802 2.3008 0.031569908405172 1.82936 0.0942497265501257 2.65416 0.00122802662926179
1.65873 0.000564805636011984 1.93599 0.000605315338880498 1.96623 0.00024398447493604 2.33415 0.0268801756348399 1.86093 0.106574690791299 2.68833 0.00145130419821841
1.6925 0.000112961127202403 1.9675 0.000484252271104412 1.9975 0.00048796894987208 2.3675 0.0207034544251309 1.8925 0.112616339929125 2.7225 0.00167458176717517
1.72627 0 1.99901 0.000121063067776103 2.02877 0.00036597671240406 2.40085 0.0175007100941714 1.92407 0.128928792601265 2.75667 0.00133966541374014
1.76004 0.000451844508809587 2.03052 0.000726378406656619 2.06004 0.000487968949872094 2.4342 0.0150986518459518 1.95564 0.138716264204544 2.79084 0.00234441447404524
1.79381 0.000338883381607191 2.06203 0.000484252271104412 2.09131 0 2.46755 0.0125822098716272 1.98721 0.145966243169942 2.82501 0.00212113690508844
1.82758 0.000338883381607208 2.09354 0.000242126135552213 2.12258 0.0006099611873401 2.5009 0.0118959075149923 2.01878 0.16529952041099 2.85918 0.00468882894809049
1.86135 0.000112961127202397 2.12505 0.0001210630677761 2.15385 0.00036597671240406 2.53425 0.0112096051583582 2.05035 0.177503651669403 2.89335 0.00424227381017711
1.89512 0.000451844508809587 2.15656 0.000242126135552199 2.18512 0.000243984474936047 2.5676 0.00823562827961009 2.08192 0.19840775768629 2.92752 0.00346080231882869
1.92889 0.000225922254404806 2.18807 0.000121063067776107 2.21639 0.000243984474936033 2.60095 0.00663425611413035 2.11349 0.224749347927223 2.96169 0.00457719016361214
1.96266 0.000112961127202397 2.21958 0 2.24766 0.000243984474936047 2.6343 0.00686302356634211 2.14506 0.249157610444064 2.99586 0.00580521679287363
1.99643 0 2.25109 0.000484252271104426 2.27893 0.000365976712404049 2.66765 0.00446096531812213 2.17663 0.26716172487478 3.03003 0.00703324342213573
2.0302 0.000338883381607191 2.2826 0.0001210630677761 2.3102 0.000243984474936047 2.701 0.00434658159201644 2.2082 0.274170037874661 3.0642 0.00781471491348414
2.06397 0.000451844508809611 2.31411 0.000484252271104426 2.34147 0.000365976712404049 2.73435 0.00377466296148796 2.23977 0.299182465305271 3.09837 0.00859618640483256
2.09774 0.000338883381607191 2.34562 0.000605315338880498 2.37274 0.000609961187340117 2.7677 0.00217329079600833 2.27134 0.317307412718757 3.13254 0.00915438032722381
2.13151 0.000677766763214381 2.37713 0.000484252271104426 2.40401 0.00036597671240407 2.80105 0.00194452334379683 2.30291 0.338815683649426 3.16671 0.0104940457409644
2.16528 0.000112961127202403 2.40864 0.000242126135552199 2.43528 0.000121992237468016 2.8344 0.00137260471326835 2.33448 0.358511459838768 3.20088 0.0119453499391829
2.19905 0.000225922254404794 2.44015 0.000121063067776107 2.46655 0.000609961187340117 2.86775 0.00148698843937404 2.36605 0.393915523786423 3.23505 0.0151828746890549
2.23282 0.000225922254404794 2.47166 0.000363189203328299 2.49782 0.000853945662276115 2.9011 0.00137260471326842 2.39762 0.404427993286245 3.26922 0.0169690952407075
2.26659 0.000112961127202403 2.50317 0.000726378406656639 2.52909 0.000609961187340117 2.93445 0.00148698843937404 2.42919 0.438986226354624 3.30339 0.0193135097147537
2.30036 0.000112961127202397 2.53468 0.000968504542208798 2.56036 0.000365976712404049 2.9678 0.000686302356634174 2.46076 0.462306992026642 3.33756 0.0227743120335824
2.33413 0.000225922254404794 2.56619 0.000363189203328299 2.59163 0.000487968949872094 3.00115 0.00114383726105696 2.49233 0.482486100147017 3.37173 0.0247838101541926
2.3679 0.000112961127202397 2.5977 0.000605315338880533 2.6229 0.000487968949872094 3.0345 0.000571918630528509 2.5239 0.49058190999168 3.4059 0.0303657493781098
2.40167 0.000564805636012014 2.62921 0.0010895676099849 2.65417 0.000609961187340082 3.06785 0.000686302356634174 2.55547 0.522602650422172 3.44007 0.0342731068348501
2.43544 0.000564805636011984 2.66072 0.000968504542208852 2.68544 0.00036597671240407 3.1012 0.000343151178317087 2.58704 0.537948439232256 3.47424 0.0375106315847239
2.46921 0.000451844508809587 2.69223 0.000363189203328299 2.71671 0.000975937899744132 3.13455 0.000686302356634174 2.61861 0.571902507386853 3.50841 0.045325346498208
2.50298 0.000112961127202403 2.72374 0.000484252271104426 2.74798 0.00036597671240407 3.1679 0.000800686082739912 2.65018 0.602352419041509 3.54258 0.0467766506964265
2.53675 0.000451844508809587 2.75525 0.000363189203328299 2.77925 0.000609961187340082 3.20125 0.000915069808845565 2.68175 0.601869087110516 3.57675 0.0536982553340811
2.57052 0.00101665014482157 2.78676 0.000605315338880533 2.81052 0.000487968949872094 3.2346 0.000686302356634174 2.71332 0.6224106941791 3.61092 0.0630759132302649
2.60429 0.000677766763214417 2.81827 0.000363189203328299 2.84179 0.000243984474936047 3.26795 0.000915069808845565 2.74489 0.627364846472119 3.64509 0.0665367155490936
2.63806 0.000451844508809587 2.84978 0.000847441474432746 2.87306 0.000487968949872066 3.3013 0.000800686082739912 2.77646 0.634856491403026 3.67926 0.0772540388590147
2.67183 0.00101665014482157 2.88129 0.000484252271104399 2.90433 0.000731953424808141 3.33465 0.000343151178317087 2.80803 0.660352250764663 3.71343 0.0904274154274547
2.7056 0.00101665014482157 2.9128 0.000484252271104426 2.9356 0.000609961187340082 3.368 0.000228767452211391 2.8396 0.672677215005871 3.7476 0.0923252747635912
2.73937 0.000225922254404806 2.94431 0.000726378406656598 2.96687 0.000243984474936047 3.40135 0.000686302356634174 2.87117 0.665548069023196 3.78177 0.100251628461554
2.77314 0.000564805636011984 2.97582 0.000605315338880498 2.99814 0.000487968949872094 3.4347 0.000800686082739912 2.90274 0.687056339953865 3.81594 0.120011693314221
2.80691 0.000225922254404794 3.00733 0.000726378406656639 3.02941 0.000609961187340082 3.46805 0.000343151178317087 2.93431 0.66856889359211 3.85011 0.123584134417528
2.84068 0.00101665014482162 3.03884 0.001210630677761 3.06068 0.000853945662276164 3.5014 0.000686302356634174 2.96588 0.691647993298615 3.88428 0.141223062365099
2.87445 0.000225922254404794 3.07035 0.000242126135552213 3.09195 0.00121992237468016 3.53475 0.000343151178317087 2.99745 0.679806360988509 3.91845 0.159531823019555
2.90822 0.00101665014482157 3.10186 0.000484252271104399 3.12322 0.000487968949872094 3.5681 0.000800686082739912 3.02902 0.696481312608878 3.95262 0.171812089312173
2.94199 0.000677766763214417 3.13337 0.000484252271104426 3.15449 0.000365976712404049 3.60145 0.000457534904422783 3.06059 0.683310517488412 3.98679 0.179626804225657
2.97576 0.00101665014482157 3.16488 0.000726378406656598 3.18576 0.000121992237468023 3.6348 0.000571918630528478 3.09216 0.677752200281609 4.02096 0.194809678914702
3.00953 0.000790727890416778 3.19639 0.00036318920332832 3.21703 0.000975937899744187 3.66815 0.000114383726105696 3.12373 0.681135523798793 4.05513 0.218030546086208
3.0433 0.000112961127202397 3.2279 0.000242126135552199 3.2483 0.000609961187340082 3.7015 0.000457534904422807 3.1553 0.643798132127013 4.0893 0.237232417016483
3.07707 0.000564805636012014 3.25941 0.000968504542208852 3.27957 0.000853945662276164 3.73485 0.000457534904422783 3.18687 0.653223104782062 4.12347 0.248619573033274
3.11084 0.000564805636011984 3.29092 0.000605315338880498 3.31084 0.000365976712404049 3.7682 0.000571918630528478 3.21844 0.641864804402908 4.15764 0.268379637885927
3.14461 0.000790727890416778 3.32243 0.00036318920332832 3.34211 0.000975937899744187 3.80155 0.000343151178317087 3.25001 0.616731543989541 4.19181 0.297517360634789
3.17838 0.000903689017619222 3.35394 0.000242126135552199 3.37338 0.000487968949872066 3.8349 0.000343151178317105 3.28158 0.60476907869664 4.22598 0.305108797979317
3.21215 0.000790727890416778 3.38545 0.000605315338880498 3.40465 0.000121992237468023 3.86825 0 3.31315 0.584589970576293 4.26015 0.313704984384149
3.24592 0.000451844508809587 3.41696 0.00036318920332832 3.43592 0.000853945662276164 3.9016 0.000114383726105696 3.34472 0.558852545249174 4.29432 0.344740566469129
3.27969 0.000225922254404794 3.44847 0.000363189203328299 3.46719 0.000365976712404049 3.93495 0.000228767452211391 3.37629 0.559577543145683 4.32849 0.368631266347476
3.31346 0.000790727890416819 3.47998 0.000484252271104426 3.49846 0.000731953424808141 3.9683 0.000343151178317105 3.40786 0.533960950801289 4.36266 0.396317684898124
3.34723 0.000903689017619175 3.51149 0.000242126135552199 3.52973 0.000487968949872066 4.00165 0.000114383726105696 3.43943 0.525260976042816 4.39683 0.396317684898124
3.381 0.000338883381607191 3.543 0.000484252271104426 3.561 0.000853945662276164 4.035 0.000457534904422783 3.471 0.480311106457372 4.431 0.43505634311211
3.41477 0.000677766763214417 3.57451 0.000726378406656598 3.59227 0.000365976712404049 4.06835 0.000343151178317087 3.50257 0.462548657992156 4.46517 0.44365252951692
3.44854 0.000677766763214381 3.60602 0.00036318920332832 3.62354 0.000609961187340117 4.1017 0.000114383726105702 3.53414 0.435240403889195 4.49934 0.468547978455614
3.48231 0.000225922254404794 3.63753 0.000484252271104399 3.65481 0.00036597671240407 4.13505 0.000457534904422783 3.56571 0.40986547751029 4.53351 0.486745100325584
3.51608 0.000225922254404806 3.66904 0.000484252271104426 3.68608 0.000487968949872066 4.1684 0.000343151178317087 3.59728 0.39403635676918 4.56768 0.507509914238556
3.54985 0.000677766763214381 3.70055 0.000363189203328299 3.71735 0.000243984474936047 4.20175 0.000571918630528478 3.62885 0.361653117390418 4.60185 0.521018207160409
3.58362 0.000451844508809587 3.73206 0.00036318920332832 3.74862 0.000121992237468016 4.2351 0.000228767452211403 3.66042 0.343649002959689 4.63602 0.533633389806489
3.61739 0.000903689017619175 3.76357 0.0001210630677761 3.77989 0.00036597671240407 4.26845 0.000571918630528478 3.69199 0.322019899046281 4.67019 0.552053789245416
3.65116 0.000564805636012014 3.79508 0.000242126135552199 3.81116 0.000731953424808099 4.3018 0.000228767452211391 3.72356 0.303049120753481 4.70436 0.568799606917167
3.68493 0.000790727890416778 3.82659 0.00036318920332832 3.84243 0.00036597671240407 4.33515 0.000114383726105696 3.75513 0.287824164926153 4.73853 0.576837599399608
3.7187 0.000451844508809587 3.8581 0.000242126135552199 3.8737 0.000487968949872094 4.3685 0.000228767452211403 3.7867 0.272478376116069 4.7727 0.599165356295246
3.75247 0.000112961127202403 3.88961 0.000242126135552213 3.90497 0.000609961187340082 4.40185 0.000114383726105696 3.81827 0.230307665134025 4.80687 0.601844687122757
3.78624 0.000338883381607191 3.92112 0.0001210630677761 3.93624 0.00036597671240407 4.4352 0.000114383726105696 3.84984 0.222453521254848 4.84104 0.615352980044637
3.82001 0.000338883381607191 3.95263 0.000605315338880533 3.96751 0.000243984474936033 4.46855 0.00080068608273987 3.88141 0.20022025242765 4.87521 0.614348230984332
3.85378 0.000112961127202403 3.98414 0 3.99878 0.000243984474936047 4.5019 0.000343151178317105 3.91298 0.192366108548462 4.90938 0.621381474406436
3.88755 0.000225922254404794 4.01565 0.000242126135552213 4.03005 0.000609961187340082 4.53525 0.000571918630528478 3.94455 0.173636996221193 4.94355 0.627633246337255
3.92132 0.000112961127202397 4.04716 0.000484252271104399 4.06132 0.000487968949872094 4.5686 0.000686302356634174 3.97612 0.151403727393984 4.97772 0.610105957174155
3.95509 0.000451844508809587 4.07867 0.000242126135552213 4.09259 0.000243984474936047 4.60195 0.000571918630528478 4.00769 0.143549583514807 5.01189 0.6124503716482
3.98886 0.000112961127202403 4.11018 0.000484252271104399 4.12386 0.000121992237468016 4.6353 0.000686302356634211 4.03926 0.126391299963381 5.04606 0.642034649534928
4.02263 0.00101665014482157 4.14169 0.000121063067776107 4.15513 0.000487968949872094 4.66865 0.000343151178317087 4.07083 0.11382466975669 5.08023 0.629531105673387
4.0564 0.000564805636011984 4.1732 0.000605315338880498 4.1864 0.000243984474936033 4.702 0.000457534904422783 4.1024 0.100895540601737 5.1144 0.616915923027334
4.09017 0.000338883381607208 4.20471 0.000242126135552199 4.21767 0.000975937899744187 4.73535 0.00080068608273987 4.13397 0.0885705763605669 5.14857 0.593918333424795
4.12394 0.00112961127202397 4.23622 0.000121063067776107 4.24894 0.000121992237468016 4.7687 0.000686302356634174 4.16554 0.0832539251192777 5.18274 0.596820941821232
4.15771 0.000451844508809587 4.26773 0.000363189203328299 4.28021 0.000853945662276164 4.80205 0.000228767452211403 4.19711 0.0741914514125349 5.21691 0.577507432106448
4.19148 0.000225922254404794 4.29924 0.00036318920332832 4.31148 0.000487968949872094 4.8354 0.00080068608273987 4.22868 0.0658539756023352 5.25108 0.573041880727344
4.22525 0.000451844508809611 4.33075 0.000363189203328299 4.34275 0.000365976712404049 4.86875 0.000457534904422783 4.26025 0.0578789987403977 5.28525 0.557970644822768
4.25902 0 4.36226 0.000242126135552213 4.37402 0.00036597671240407 4.9021 0.000343151178317087 4.29182 0.0540123432921874 5.31942 0.541783021073408
4.29279 0.000112961127202397 4.39377 0.000605315338880498 4.40529 0.000853945662276115 4.93545 0.000343151178317105 4.32339 0.0480915271371154 5.35359 0.513426769815882
4.32656 0.000338883381607208 4.42528 0.000242126135552213 4.43656 0.000121992237468023 4.9688 0.000343151178317087 4.35496 0.0378207236028069 5.38776 0.508849579652296
4.36033 0.000451844508809587 4.45679 0.000363189203328299 4.46783 0.000609961187340082 5.00215 0.000686302356634174 4.38653 0.0367332267579998 5.42193 0.492438678333979
4.3941 0.000225922254404794 4.4883 0.000847441474432746 4.4991 0.000487968949872094 5.0355 0.000457534904422783 4.4181 0.0316582414822217 5.4561 0.472790252265791
4.42787 0.000338883381607208 4.51981 0.000242126135552199 4.53037 0.000487968949872094 5.06885 0.000571918630528509 4.44967 0.0294832477926034 5.49027 0.454593130395797
4.46164 0.000677766763214381 4.55132 0.000363189203328299 4.56164 0.000609961187340082 5.1022 0.000686302356634174 4.48124 0.023683264620288 5.52444 0.442536141672159
4.49541 0.000225922254404794 4.58283 0.000605315338880533 4.59291 0.000243984474936047 5.13555 0.000571918630528478 4.51281 0.0189707782927817 5.55861 0.413398418923311
4.52918 0.000338883381607191 4.61434 0.000605315338880498 4.62418 0.000121992237468016 5.1689 0.000686302356634174 4.54438 0.0163124526721381 5.59278 0.390735745674207
4.56295 0.000451844508809611 4.64585 0.000242126135552213 4.65545 0.000731953424808141 5.20225 0.000343151178317105 4.57595 0.0157082877583543 5.62695 0.373431734080064
4.59672 0.000677766763214381 4.67736 0.000484252271104399 4.68672 0.000609961187340117 5.2356 0.00102945353495126 4.60752 0.011841632310144 5.66112 0.355346250994553
4.63049 0.000451844508809587 4.70887 0.000484252271104426 4.71799 0.000487968949872066 5.26895 0.000571918630528478 4.63909 0.0129291291549531 5.69529 0.342396151995084
4.66426 0.000564805636012014 4.74038 0.000242126135552199 4.74926 0.00036597671240407 5.3023 0.000457534904422783 4.67066 0.0105124694998217 5.72946 0.316049398858194
4.69803 0.000338883381607191 4.77189 0.000121063067776107 4.78053 0.000609961187340082 5.33565 0.000457534904422807 4.70223 0.00821664282744686 5.76363 0.293944919531482
4.7318 0.000903689017619175 4.8034 0.000242126135552199 4.8118 0.000731953424808141 5.369 0.000228767452211391 4.7338 0.00821664282744732 5.7978 0.278985322411369
4.76557 0 4.83491 0.000726378406656639 4.84307 0.000365976712404049 5.40235 0.000457534904422783 4.76537 0.00471248632750629 5.83197 0.250405793584928
4.79934 0.000225922254404794 4.86642 0.0010895676099849 4.87434 0.000243984474936047 5.4357 0.000457534904422783 4.79694 0.00579998317231543 5.86614 0.23678586187857
4.83311 0.000790727890416778 4.89793 0.000968504542208852 4.90561 0.000975937899744187 5.46905 0.000800686082739912 4.82851 0.00434998737923657 5.90031 0.222049542327428
4.86688 0.00124257239922637 4.92944 0.000363189203328299 4.93688 0.000243984474936033 5.5024 0.00080068608273987 4.86008 0.00471248632750629 5.93448 0.203405865319534
4.90065 0.000677766763214417 4.96095 0.000242126135552199 4.96815 0.000975937899744187 5.53575 0.000686302356634174 4.89165 0.00374582246545393 5.96865 0.181747941130746
4.93442 0.000790727890416778 4.99246 0.00036318920332832 4.99942 0.000243984474936033 5.5691 0.000686302356634174 4.92322 0.00302082456891429 6.00282 0.166676705226169
4.96819 0.000338883381607191 5.02397 0 5.03069 0.000853945662276164 5.60245 0.000228767452211403 4.95479 0.00205416070686172 6.03699 0.154842994071464
5.00196 0.000677766763214417 5.05548 0.00036318920332832 5.06196 0.000487968949872066 5.6358 0.00080068608273987 4.98636 0.00217499368961829 6.07116 0.145800252528718
5.03573 0.000677766763214381 5.08699 0.000605315338880498 5.09323 0.000609961187340117 5.66915 0 5.01793 0.00205416070686172 6.10533 0.135306206787747
5.0695 0.000564805636011984 5.1185 0.000605315338880533 5.1245 0.00121992237468023 5.7025 0.000457534904422783 5.0495 0.00144999579307886 6.1395 0.117220723702262
5.10327 0.000451844508809587 5.15001 0.000605315338880498 5.15577 0.000975937899744132 5.73585 0.000228767452211403 5.08107 0.00144999579307894 6.17367 0.102372765366642
5.13704 0.000677766763214417 5.18152 0.000847441474432746 5.18704 0.000731953424808141 5.7692 0.000228767452211391 5.11264 0.000604164913782857 6.20784 0.10047490603051
5.17081 0.000790727890416778 5.21303 0.000847441474432698 5.21831 0.000731953424808099 5.80255 0.000114383726105696 5.14421 0.000845830879296 6.24201 0.0823894229450143
5.20458 0.000338883381607191 5.24454 0.000484252271104426 5.24958 0.000487968949872094 5.8359 0.000457534904422783 5.17578 0.000604164913782857 6.27618 0.0782587879193198
5.23835 0.000451844508809611 5.27605 0.000726378406656598 5.28085 0.000731953424808099 5.86925 0.000114383726105702 5.20735 0.00120832982756571 6.31035 0.0703324342213573
5.27212 0.000338883381607191 5.30756 0.000484252271104426 5.31212 0.00036597671240407 5.9026 0.000228767452211391 5.23892 0.000604164913782891 6.34452 0.0657552440577452
5.30589 0.000112961127202397 5.33907 0.000605315338880498 5.34339 0.00036597671240407 5.93595 0 5.27049 0.000845830879296 6.37869 0.058610361851128
5.33966 0.000451844508809611 5.37058 0.000847441474432698 5.37466 0.000731953424808099 5.9693 0 5.30206 0.000845830879296 6.41286 0.0519120347824304
5.37343 0.000225922254404794 5.40209 0.000726378406656639 5.40593 0.00036597671240407 6.00265 0.000228767452211403 5.33363 0.000604164913782857 6.44703 0.0401899624122042
5.4072 0.000338883381607191 5.4336 0.000484252271104399 5.4372 0.000609961187340082 6.036 0.000114383726105696 5.3652 0.000362498948269714 6.4812 0.0382921030760723
5.44097 0.000338883381607191 5.46511 0.000605315338880533 5.46847 0.000243984474936047 6.06935 0.000228767452211391 5.39677 0.000724997896539429 6.51537 0.0322636087142417
5.47474 0.000677766763214417 5.49662 0.0001210630677761 5.49974 0.000609961187340082 6.1027 0 5.42834 0.000241665965513157 6.54954 0.03226360871424
5.50851 0.000790727890416778 5.52813 0.000242126135552213 5.53101 0.000609961187340117 6.13605 0 5.45991 0.000362498948269714 6.58371 0.0267933082748028
5.54228 0.000338883381607191 5.55964 0.0001210630677761 5.56228 0.000243984474936047 6.1694 0.000114383726105696 5.49148 0.000483331931026286 6.61788 0.019090232145797
5.57605 0.000338883381607208 5.59115 0.000847441474432746 5.59355 0 6.20275 0.000114383726105696 5.52305 0.000604164913782857 6.65205 0.0192018709302753
5.60982 0.000338883381607191 5.62266 0.000363189203328299 5.62482 0.00036597671240407 6.2361 0 5.55462 0.000120832982756571 6.68622 0.018420399438926
5.64359 0.000677766763214381 5.65417 0.000121063067776107 5.65609 0.000121992237468016 6.26945 0 5.58619 0.000483331931026313 6.72039 0.0131733765684447
5.67736 0.000451844508809611 5.68568 0.000363189203328299 5.68736 0.000609961187340117 6.3028 0 5.61776 0.000604164913782857 6.75456 0.0117220723702262
5.71113 0.000338883381607191 5.71719 0.000121063067776107 5.71863 0.000487968949872066 6.33615 0 5.64933 0.000483331931026286 6.78873 0.0110522396633561
5.7449 0.000112961127202397 5.7487 0.000242126135552199 5.7499 0 6.3695 0.000228767452211391 5.6809 0.000241665965513143 6.8229 0.0111638784478339
5.77867 0.000225922254404794 5.78021 0.0001210630677761 5.78117 0.000121992237468023 6.40285 0 5.71247 0.000483331931026286 6.85707 0.00792635369796249
5.81244 0.000225922254404806 5.81172 0.00036318920332832 5.81244 0.000121992237468016 6.4362 0 5.74404 0.000483331931026286 6.89124 0.00703324342213573
5.84621 0.000225922254404794 5.84323 0 5.84371 0.00036597671240407 6.46955 0 5.77561 0.000483331931026313 6.92541 0.0044655513791338
5.87998 0.000451844508809587 5.87474 0.000121063067776107 5.87498 0.000365976712404049 6.5029 0 5.80718 0.000241665965513143 6.95958 0.00457719016361214
5.91375 0.000112961127202403 5.90625 0.000363189203328299 5.90625 0.000243984474936047 6.53625 0 5.83875 0.000120832982756571 6.99375 0.00245605325852346
5.94752 0.000225922254404794 5.93776 0.000242126135552213 5.93752 0.000365976712404049 6.5696 0 5.87032 0.000241665965513143 7.02792 0.00390735745674207
5.98129 0.000225922254404794 5.96927 0.000363189203328299 5.96879 0.000487968949872094 6.60295 0 5.90189 0.000241665965513143 7.06209 0.00279096961195862
6.01506 0.000112961127202403 6.00078 0 6.00006 0.000121992237468023 6.6363 0 5.93346 0 7.09626 0.00290260839643697
6.04883 0.000225922254404794 6.03229 0.000242126135552199 6.03133 0.000243984474936033 6.66965 0 5.96503 0 7.13043 0.00212113690508844
6.0826 0.000225922254404794 6.0638 0.000242126135552213 6.0626 0 6.703 0 5.9966 0 7.1646 0.00212113690508855
6.11637 0.000338883381607191 6.09531 0.000242126135552199 6.09387 0.000121992237468016 6.73635 0 6.02817 0.000241665965513143 7.19877 0.00133966541374014
6.15014 0.000112961127202403 6.12682 0.00036318920332832 6.12514 0.000121992237468023 6.7697 0 6.05974 0 7.23294 0.00156294298269683
6.18391 0 6.15833 0 6.15641 0 6.80305 0 6.09131 0 7.26711 0.00145130419821848
6.21768 0 6.18984 0 6.18768 0.00036597671240407 6.8364 0 6.12288 0.000120832982756578 7.30128 0.000558193922391696
6.25145 0.000112961127202403 6.22135 0 6.21895 0 6.86975 0 6.15445 0 7.33545 0.00111638784478345
6.28522 0.000112961127202397 6.25286 0.000363189203328299 6.25022 0 6.9031 0 6.18602 0.000362498948269714 7.36962 0.000558193922391725
6.31899 0 6.28437 0.000121063067776107 6.28149 0 6.93645 0 6.21759 0.000241665965513143 7.40379 0.000893110275826759
6.35276 0.000112961127202397 6.31588 0.000242126135552199 6.31276 0.000243984474936033 6.9698 0 6.24916 0 7.43796 0.000558193922391696
6.38653 0.000112961127202403 6.34739 0 6.34403 0 7.00315 0 6.28073 0.000120832982756578 7.47213 0.000111638784478345
6.4203 0 6.3789 0 6.3753 0.000121992237468023 7.0365 0 6.3123 0 7.5063 0.00022327756895669
6.45407 0 6.41041 0.000121063067776107 6.40657 0 7.06985 0.000114383726105696 6.34387 0 7.54047 0
6.48784 0 6.44192 0 6.43784 0.000243984474936047 7.1032 0 6.37544 0.000120832982756571 7.57464 0
6.52161 0 6.47343 0 6.46911 0.000121992237468016 7.13655 0 6.40701 0 7.60881 0
6.55538 0 6.50494 0.0001210630677761 6.50038 0.000121992237468023 7.1699 0 6.43858 0 7.64298 0.000111638784478345
6.58915 0 6.53645 0 6.53165 0 7.20325 0 6.47015 0 7.67715 0.000111638784478345
6.62292 0 6.56796 0.0001210630677761 6.56292 0.000121992237468023 7.2366 0 6.50172 0 7.71132 0
6.65669 0.000112961127202397 6.59947 0 6.59419 0 7.26995 0 6.53329 0 7.74549 0.000111638784478339
6.69046 0 6.63098 0 6.62546 0 7.3033 0 6.56486 0 7.77966 0
6.72423 0.000112961127202403 6.66249 0.0001210630677761 6.65673 0.000121992237468023 7.33665 0.000114383726105696 6.59643 0.000120832982756571 7.81383 0.00022327756895669


==> FigTikz/data_txt/histogram_rx_symbols_3.txt <==
-6.54 0.000111736885343439 -5.88 0.000122659076065111 -6.09 0.000119883634997644 -6 0.000119845971273169 -6 0.000120718267899525 -5.76 0.000111021457090365
-6.50586 0.000111736885343439 -5.8489 0.000245318152130229 -6.05818 0 -5.96817 0 -5.9684 0 -5.72564 0.000111021457090368
-6.47172 0 -5.8178 0 -6.02636 0 -5.93634 0 -5.9368 0 -5.69128 0.000222042914180731
-6.43758 0 -5.7867 0 -5.99454 0 -5.90451 0 -5.9052 0 -5.65692 0
-6.40344 0.000446947541373757 -5.7556 0.000122659076065111 -5.96272 0 -5.87268 0 -5.8736 0 -5.62256 0
-6.3693 0.000335210656030318 -5.7245 0.000122659076065111 -5.9309 0 -5.84085 0 -5.842 0.00024143653579905 -5.5882 0.000333064371271105
-6.33516 0.000446947541373757 -5.6934 0 -5.89908 0 -5.80902 0 -5.8104 0 -5.55384 0.000222042914180731
-6.30102 0.000446947541373757 -5.6623 0.000122659076065111 -5.86726 0 -5.77719 0.000359537913819507 -5.7788 0 -5.51948 0.000333064371271105
-6.26688 0.0012291057387778 -5.6312 0.000367977228195344 -5.83544 0.000119883634997641 -5.74536 0.000119845971273172 -5.7472 0 -5.48512 0.000555107285451827
-6.23274 0.00134084262412127 -5.6001 0.000245318152130222 -5.80362 0.000479534539990576 -5.71353 0.000119845971273169 -5.7156 0.000120718267899525 -5.45076 0.000777150199632558
-6.1986 0.00201126393618191 -5.569 0 -5.7718 0 -5.6817 0 -5.684 0 -5.4164 0.00066612874254221
-6.16446 0.00346384344564662 -5.5379 0.000245318152130229 -5.73998 0.000119883634997641 -5.64987 0.000119845971273169 -5.6524 0.000362154803698575 -5.38204 0.00111021457090365
-6.13032 0.00614552869388916 -5.5068 0.000490636304260445 -5.70816 0.000119883634997644 -5.61804 0.000359537913819517 -5.6208 0.000120718267899525 -5.34768 0.000777150199632578
-6.09618 0.00871547705678804 -5.4757 0.000245318152130229 -5.67634 0.000359650904992932 -5.58621 0 -5.5892 0.0004828730715981 -5.31332 0.000888171656722924
-6.06204 0.00905068771281858 -5.4446 0.000122659076065111 -5.64452 0.000239767269995288 -5.55438 0.000239691942546338 -5.5576 0.00024143653579905 -5.27896 0.00066612874254221
-6.0279 0.0110619516490005 -5.4135 0.000858613532455778 -5.6127 0.000239767269995281 -5.52255 0.000119845971273169 -5.526 0.0004828730715981 -5.2446 0.000777150199632558
-5.99376 0.0156431639480815 -5.3824 0.000245318152130229 -5.58088 0.000359650904992932 -5.49072 0.000119845971273172 -5.4944 0.00072430960739715 -5.21024 0.000444085828361473
-5.95962 0.0215652188712838 -5.3513 0.000613295380325556 -5.54906 0.000239767269995288 -5.45889 0.000719075827639014 -5.4628 0.000362154803698585 -5.17588 0.00122123602799402
-5.92548 0.0313980647815064 -5.3202 0.00110393168458603 -5.51724 0.000359650904992922 -5.42706 0.000239691942546338 -5.4312 0.00072430960739715 -5.14152 0.000999193113813315
-5.89134 0.0416778582331018 -5.2891 0.000735954456390667 -5.48542 0.000119883634997644 -5.39523 0.000599229856365862 -5.3996 0.0004828730715981 -5.10716 0.000999193113813289
-5.8572 0.0471529656149314 -5.258 0.00134924983671622 -5.4536 0.000359650904992932 -5.3634 0.000838921798912183 -5.368 0.0004828730715981 -5.0728 0.000777150199632558
-5.82306 0.0642487090724776 -5.2269 0.00134924983671626 -5.42178 0.000359650904992932 -5.33157 0.00107861374145852 -5.3364 0.0004828730715981 -5.03844 0.00122123602799405
-5.78892 0.0778806090843772 -5.1958 0.000735954456390667 -5.38996 0.000479534539990563 -5.29974 0.000719075827639034 -5.3048 0.0004828730715981 -5.00408 0.000999193113813289
-5.75478 0.102462723859934 -5.1647 0.00122659076065111 -5.35814 0.000839185444983508 -5.26791 0.000838921798912183 -5.2732 0.0009657461431962 -4.96972 0.000777150199632578
-5.72064 0.123580995189844 -5.1336 0.00147190891278138 -5.32632 0.00059941817498822 -5.23608 0.000958767770185352 -5.2416 0.0004828730715981 -4.93536 0.000777150199632558
-5.6865 0.165929274735003 -5.1025 0.00147190891278133 -5.2945 0.000839185444983484 -5.20425 0.00107861374145852 -5.21 0.0009657461431962 -4.901 0.00133225748508442
-5.65236 0.188611862459726 -5.0714 0.00171722706491161 -5.26268 0.00119883634997644 -5.17242 0.00155799762655124 -5.1784 0.0004828730715981 -4.86664 0.000777150199632558
-5.61822 0.240234303488395 -5.0403 0.00159456798884645 -5.23086 0.000479534539990576 -5.14059 0.00131830568400486 -5.1468 0.00120718267899525 -4.83228 0.000777150199632558
-5.58408 0.27744268630776 -5.0092 0.00196254521704178 -5.19904 0.0010789527149788 -5.10876 0.000838921798912183 -5.1152 0.000965746143196227 -4.79792 0.000333064371271105
-5.54994 0.33364633963551 -4.9781 0.000981272608520917 -5.16722 0.000359650904992922 -5.07693 0.00143815165527803 -5.0836 0.0009657461431962 -4.76356 0.000444085828361462
-5.5158 0.387503518371037 -4.947 0.000981272608520889 -5.1354 0.00167837088996702 -5.0451 0.00107861374145855 -5.052 0.0009657461431962 -4.7292 0.000777150199632578
-5.48166 0.447059278259101 -4.9159 0.00122659076065115 -5.10358 0.000239767269995288 -5.01327 0.00119845971273169 -5.0204 0.0014486192147943 -4.69484 0.000999193113813289
-5.44752 0.503709879128224 -4.8848 0.00147190891278133 -5.07176 0.000839185444983484 -4.98144 0.000719075827639014 -4.9888 0.0014486192147943 -4.66048 0.000888171656722947
-5.41338 0.578126644766955 -4.8537 0.000490636304260445 -5.03994 0.00143860361997173 -4.94961 0.00107861374145855 -4.9572 0.00108646441109573 -4.62612 0.000777150199632558
-5.37924 0.662152782545221 -4.8226 0.000735954456390688 -5.00812 0.0010789527149788 -4.91778 0.000958767770185352 -4.9256 0.000362154803698575 -4.59176 0.000333064371271096
-5.3451 0.750536658851862 -4.7915 0.00134924983671622 -4.9763 0.000839185444983508 -4.88595 0.00167784359782437 -4.894 0.00108646441109573 -4.5574 0.000555107285451842
-5.31096 0.80081825725643 -4.7604 0.00134924983671626 -4.94448 0.00131871998497405 -4.85412 0.000599229856365862 -4.8624 0.000845027875296675 -4.52304 0.000111021457090368
-5.27682 0.872665074532261 -4.7293 0.000613295380325556 -4.91266 0.00131871998497408 -4.82229 0.00131830568400486 -4.8308 0.00120718267899525 -4.48868 0.000666128742542193
-5.24268 0.958590739361366 -4.6982 0.00147190891278133 -4.88084 0.000479534539990576 -4.79046 0.000479383885092676 -4.7992 0.0004828730715981 -4.45432 0.000555107285451827
-5.20854 1.02161034269507 -4.6671 0.000981272608520917 -4.84902 0.000959069079981125 -4.75863 0.000359537913819507 -4.7676 0.00108646441109576 -4.41996 0.00066612874254221
-5.1744 1.06161214764802 -4.636 0.000613295380325556 -4.8172 0.000839185444983508 -4.7268 0.000838921798912183 -4.736 0.00072430960739713 -4.3856 0.000111021457090365
-5.14026 1.10150221571562 -4.6049 0.000490636304260459 -4.78538 0.000719301809985864 -4.69497 0.000359537913819517 -4.7044 0.000724309607397171 -4.35124 0.000111021457090368
-5.10612 1.1380401772229 -4.5738 0.00134924983671622 -4.75356 0.00059941817498822 -4.66314 0.000359537913819507 -4.6728 0.000362154803698575 -4.31688 0.000555107285451827
-5.07198 1.18273493136031 -4.5427 0.000367977228195333 -4.72174 0.000719301809985844 -4.63131 0.000359537913819507 -4.6412 0.0004828730715981 -4.28252 0.000222042914180737
-5.03784 1.19904851662045 -4.5116 0.000981272608520917 -4.68992 0.000719301809985864 -4.59948 0.00047938388509269 -4.6096 0.000120718267899525 -4.24816 0.000222042914180731
-5.0037 1.17502508627161 -4.4805 0.00122659076065111 -4.6581 0.000839185444983508 -4.56765 0.000599229856365845 -4.578 0.0004828730715981 -4.2138 0
-4.96956 1.16798566249497 -4.4494 0.00208520429310695 -4.62628 0.00155848725496933 -4.53582 0.000119845971273169 -4.5464 0.00024143653579905 -4.17944 0
-4.93542 1.15033123461068 -4.4183 0.00183988614097667 -4.59446 0.00059941817498822 -4.50399 0.000239691942546345 -4.5148 0.00024143653579905 -4.14508 0.000111021457090368
-4.90128 1.11256416736463 -4.3872 0.00171722706491156 -4.56264 0.000119883634997644 -4.47216 0.000359537913819507 -4.4832 0.00024143653579905 -4.11072 0
-4.86714 1.10295479522509 -4.3561 0.00220786336917206 -4.53082 0.000479534539990576 -4.44033 0.000119845971273169 -4.4516 0.000362154803698575 -4.07636 0
-4.833 1.01445918203309 -4.325 0.003311795053758 -4.499 0.000119883634997641 -4.4085 0.000239691942546338 -4.42 0.000362154803698585 -4.042 0
-4.79886 0.95579731722778 -4.2939 0.00478370396653947 -4.46718 0.000359650904992932 -4.37667 0.000119845971273169 -4.3884 0.000120718267899522 -4.00764 0.000222042914180731
-4.76472 0.87791670814338 -4.2628 0.00539699934686489 -4.43536 0.000359650904992932 -4.34484 0.000239691942546345 -4.3568 0.000120718267899528 -3.97328 0.000222042914180734
-4.73058 0.839702693355946 -4.2317 0.006623590107516 -4.40354 0.000119883634997641 -4.31301 0.000119845971273169 -4.3252 0 -3.93892 0
-4.69644 0.749866237539821 -4.2006 0.00883145347668826 -4.37172 0 -4.28118 0 -4.2936 0.000120718267899525 -3.90456 0.000222042914180734
-4.6623 0.673326471079565 -4.1695 0.0111619759219251 -4.3399 0.000119883634997644 -4.24935 0.000239691942546345 -4.262 0.000120718267899525 -3.8702 0.000222042914180734
-4.62816 0.598797968555491 -4.1384 0.0143511118996184 -4.30808 0.000119883634997644 -4.21752 0 -4.2304 0.00024143653579905 -3.83584 0
-4.59402 0.527286361935676 -4.1073 0.0192574749422225 -4.27626 0 -4.18569 0 -4.1988 0.000120718267899525 -3.80148 0.000111021457090367
-4.55988 0.481250765174206 -4.0762 0.0246544742890873 -4.24444 0 -4.15386 0 -4.1672 0 -3.76712 0.000111021457090367
-4.52574 0.399347628217442 -4.0451 0.0260037241258043 -4.21262 0.000239767269995288 -4.12203 0 -4.1356 0.000120718267899525 -3.73276 0.000111021457090365
-4.4916 0.339680131444056 -4.014 0.0369203818955985 -4.1808 0.000119883634997641 -4.0902 0 -4.104 0.000120718267899525 -3.6984 0.000333064371271101
-4.45746 0.29174500763172 -3.9829 0.0442799264595064 -4.14898 0.000119883634997644 -4.05837 0 -4.0724 0 -3.66404 0.000333064371271101
-4.42332 0.254983572353722 -3.9518 0.0495542667303049 -4.11716 0 -4.02654 0 -4.0408 0.000120718267899525 -3.62968 0.000222042914180734
-4.38918 0.203472868210408 -3.9207 0.05973497004371 -4.08534 0 -3.99471 0 -4.0092 0.000241436535799053 -3.59532 0.000333064371271101
-4.35504 0.169840065722023 -3.8896 0.0735954456390678 -4.05352 0.000119883634997641 -3.96288 0 -3.9776 0 -3.56096 0.000222042914180734
-4.3209 0.134531209953501 -3.8585 0.0889278301472069 -4.0217 0.000119883634997644 -3.93105 0 -3.946 0 -3.5266 0.000555107285451834
-4.28676 0.11207209599947 -3.8274 0.108553282317623 -3.98988 0 -3.89922 0 -3.9144 0 -3.49224 0.000222042914180734
-4.25262 0.0865960861411655 -3.7963 0.129037348020499 -3.95806 0 -3.86739 0 -3.8828 0.000120718267899525 -3.45788 0.000888171656722935
-4.21848 0.0691651320275889 -3.7652 0.15234257247287 -3.92624 0 -3.83556 0 -3.8512 0 -3.42352 0.000444085828361462
-4.18434 0.0539689156208798 -3.7341 0.177242364914088 -3.89442 0.000119883634997644 -3.80373 0.000119845971273169 -3.8196 0 -3.38916 0.000444085828361468
-4.1502 0.0411191738063857 -3.703 0.205085975180869 -3.8626 0.000119883634997642 -3.7719 0.000239691942546341 -3.788 0.000120718267899525 -3.3548 0.000777150199632568
-4.11606 0.0321802229789105 -3.6719 0.236977334957795 -3.83078 0.000239767269995285 -3.74007 0.000239691942546338 -3.7564 0.000120718267899525 -3.32044 0.000222042914180734
-4.08192 0.0262581680557082 -3.6408 0.276228239298634 -3.79896 0 -3.70824 0.000119845971273171 -3.7248 0.00036215480369858 -3.28608 0.00111021457090367
-4.04778 0.0178779016549503 -3.6097 0.315724461791601 -3.76714 0.000239767269995285 -3.67641 0.000239691942546341 -3.6932 0 -3.25172 0.000555107285451834
-4.01364 0.0138553737825863 -3.5786 0.349578366785572 -3.73532 0.000119883634997644 -3.64458 0.000479383885092676 -3.6616 0 -3.21736 0.0013322574850844
-3.9795 0.00793331885938419 -3.5475 0.391773088951971 -3.7035 0.000119883634997642 -3.61275 0.000479383885092683 -3.63 0.0009657461431962 -3.183 0.0013322574850844
-3.94536 0.00670421312060627 -3.5164 0.438874174160968 -3.67168 0.000119883634997642 -3.58092 0.000119845971273169 -3.5984 0.00024143653579905 -3.14864 0.00122123602799404
-3.91122 0.00502815984045477 -3.4853 0.487815145510954 -3.63986 0.000239767269995288 -3.54909 0.000479383885092683 -3.5668 0.00024143653579905 -3.11428 0.00144327894217475
-3.87708 0.00357558033099006 -3.4542 0.531481776590134 -3.60804 0.000239767269995285 -3.51726 0.000479383885092676 -3.5352 0.00036215480369858 -3.07992 0.00144327894217477
-3.84294 0.00234647459221219 -3.4231 0.601274790871184 -3.57622 0.000239767269995288 -3.48543 0.000479383885092683 -3.5036 0.000362154803698575 -3.04556 0.000777150199632568
-3.8088 0.00134084262412127 -3.392 0.642610899505127 -3.5444 0.000239767269995285 -3.4536 0.000958767770185366 -3.472 0.00072430960739715 -3.0112 0.000888171656722935
-3.77466 0.00145257950946471 -3.3609 0.683333712758734 -3.51258 0.000719301809985864 -3.42177 0.000479383885092676 -3.4404 0.000603591339497625 -2.97684 0.000777150199632568
-3.74052 0.00134084262412125 -3.3298 0.745276546171626 -3.48076 0.000599418174988212 -3.38994 0.000838921798912195 -3.4088 0.000362154803698575 -2.94248 0.00111021457090367
-3.70638 0.000223473770686879 -3.2987 0.794462835673736 -3.44894 0 -3.35811 0.000719075827639014 -3.3772 0.000603591339497625 -2.90812 0.000888171656722935
-3.67224 0.000335210656030314 -3.2676 0.830156626808684 -3.41712 0.00059941817498822 -3.32628 0.000719075827639024 -3.3456 0.00036215480369858 -2.87376 0.000555107285451834
-3.6381 0.000446947541373757 -3.2365 0.875417825876711 -3.3853 0.000359650904992927 -3.29445 0.00107861374145852 -3.314 0.00108646441109573 -2.8394 0.00155430039926514
-3.60396 0.000335210656030318 -3.2054 0.913442139456883 -3.35348 0.0010789527149788 -3.26262 0.000359537913819512 -3.2824 0.0004828730715981 -2.80504 0.000999193113813289
-3.56982 0.000223473770686876 -3.1743 0.96152449727442 -3.32166 0.000239767269995285 -3.23079 0.000838921798912195 -3.2508 0.00132790094689478 -2.77068 0.000666128742542201
-3.53568 0.000446947541373757 -3.1432 0.974894336565517 -3.28984 0.000359650904992932 -3.19896 0.000719075827639014 -3.2192 0.000845027875296675 -2.73632 0.000888171656722935
-3.50154 0.00111736885343439 -3.1121 0.98286717650975 -3.25802 0.000599418174988212 -3.16713 0.000719075827639024 -3.1876 0.00120718267899525 -2.70196 0.000555107285451834
-3.4674 0.000782158197404065 -3.081 1.0048231511254 -3.2262 0.000959069079981138 -3.1353 0.00119845971273169 -3.156 0.000603591339497634 -2.6676 0.000333064371271101
-3.43326 0.000111736885343439 -3.0499 1.01107876400471 -3.19438 0.00059941817498822 -3.10347 0.00119845971273171 -3.1244 0.0009657461431962 -2.63324 0.000666128742542201
-3.39912 0.000558684426717197 -3.0188 1.03892237427151 -3.16256 0.00155848725496935 -3.07164 0.000719075827639014 -3.0928 0.0009657461431962 -2.59888 0.000666128742542201
-3.36498 0.000446947541373751 -2.9877 1.03180814785973 -3.13074 0.0010789527149788 -3.03981 0.00155799762655122 -3.0612 0.0014486192147943 -2.56452 0.000444085828361468
-3.33084 0.000782158197404075 -2.9566 1.02187276269846 -3.09892 0.00119883634997642 -3.00798 0.000958767770185352 -3.0296 0.000603591339497625 -2.53016 0.000111021457090367
-3.2967 0.000670421312060636 -2.9255 0.991575970910359 -3.0671 0.00107895271497878 -2.97615 0.000838921798912195 -2.998 0.000603591339497625 -2.4958 0.000555107285451834
-3.26256 0.000446947541373751 -2.8944 1.01034280954834 -3.03528 0.00155848725496937 -2.94432 0.000958767770185366 -2.9664 0.00120718267899527 -2.46144 0.000555107285451827
-3.22842 0.00111736885343439 -2.8633 0.964222996947853 -3.00346 0.00107895271497878 -2.91249 0.00131830568400486 -2.9348 0.000362154803698575 -2.42708 0.000333064371271101
-3.19428 0.00100563196809094 -2.8322 0.935398114072551 -2.97164 0.00131871998497408 -2.88066 0.000599229856365854 -2.9032 0.00132790094689478 -2.39272 0.000222042914180734
-3.16014 0.00167605328015159 -2.8011 0.90178952723071 -2.93982 0.00107895271497878 -2.84883 0.000479383885092676 -2.8716 0.000362154803698575 -2.35836 0.000444085828361468
-3.126 0.000558684426717197 -2.77 0.841931898110923 -2.908 0.0010789527149788 -2.817 0.000359537913819512 -2.84 0.000845027875296675 -2.324 0.000111021457090367
-3.09186 0.000782158197404065 -2.7389 0.811880424474982 -2.87618 0.00155848725496935 -2.78517 0.000479383885092676 -2.8084 0.000482873071598107 -2.28964 0.000111021457090367
-3.05772 0.00111736885343439 -2.7078 0.763920725733523 -2.84436 0.000719301809985854 -2.75334 0.000599229856365854 -2.7768 0.00072430960739715 -2.25528 0.000111021457090367
-3.02358 0.00111736885343439 -2.6767 0.699402051723274 -2.81254 0.00119883634997644 -2.72151 0.000359537913819507 -2.7452 0.00072430960739715 -2.22092 0.000222042914180734
-2.98944 0.00145257950946469 -2.6456 0.643714831189713 -2.78072 0.000959069079981138 -2.68968 0.000599229856365854 -2.7136 0.00072430960739715 -2.18656 0.000111021457090367
-2.9553 0.000670421312060636 -2.6145 0.605445199457389 -2.7489 0.00131871998497408 -2.65785 0.000239691942546341 -2.682 0.000603591339497625 -2.1522 0
-2.92116 0.000893895082747514 -2.5834 0.55392838751005 -2.71708 0.000719301809985854 -2.62602 0.000599229856365845 -2.6504 0.000362154803698575 -2.11784 0.000111021457090367
-2.88702 0.00189952705083844 -2.5523 0.498854462356814 -2.68526 0.000719301809985864 -2.59419 0.000479383885092683 -2.6188 0.00072430960739716 -2.08348 0
-2.85288 0.000893895082747514 -2.5212 0.451630718071746 -2.65344 0.00119883634997642 -2.56236 0.000479383885092676 -2.5872 0.00072430960739715 -2.04912 0
-2.81874 0.000782158197404065 -2.4901 0.406124200851589 -2.62162 0.00155848725496935 -2.53053 0.000599229856365854 -2.5556 0.000845027875296675 -2.01476 0
-2.7846 0.00100563196809095 -2.459 0.353748775371781 -2.5898 0.00227778906495524 -2.4987 0.000239691942546338 -2.524 0 -1.9804 0
-2.75046 0.000782158197404075 -2.4279 0.325169210648614 -2.55798 0.0022777890649552 -2.46687 0.000359537913819512 -2.4924 0.000120718267899525 -1.94604 0.000111021457090367
-2.71632 0.00100563196809094 -2.3968 0.27684153467896 -2.52616 0.00251755633495052 -2.43504 0.000359537913819512 -2.4608 0.00072430960739715 -1.91168 0
-2.68218 0.000670421312060636 -2.3657 0.241393061696142 -2.49434 0.00347662541493163 -2.40321 0.000359537913819507 -2.4292 0.000241436535799053 -1.87732 0
-2.64804 0.000670421312060636 -2.3346 0.216615928330989 -2.46252 0.0049152290349034 -2.37138 0.000479383885092683 -2.3976 0.000603591339497625 -1.84296 0
-2.6139 0.000558684426717189 -2.3035 0.184111273173732 -2.4307 0.00647371628987268 -2.33955 0.000119845971273169 -2.366 0 -1.8086 0.000333064371271101
-2.57976 0.000558684426717197 -2.2724 0.158720844428256 -2.39888 0.00779243627484675 -2.30772 0.000359537913819512 -2.3344 0 -1.77424 0.000111021457090367
-2.54562 0.000893895082747514 -2.2413 0.137255506116861 -2.36706 0.00803220354484215 -2.27589 0.000239691942546338 -2.3028 0 -1.73988 0
-2.51148 0.00111736885343439 -2.2102 0.118120690250704 -2.33524 0.010070225339802 -2.24406 0.000239691942546341 -2.2712 0 -1.70552 0.000333064371271096
-2.47734 0.000670421312060618 -2.1791 0.0939568522658765 -2.30342 0.00971057443480916 -2.21223 0.000119845971273171 -2.2396 0.000120718267899527 -1.67116 0.000666128742542193
-2.4432 0.000335210656030318 -2.148 0.0808323311269083 -2.2716 0.0148655707397076 -2.1804 0.000119845971273169 -2.208 0.00024143653579905 -1.6368 0.000444085828361473
-2.40906 0.000335210656030318 -2.1169 0.0683211053682679 -2.23978 0.019780799774611 -2.14857 0 -2.1764 0 -1.60244 0.000333064371271096
-2.37492 0.000558684426717197 -2.0858 0.0513941528712823 -2.20796 0.0189416143296277 -2.11674 0.000119845971273169 -2.1448 0 -1.56808 0.00066612874254221
-2.34078 0 -2.0547 0.0415814267860733 -2.17614 0.0255352142544978 -2.08491 0.000239691942546341 -2.1132 0.00024143653579905 -1.53372 0.000888171656722924
-2.30664 0.000111736885343439 -2.0236 0.0366750637434688 -2.14432 0.0317691632743757 -2.05308 0.000119845971273169 -2.0816 0 -1.49936 0.000222042914180737
-2.2725 0.000446947541373746 -1.9925 0.0278436102667802 -2.1125 0.0394417159142249 -2.02125 0.000119845971273169 -2.05 0 -1.465 0.000333064371271096
-2.23836 0 -1.9614 0.0229372472241761 -2.08068 0.0471142685540728 -1.98942 0 -2.0184 0 -1.43064 0.000555107285451842
-2.20422 0.000223473770686879 -1.9303 0.0175402478773111 -2.04886 0.0556260066389068 -1.95759 0.000119845971273169 -1.9868 0 -1.39628 0.000666128742542193
-2.17008 0.000223473770686879 -1.8992 0.0157003617363342 -2.01704 0.0610207702138008 -1.92576 0 -1.9552 0.000362154803698575 -1.36192 0.000555107285451827
-2.13594 0.000111736885343439 -1.8681 0.0116526122261859 -1.98522 0.07672552639849 -1.89393 0 -1.9236 0.000120718267899525 -1.32756 0.000222042914180737
-2.1018 0 -1.837 0.0104260214655344 -1.9534 0.0903922607882236 -1.8621 0.000119845971273169 -1.892 0 -1.2932 0.000999193113813289
-2.06766 0.000111736885343439 -1.8059 0.00785018086816734 -1.92158 0.104778296987941 -1.83027 0.000119845971273169 -1.8604 0.00024143653579905 -1.25884 0.000888171656722947
-2.03352 0.000111736885343439 -1.7748 0.00527434027079978 -1.88976 0.120003518632642 -1.79844 0.000119845971273169 -1.8288 0 -1.22448 0.000999193113813289
-1.99938 0.000223473770686879 -1.7437 0.003311795053758 -1.85794 0.13870536569227 -1.76661 0.000239691942546345 -1.7972 0 -1.19012 0.00133225748508442
-1.96524 0.000335210656030318 -1.7126 0.00257584059736741 -1.82612 0.165679183566744 -1.73478 0 -1.7656 0.000120718267899525 -1.15576 0.000777150199632558
-1.9311 0 -1.6815 0.00257584059736733 -1.7943 0.188936608756287 -1.70295 0.000239691942546338 -1.734 0 -1.1214 0.00111021457090368
-1.89696 0.000111736885343436 -1.6504 0.00220786336917206 -1.76248 0.210635546690855 -1.67112 0.000239691942546345 -1.7024 0.000603591339497625 -1.08704 0.00122123602799402
-1.86282 0.000335210656030318 -1.6193 0.00196254521704178 -1.73066 0.230056695560479 -1.63929 0.000239691942546338 -1.6708 0.000120718267899525 -1.05268 0.00155430039926512
-1.82868 0.000223473770686879 -1.5882 0.00171722706491156 -1.69884 0.26206562610485 -1.60746 0.000838921798912183 -1.6392 0.00024143653579905 -1.01832 0.000777150199632578
-1.79454 0.000111736885343439 -1.5571 0.000858613532455803 -1.66702 0.300068738399103 -1.57563 0.000479383885092676 -1.6076 0.00024143653579905 -0.983960000000001 0.000999193113813289
-1.7604 0.000446947541373757 -1.526 0.000858613532455778 -1.6352 0.332916854388448 -1.5438 0.000838921798912207 -1.576 0.000362154803698575 -0.9496 0.000999193113813315
-1.72626 0.000111736885343436 -1.4949 0.000858613532455803 -1.60338 0.359890672262927 -1.51197 0.000719075827639014 -1.5444 0.000362154803698575 -0.915240000000001 0.00133225748508439
-1.69212 0.000223473770686879 -1.4638 0.000490636304260445 -1.57156 0.397654017287185 -1.48014 0.000239691942546338 -1.5128 0.00024143653579905 -0.88088 0.00133225748508442
-1.65798 0.000223473770686879 -1.4327 0.000490636304260445 -1.53974 0.456756649341011 -1.44831 0.0015579976265512 -1.4812 0.00072430960739715 -0.846520000000001 0.00111021457090365
-1.62384 0 -1.4016 0.000735954456390688 -1.50792 0.476057914575644 -1.41648 0.000359537913819517 -1.4496 0.000845027875296675 -0.81216 0.000888171656722947
-1.5897 0 -1.3705 0.000490636304260445 -1.4761 0.524730670384688 -1.38465 0.000599229856365845 -1.418 0.000965746143196227 -0.777800000000001 0.000666128742542193
-1.55556 0.000558684426717197 -1.3394 0.000981272608520917 -1.44428 0.573643193463726 -1.35282 0.000838921798912183 -1.3864 0.000845027875296675 -0.743440000000001 0.000222042914180731
-1.52142 0.000446947541373746 -1.3083 0.001103931684586 -1.41246 0.601216429513168 -1.32099 0.000359537913819517 -1.3548 0.000845027875296675 -0.70908 0.000888171656722947
-1.48728 0.000335210656030318 -1.2772 0.000858613532455778 -1.38064 0.658760574312054 -1.28916 0.000838921798912183 -1.3232 0.000845027875296675 -0.674720000000001 0.000777150199632558
-1.45314 0.000782158197404075 -1.2461 0.000613295380325573 -1.34882 0.689330901236453 -1.25733 0.000838921798912183 -1.2916 0.0009657461431962 -0.64036 0.000222042914180737
-1.419 0.000446947541373757 -1.215 0.001103931684586 -1.317 0.718222857270865 -1.2255 0.00119845971273169 -1.26 0.0004828730715981 -0.606000000000001 0.000555107285451827
-1.38486 0.000558684426717197 -1.1839 0.000858613532455803 -1.28518 0.745196675145355 -1.19367 0.00047938388509269 -1.2284 0.0009657461431962 -0.57164 0.000999193113813315
-1.35072 0.000558684426717197 -1.1528 0.000981272608520889 -1.25336 0.78511792559957 -1.16184 0.000599229856365845 -1.1968 0.0009657461431962 -0.537280000000001 0.000666128742542193
-1.31658 0.000670421312060618 -1.1217 0.000981272608520889 -1.22154 0.815688252523947 -1.13001 0.000719075827639014 -1.1652 0.000845027875296675 -0.50292 0.000444085828361473
-1.28244 0.00100563196809095 -1.0906 0.000735954456390688 -1.18972 0.852612412103244 -1.09818 0.000838921798912207 -1.1336 0.000845027875296675 -0.468560000000001 0.000666128742542193
-1.2483 0.000893895082747514 -1.0595 0.000858613532455778 -1.1579 0.849375553958308 -1.06635 0.000359537913819507 -1.102 0.00108646441109573 -0.434200000000001 0.000222042914180731
-1.21416 0.00111736885343439 -1.0284 0.000490636304260459 -1.12608 0.887498549887558 -1.03452 0.000958767770185352 -1.0704 0.00108646441109573 -0.39984 0.000222042914180737
-1.18002 0.00111736885343439 -0.997300000000001 0.000735954456390667 -1.09426 0.911115625982069 -1.00269 0.00131830568400486 -1.0388 0.000965746143196227 -0.365480000000001 0.000444085828361462
-1.14588 0.00100563196809093 -0.966200000000001 0.00134924983671622 -1.06244 0.909197487822132 -0.97086 0.000838921798912207 -1.0072 0.000845027875296675 -0.33112 0.000111021457090368
-1.11174 0.000558684426717197 -0.9351 0.000490636304260459 -1.03062 0.914951902302019 -0.939030000000001 0.0015579976265512 -0.975600000000001 0.00108646441109573 -0.296760000000001 0.000222042914180731
-1.0776 0.00178779016549503 -0.904000000000001 0.000245318152130222 -0.998800000000001 0.904402142422201 -0.9072 0.00119845971273169 -0.944000000000001 0.00072430960739715 -0.2624 0.000333064371271105
-1.04346 0.000446947541373757 -0.8729 0.000858613532455803 -0.96698 0.898168193402349 -0.87537 0.00167784359782441 -0.912400000000001 0.00156933748269383 -0.228040000000001 0.000111021457090365
-1.00932 0.00100563196809095 -0.841800000000001 0.000490636304260445 -0.935160000000001 0.887498549887558 -0.843540000000001 0.0015579976265512 -0.880800000000001 0.0004828730715981 -0.193680000000001 0.000222042914180737
-0.975180000000001 0.00122910573877783 -0.810700000000001 0.000613295380325556 -0.903340000000001 0.883782157202631 -0.811710000000001 0.00131830568400486 -0.849200000000001 0.00072430960739715 -0.159320000000001 0.000111021457090365
-0.941040000000001 0.000782158197404055 -0.7796 0.000613295380325573 -0.871520000000001 0.877907859087722 -0.77988 0.00287630331055606 -0.817600000000001 0.00072430960739715 -0.124960000000001 0.000333064371271096
-0.9069 0.000893895082747514 -0.748500000000001 0.000735954456390667 -0.839700000000001 0.840983699508473 -0.74805 0.00311599525310248 -0.786 0.0009657461431962 -0.0906000000000002 0.000111021457090368
-0.87276 0.000893895082747514 -0.7174 0.000613295380325573 -0.807880000000001 0.822401736083838 -0.716220000000001 0.00287630331055606 -0.7544 0.00108646441109573 -0.0562400000000007 0.000111021457090365
-0.838620000000001 0.000670421312060636 -0.686300000000001 0.000245318152130222 -0.776060000000001 0.780562347469638 -0.68439 0.00275645733928289 -0.7228 0.0009657461431962 -0.0218800000000003 0.000444085828361473
-0.804480000000001 0.000893895082747514 -0.655200000000001 0.000122659076065111 -0.74424 0.75155050780023 -0.65256 0.00299614928182931 -0.6912 0.000724309607397171 0.0124799999999992 0.000222042914180731
-0.770340000000001 0.000446947541373746 -0.6241 0.000245318152130229 -0.712420000000001 0.715345650030942 -0.620730000000001 0.00467399287965359 -0.659600000000001 0.00072430960739715 0.0468399999999995 0.000222042914180737
-0.7362 0.00111736885343439 -0.593000000000001 0.000735954456390667 -0.680600000000001 0.661158247012007 -0.588900000000001 0.00671137439129747 -0.628000000000001 0.000362154803698575 0.0811999999999991 0.000222042914180731
-0.70206 0.000446947541373757 -0.561900000000001 0.000735954456390688 -0.648780000000001 0.621236996557774 -0.55707 0.00623199050620479 -0.596400000000001 0.0004828730715981 0.115559999999999 0.000111021457090368
-0.667920000000001 0.000111736885343439 -0.530800000000001 0.000367977228195333 -0.616960000000001 0.60960828396302 -0.52524 0.00623199050620496 -0.564800000000001 0.000603591339497625 0.149919999999999 0.000444085828361462
-0.633780000000001 0.000335210656030318 -0.499700000000001 0.000245318152130222 -0.585140000000001 0.552903324609134 -0.493410000000001 0.00767014216148282 -0.533200000000001 0.0004828730715981 0.184279999999999 0.000222042914180731
-0.599640000000001 0.000335210656030318 -0.4686 0.000245318152130229 -0.553320000000001 0.527008459449628 -0.461580000000001 0.00994721561567303 -0.501600000000001 0.000362154803698575 0.21864 0.000111021457090368
-0.565500000000001 0.000446947541373746 -0.437500000000001 0.000367977228195333 -0.521500000000001 0.492242205300326 -0.42975 0.0141418246102343 -0.470000000000001 0.000362154803698575 0.252999999999999 0.000444085828361462
-0.53136 0.000446947541373757 -0.406400000000001 0.000245318152130229 -0.489680000000001 0.444768285841259 -0.397920000000001 0.0151005923804193 -0.438400000000001 0 0.28736 0.000111021457090368
-0.49722 0.000223473770686879 -0.375300000000001 0.000245318152130222 -0.457860000000001 0.388183210122371 -0.366090000000001 0.0186959715186144 -0.4068 0 0.321719999999999 0.000222042914180731
-0.463080000000001 0.000446947541373757 -0.344200000000001 0.000245318152130222 -0.426040000000001 0.355095326863012 -0.33426 0.018456279576068 -0.3752 0.000120718267899525 0.35608 0.000111021457090368
-0.428940000000001 0.000223473770686879 -0.3131 0.000245318152130229 -0.394220000000001 0.322486978143662 -0.30243 0.0280439572779223 -0.3436 0.000120718267899525 0.390439999999999 0.000333064371271096
-0.394800000000001 0.000111736885343436 -0.282000000000001 0.000367977228195333 -0.362400000000001 0.304864083799009 -0.270600000000001 0.0312797985022971 -0.312 0.000482873071598114 0.424799999999999 0.000444085828361473
-0.36066 0.000111736885343439 -0.250900000000001 0.000122659076065115 -0.330580000000001 0.253793655290005 -0.238770000000001 0.0324782582150288 -0.280400000000001 0.000362154803698575 0.459159999999999 0.000555107285451827
-0.32652 0.000111736885343439 -0.219800000000001 0.000245318152130222 -0.298760000000001 0.231255531910455 -0.20694 0.0430247036870677 -0.248800000000001 0.000362154803698575 0.493519999999999 0.000333064371271096
-0.292380000000001 0.000335210656030318 -0.188700000000001 0.000245318152130222 -0.266940000000001 0.209196943070889 -0.17511 0.0491368482220007 -0.217200000000001 0 0.52788 0.00066612874254221
-0.258240000000001 0.000335210656030318 -0.1576 0.000245318152130229 -0.235120000000001 0.186658819691332 -0.143280000000001 0.0576459121823943 -0.185600000000001 0.000120718267899525 0.562239999999999 0.000444085828361462
-0.224100000000001 0.000446947541373757 -0.126500000000001 0 -0.203300000000001 0.157047561846909 -0.11145 0.0693908173671649 -0.154000000000001 0.000362154803698575 0.5966 0.000444085828361473
-0.189960000000001 0 -0.0954000000000006 0.000122659076065115 -0.171480000000001 0.141582572932218 -0.0796200000000002 0.0741846562180937 -0.122400000000001 0.00024143653579905 0.630959999999999 0.000444085828361462
-0.15582 0.000111736885343439 -0.0643000000000011 0 -0.139660000000001 0.11448887142275 -0.0477900000000009 0.0866486372305012 -0.0908000000000007 0.000120718267899525 0.665319999999999 0.000333064371271105
-0.12168 0 -0.0332000000000008 0.000367977228195333 -0.107840000000001 0.101541438843002 -0.0159600000000006 0.0979141585301791 -0.0592000000000006 0.000120718267899525 0.699679999999999 0.000888171656722924
-0.0875400000000006 0.000223473770686879 -0.00210000000000043 0.000490636304260459 -0.0760200000000006 0.0855969153883178 0.0158699999999996 0.118168127675345 -0.0276000000000005 0.000362154803698575 0.734039999999999 0.00111021457090368
-0.0534000000000008 0 0.028999999999999 0.000122659076065111 -0.0442000000000009 0.0769652936684874 0.0476999999999999 0.131231338544124 0.00399999999999956 0 0.768399999999999 0.000777150199632558
-0.0192600000000009 0.000111736885343439 0.0600999999999994 0.000122659076065111 -0.0123800000000012 0.0604213520388109 0.0795299999999992 0.143815165527803 0.0355999999999996 0 0.802759999999999 0.000999193113813315
0.0148799999999989 0.000111736885343436 0.0911999999999997 0.000245318152130229 0.0194399999999995 0.0581435629738573 0.111359999999999 0.163350058845329 0.0671999999999997 0.000241436535799057 0.837119999999999 0.000555107285451827
0.0490199999999996 0.000111736885343439 0.122299999999999 0.000122659076065111 0.0512599999999992 0.0437575267741401 0.14319 0.191394016123256 0.0987999999999989 0.000362154803698575 0.871479999999999 0.000555107285451827
0.0831599999999995 0 0.1534 0.000122659076065115 0.0830799999999989 0.0389621813742343 0.175019999999999 0.212726599009875 0.130399999999999 0.00024143653579905 0.90584 0.000555107285451842
0.117299999999999 0.000223473770686879 0.184499999999999 0.000245318152130222 0.114899999999999 0.0303305596544031 0.206849999999999 0.222434122683002 0.161999999999999 0.00024143653579905 0.940199999999999 0.000555107285451827
0.151439999999999 0.000335210656030318 0.215599999999999 0.000367977228195333 0.146719999999999 0.0246960288095147 0.23868 0.260664987519143 0.193599999999999 0.000603591339497625 0.974559999999999 0.000777150199632578
0.185579999999999 0.000111736885343436 0.2467 0.000490636304260459 0.178539999999999 0.021219403394583 0.27051 0.28822956091198 0.225199999999999 0.000120718267899525 1.00892 0.000444085828361462
0.21972 0.000223473770686879 0.277799999999999 0.000245318152130222 0.210359999999999 0.0178626616146485 0.302339999999999 0.298056930556371 0.256799999999999 0.000362154803698575 1.04328 0.000999193113813315
0.25386 0.00100563196809095 0.3089 0 0.242179999999999 0.0151053380097031 0.334169999999999 0.324303198265195 0.288399999999999 0.00024143653579905 1.07764 0.000666128742542193
0.287999999999999 0.000111736885343439 0.339999999999999 0.000490636304260445 0.273999999999999 0.0118684798647668 0.366 0.371642356918108 0.319999999999999 0.000362154803698575 1.112 0.00066612874254221
0.322139999999999 0.000223473770686879 0.371099999999999 0.000490636304260445 0.305819999999999 0.00815208717983979 0.397829999999999 0.406757226501136 0.351599999999999 0.000120718267899525 1.14636 0.000333064371271096
0.356279999999999 0.000111736885343439 0.4022 0.000122659076065115 0.337639999999999 0.00779243627484664 0.429659999999999 0.432284418382321 0.3832 0.000603591339497625 1.18072 0.000888171656722924
0.390419999999999 0.000446947541373746 0.433299999999999 0.000490636304260445 0.369459999999999 0.00755266900485157 0.46149 0.460568067602789 0.4148 0.000482873071598114 1.21508 0.000555107285451842
0.42456 0.000335210656030318 0.464399999999999 0.000245318152130229 0.401279999999999 0.00503511266990105 0.49332 0.481900650489426 0.446399999999999 0 1.24944 0.000222042914180731
0.458699999999999 0.000446947541373757 0.495499999999999 0.000367977228195333 0.433099999999999 0.00455557812991034 0.525149999999999 0.523966586406295 0.477999999999999 0.00072430960739715 1.2838 0.000333064371271105
0.492839999999999 0.000558684426717197 0.526599999999999 0.000367977228195333 0.464919999999999 0.00311697450993874 0.556979999999999 0.55932114793188 0.509599999999999 0.000362154803698575 1.31816 0.000222042914180731
0.526979999999999 0.000558684426717197 0.5577 0.000367977228195344 0.496739999999999 0.0029970908749411 0.58881 0.588204027008714 0.541199999999999 0.000362154803698575 1.35252 0.000444085828361473
0.561119999999999 0.000446947541373746 0.588799999999999 0.000122659076065111 0.528559999999999 0.00323685814493639 0.62064 0.628112735442696 0.572799999999999 0.000603591339497625 1.38688 0.000777150199632558
0.59526 0.000446947541373757 0.619899999999999 0.000245318152130229 0.560379999999999 0.00191813815996225 0.652469999999999 0.653160543438771 0.604399999999999 0.000845027875296675 1.42124 0.00066612874254221
0.6294 0.000670421312060636 0.650999999999999 0.000735954456390667 0.592199999999999 0.00155848725496937 0.684299999999999 0.671856514957386 0.635999999999999 0.000603591339497625 1.4556 0.000333064371271096
0.663539999999999 0.000670421312060636 0.682099999999999 0.000981272608520889 0.624019999999999 0.00131871998497408 0.71613 0.685039571797453 0.667599999999999 0.00024143653579905 1.48996 0.000444085828361462
0.697679999999999 0.000446947541373757 0.7132 0.000490636304260459 0.655839999999999 0.00107895271497877 0.747959999999999 0.733936728076887 0.699199999999999 0.0004828730715981 1.52432 0.000444085828361473
0.731819999999999 0.000782158197404075 0.744299999999999 0.000367977228195333 0.687659999999999 0.00143860361997173 0.779789999999999 0.75598838679115 0.730799999999999 0.00072430960739715 1.55868 0.000555107285451827
0.765959999999999 0.000893895082747491 0.775399999999999 0.000490636304260459 0.719479999999999 0.00059941817498822 0.81162 0.772766822769394 0.7624 0.00156933748269383 1.59304 0.000555107285451842
0.8001 0.00134084262412127 0.806499999999999 0.000245318152130222 0.751299999999999 0.000719301809985864 0.84345 0.77935835118944 0.794 0.000724309607397171 1.6274 0.000333064371271096
0.834239999999999 0.00100563196809095 0.837599999999999 0.000858613532455778 0.783119999999998 0.000959069079981125 0.875279999999999 0.785590341695623 0.825599999999999 0.00181077401849288 1.66176 0.000444085828361473
0.868379999999999 0.000558684426717197 0.8687 0.000735954456390688 0.814939999999999 0.000719301809985864 0.907109999999999 0.811477071490628 0.857199999999999 0.0014486192147943 1.69612 0.000555107285451827
0.902519999999999 0.000670421312060636 0.899799999999999 0.000613295380325556 0.846759999999999 0.00119883634997644 0.93894 0.820225827393592 0.888799999999999 0.00108646441109573 1.73048 0.000111021457090368
0.936659999999999 0.000670421312060618 0.930899999999999 0.000490636304260459 0.878579999999999 0.000599418174988203 0.970769999999999 0.816390756312827 0.920399999999999 0.00108646441109573 1.76484 0.000444085828361462
0.9708 0.000558684426717197 0.961999999999999 0.001103931684586 0.910399999999999 0.000719301809985864 1.0026 0.796496325081481 0.951999999999999 0.00156933748269383 1.7992 0.000333064371271096
1.00494 0.000782158197404075 0.993099999999999 0.000858613532455778 0.942219999999999 0.00119883634997644 1.03443 0.784511727954164 0.983599999999999 0.00205221055429193 1.83356 0.000222042914180737
1.03908 0.00111736885343439 1.0242 0.000490636304260459 0.974039999999999 0.000959069079981152 1.06626 0.799132936449513 1.0152 0.00169005575059335 1.86792 0.000111021457090365
1.07322 0.000782158197404075 1.0553 0.000735954456390667 1.00586 0.000599418174988203 1.09809 0.795417711340023 1.0468 0.00181077401849288 1.90228 0.000444085828361473
1.10736 0.000670421312060636 1.0864 0.000613295380325573 1.03768 0.000959069079981152 1.12992 0.775043896223584 1.0784 0.00277652016168908 1.93664 0.000111021457090365
1.1415 0.000446947541373746 1.1175 0.000367977228195333 1.0695 0.000839185444983508 1.16175 0.760182995785732 1.11 0.00205221055429193 1.971 0.000333064371271105
1.17564 0.000558684426717197 1.1486 0.000981272608520889 1.10132 0.000479534539990563 1.19358 0.740648102468185 1.1416 0.00229364709009104 2.00536 0.000444085828361462
1.20978 0.00111736885343439 1.1797 0.00122659076065115 1.13314 0.000719301809985864 1.22541 0.725787202030312 1.1732 0.00313867496538765 2.03972 0.000111021457090368
1.24392 0.000670421312060636 1.2108 0.000613295380325556 1.16496 0.000839185444983508 1.25724 0.682402960429424 1.2048 0.00313867496538765 2.07408 0.000222042914180731
1.27806 0.000558684426717197 1.2419 0.000858613532455803 1.19678 0.000239767269995288 1.28907 0.671377131072312 1.2364 0.0043458576443829 2.10844 0.000333064371271096
1.3122 0.00100563196809093 1.273 0.000981272608520889 1.2286 0.00131871998497405 1.3209 0.650164394156942 1.268 0.0062773499307753 2.1428 0.000333064371271105
1.34634 0.000111736885343439 1.3041 0.000122659076065111 1.26042 0.0010789527149788 1.35273 0.621041823137562 1.2996 0.00639806819867483 2.17716 0.000333064371271096
1.38048 0.000670421312060636 1.3352 0.000981272608520917 1.29224 0 1.38456 0.565313446495554 1.3312 0.00905387009246438 2.21152 0.000222042914180731
1.41462 0.000446947541373757 1.3663 0.000735954456390667 1.32406 0.000359650904992922 1.41639 0.539546562671807 1.3628 0.0109853623788568 2.24588 0.000555107285451842
1.44876 0.000782158197404055 1.3974 0.000122659076065115 1.35588 0.00059941817498822 1.44822 0.517375057986271 1.3944 0.0100196162356606 2.28024 0.000444085828361473
1.4829 0.000223473770686884 1.4285 0.000367977228195333 1.3877 0.00059941817498822 1.48005 0.480102960920315 1.426 0.0102610527714596 2.3146 0.000444085828361473
1.51704 0.000223473770686873 1.4596 0.001103931684586 1.41952 0.000239767269995281 1.51188 0.455894074723148 1.4576 0.0158140930948378 2.34896 0.000222042914180725
1.55118 0.000223473770686884 1.4907 0.00122659076065115 1.45134 0.000719301809985864 1.54371 0.426052427876116 1.4892 0.019314922863924 2.38332 0.00066612874254221
1.58532 0.000670421312060618 1.5218 0.000613295380325556 1.48316 0.000239767269995288 1.57554 0.395611551172731 1.5208 0.0211256968824175 2.41768 0.000555107285451842
1.61946 0.000111736885343436 1.5529 0.000858613532455803 1.51498 0.000359650904992932 1.60737 0.367327901952273 1.5524 0.0237814987762064 2.45204 0.000666128742542175
1.6536 0 1.584 0.000245318152130222 1.5468 0.000359650904992922 1.6392 0.319988743299361 1.584 0.0272823285452927 2.4864 0.000555107285451842
1.68774 0.000670421312060618 1.6151 0.000367977228195333 1.57862 0.000719301809985864 1.67103 0.285832641486508 1.6156 0.0284895112242879 2.52076 0.000444085828361473
1.72188 0.000335210656030327 1.6462 0.000245318152130229 1.61044 0.00059941817498822 1.70286 0.270732049106089 1.6472 0.0305417217785798 2.55512 0.000999193113813315
1.75602 0.000111736885343436 1.6773 0.000613295380325556 1.64226 0.000119883634997641 1.73469 0.234658411752872 1.6788 0.0410442110858385 2.58948 0.000666128742542175
1.79016 0 1.7084 0.000367977228195344 1.67408 0.000359650904992932 1.76652 0.222434122683002 1.7104 0.052874601339992 2.62384 0.000444085828361473
1.8243 0.000223473770686884 1.7395 0.000367977228195333 1.7059 0.000239767269995288 1.79835 0.201700769652744 1.742 0.0534781926794896 2.6582 0.000999193113813315
1.85844 0.000335210656030309 1.7706 0.000122659076065111 1.73772 0.000239767269995288 1.83018 0.1800086488523 1.7736 0.0609627252892601 2.69256 0.00166532185635544
1.89258 0.000111736885343442 1.8017 0.000490636304260459 1.76954 0 1.86201 0.170780509064271 1.8052 0.0682058213632317 2.72692 0.00155430039926516
1.92672 0.000335210656030309 1.8328 0 1.80136 0.000119883634997644 1.89384 0.144054857470349 1.8368 0.0799154933494856 2.76128 0.00133225748508442
1.96086 0.000558684426717211 1.8639 0.000245318152130229 1.83318 0.000359650904992932 1.92567 0.123201658468818 1.8684 0.0872793076913566 2.79564 0.00199838622762663
1.995 0.000223473770686873 1.895 0 1.865 0.000119883634997641 1.9575 0.108580449973494 1.9 0.100437598892408 2.83 0.00166532185635544
2.02914 0.000446947541373746 1.9261 0.000122659076065111 1.89682 0 1.98933 0.103427073208742 1.9316 0.115406664111946 2.86436 0.00222042914180737
2.06328 0.000335210656030327 1.9572 0 1.92864 0.000119883634997637 2.02116 0.0848509476614061 1.9632 0.122166887114319 2.89872 0.00277553642725921
2.09742 0.000782158197404055 1.9883 0.000122659076065111 1.96046 0.000239767269995288 2.05299 0.0778998813275621 1.9948 0.144016893604133 2.93308 0.00144327894217479
2.13156 0.000111736885343442 2.0194 0.000367977228195344 1.99228 0.000359650904992932 2.08482 0.0639977486598705 2.0264 0.15391579157189 2.96744 0.00222042914180725
2.1657 0.000111736885343436 2.0505 0.000122659076065111 2.0241 0.000119883634997644 2.11665 0.0545299169292934 2.058 0.166832646237148 3.0018 0.00355268662689179
2.19984 0.000335210656030309 2.0816 0.000245318152130222 2.05592 0.000479534539990576 2.14848 0.0480582344805421 2.0896 0.180956683581393 3.03616 0.0045518797407051
2.23398 0.000111736885343442 2.1127 0.000122659076065111 2.08774 0.000119883634997644 2.18031 0.0366728672095887 2.1212 0.210532659216766 3.07052 0.00488494411197595
2.26812 0.000670421312060618 2.1438 0.000122659076065118 2.11956 0.000239767269995288 2.21214 0.0333171800139419 2.1528 0.229968300348602 3.10488 0.00488494411197621
2.30226 0.000223473770686884 2.1749 0.000245318152130222 2.15138 0.000239767269995275 2.24397 0.0294821089332004 2.1844 0.241074380995345 3.13924 0.00466290119779547
2.3364 0.000223473770686873 2.206 0.000122659076065111 2.1832 0.000119883634997644 2.2758 0.0273248814502818 2.216 0.271495384506039 3.1736 0.0069943517966932
2.37054 0.000111736885343436 2.2371 0 2.21502 0.000119883634997644 2.30763 0.0209730449728052 2.2476 0.291776053513144 3.20796 0.00754945908214466
2.40468 0.000558684426717211 2.2682 0.000367977228195333 2.24684 0.000239767269995288 2.33946 0.0196547392887992 2.2792 0.334751756885392 3.24232 0.00954784530977167
2.43882 0.000111736885343436 2.2993 0.000367977228195355 2.27866 0.000239767269995288 2.37129 0.016658590006971 2.3108 0.334751756885374 3.27668 0.0118792959086694
2.47296 0.000558684426717211 2.3304 0.000245318152130222 2.31048 0.000239767269995288 2.40312 0.0106662914433123 2.3424 0.364931323860274 3.31104 0.0146548323359286
2.5071 0.000782158197404055 2.3615 0.000613295380325556 2.3423 0.000239767269995288 2.43495 0.0100670615869459 2.374 0.384608401527876 3.3454 0.0146548323359279
2.54124 0.000335210656030327 2.3926 0.000122659076065111 2.37412 0.000719301809985824 2.46678 0.00874875590294158 2.4056 0.416598742521273 3.37976 0.0200948837333567
2.57538 0.000335210656030309 2.4237 0.000367977228195333 2.40594 0.000359650904992932 2.49861 0.00731060424766351 2.4372 0.443277479727068 3.41412 0.0213161197613507
2.60952 0.000446947541373746 2.4548 0.000613295380325591 2.43776 0.000479534539990576 2.53044 0.00611214453493145 2.4688 0.468386879450144 3.44848 0.0239806347315183
2.64366 0.000111736885343442 2.4859 0.000122659076065111 2.46958 0.000239767269995288 2.56227 0.00515337676474641 2.5004 0.496272799334961 3.48284 0.0284214930151343
2.6778 0.000670421312060618 2.517 0.000367977228195333 2.5014 0.000479534539990576 2.5941 0.00491368482220007 2.532 0.500860093515115 3.5172 0.033750522955472
2.71194 0.000335210656030327 2.5481 0.000735954456390667 2.53322 0.000359650904992932 2.62593 0.00359537913819497 2.5636 0.533454025848016 3.55156 0.0373032095823638
2.74608 0.000558684426717182 2.5792 0.000858613532455778 2.56504 0.000719301809985864 2.65776 0.00179768956909759 2.5952 0.552406793908211 3.58592 0.0498486342335728
2.78022 0.000670421312060618 2.6103 0.000490636304260473 2.59686 0.000599418174988186 2.68959 0.00299614928182931 2.6268 0.60165984721125 3.62028 0.0466290119779547
2.81436 0.00122910573877786 2.6414 0.000245318152130222 2.62868 0.000839185444983508 2.72142 0.00251676539673648 2.6584 0.606005704855599 3.65464 0.0516249775470213
2.8485 0.000558684426717182 2.6725 0.000490636304260445 2.6605 0.000479534539990576 2.75325 0.00179768956909759 2.69 0.629183612292342 3.689 0.0652806167691332
2.88264 0.000893895082747538 2.7036 0.000858613532455778 2.69232 0.00059941817498822 2.78508 0.00119845971273166 2.7216 0.652723674532714 3.72336 0.074162333336366
2.91678 0.000782158197404055 2.7347 0.001103931684586 2.72414 0.000839185444983508 2.81691 0.00179768956909759 2.7532 0.662018981161014 3.75772 0.0788252345341615
2.95092 0.000670421312060618 2.7658 0.000858613532455827 2.75596 0.000839185444983508 2.84874 0.00143815165527807 2.7848 0.686041916472982 3.79208 0.0849314146741318
2.98506 0.00122910573877786 2.7969 0.000735954456390667 2.78778 0.00059941817498822 2.88057 0.00107861374145849 2.8164 0.695337223101284 3.82644 0.100363397209688
3.0192 0.000670421312060618 2.828 0.000367977228195333 2.8196 0.000719301809985824 2.9124 0.00143815165527807 2.848 0.713565681554113 3.8608 0.106580598806754
3.05334 0.000893895082747538 2.8591 0.000858613532455778 2.85142 0.000719301809985864 2.94423 0.000838921798912207 2.8796 0.711392752731881 3.89516 0.128784890224827
3.08748 0.000893895082747491 2.8902 0.000490636304260445 2.88324 0.000719301809985864 2.97606 0.00131830568400482 2.9112 0.727206845826759 3.92952 0.137444563877876
3.12162 0.000558684426717182 2.9213 0.000245318152130236 2.91506 0.000359650904992932 3.00789 0.000719075827639034 2.9428 0.727086127558819 3.96388 0.158649662182128
3.15576 0.000893895082747538 2.9524 0.000367977228195333 2.94688 0.000839185444983508 3.03972 0.000838921798912207 2.9744 0.736139997651324 3.99824 0.169862829348264
3.1899 0.000893895082747491 2.9835 0.000367977228195333 2.9787 0.000359650904992932 3.07155 0.000479383885092663 3.006 0.725516790076125 4.0326 0.18984669162453
3.22404 0.000446947541373769 3.0146 0.000735954456390667 3.01052 0.000839185444983508 3.10338 0.000838921798912207 3.0376 0.714048554625711 4.06696 0.214826519469852
3.25818 0.000223473770686873 3.0457 0.000735954456390667 3.04234 0.00119883634997637 3.13521 0.000359537913819497 3.0692 0.722619551646537 4.10132 0.226372751007261
3.29232 0.000446947541373769 3.0768 0.000613295380325591 3.07416 0.000839185444983508 3.16704 0.000599229856365862 3.1008 0.715014300768907 4.13568 0.231035652205056
3.32646 0.000893895082747491 3.1079 0.000858613532455778 3.10598 0.00059941817498822 3.19887 0.000958767770185379 3.1324 0.702701037443116 4.17004 0.255460372764937
3.3606 0.000782158197404055 3.139 0.000735954456390667 3.1378 0.000479534539990576 3.2307 0.000479383885092663 3.164 0.70149385476416 4.2044 0.28776761677822
3.39474 0.00100563196809098 3.1701 0.000367977228195333 3.16962 0.000239767269995288 3.26253 0.000599229856365862 3.1956 0.675297990629962 4.23876 0.312192337338116
3.42888 0.000335210656030309 3.2012 0.000490636304260445 3.20144 0.0010789527149788 3.29436 0.000958767770185379 3.2272 0.658518151391891 4.27312 0.320852010991164
3.46302 0.000335210656030327 3.2323 0.000981272608520945 3.23326 0.000119883634997644 3.32619 0.000119845971273166 3.2588 0.640772566010697 4.30748 0.354602533946618
3.49716 0.000335210656030309 3.2634 0.000981272608520889 3.26508 0.000479534539990549 3.35802 0.000239691942546345 3.2904 0.634374497811986 4.34184 0.362485057400053
3.5313 0.000782158197404055 3.2945 0.000367977228195333 3.2969 0.000719301809985864 3.38985 0.00107861374145855 3.322 0.600211227996455 4.3762 0.404118103808941
3.56544 0.000446947541373769 3.3256 0.000122659076065111 3.32872 0.000239767269995288 3.42168 0.00107861374145849 3.3536 0.600211227996422 4.41056 0.426322395227014
3.59958 0.000111736885343436 3.3567 0.000858613532455778 3.36054 0.000239767269995288 3.45351 0.000599229856365862 3.3852 0.55047530162185 4.44492 0.441643356305462
3.63372 0.000446947541373769 3.3878 0.000735954456390709 3.39236 0.000359650904992932 3.48534 0.000119845971273172 3.4168 0.547940217995929 4.47928 0.450080987044353
3.66786 0.000558684426717182 3.4189 0.000613295380325556 3.42418 0.00059941817498822 3.51717 0.000479383885092663 3.4484 0.507741034785417 4.51364 0.495155698623043
3.702 0.000335210656030309 3.45 0.001103931684586 3.456 0 3.549 0.000359537913819517 3.48 0.491806223422651 4.548 0.519580419182924
3.73614 0.000558684426717211 3.4811 0.000367977228195333 3.48782 0.00059941817498822 3.58083 0.000479383885092663 3.5116 0.460298755500902 4.58236 0.543450032457325
3.77028 0.000893895082747491 3.5122 0.000245318152130222 3.51964 0.00059941817498822 3.61266 0.00047938388509269 3.5432 0.439293776886384 4.61672 0.550777448625317
3.80442 0.000223473770686884 3.5433 0.000245318152130236 3.55146 0 3.64449 0.000719075827639034 3.5748 0.402474705177005 4.65108 0.575424212099379
3.83856 0.000111736885343436 3.5744 0.000367977228195333 3.58328 0.000479534539990576 3.67632 0.000359537913819497 3.6064 0.379296797740318 4.68544 0.598405653717054
3.8727 0.000558684426717211 3.6055 0.000122659076065111 3.6151 0.00059941817498822 3.70815 0.00047938388509269 3.638 0.354187398017197 4.7198 0.605177962599598
3.90684 0.000782158197404055 3.6366 0.000367977228195333 3.64692 0.000119883634997644 3.73998 0.000838921798912207 3.6696 0.322800648363339 4.75416 0.613615593338466
3.94098 0 3.6677 0.000735954456390667 3.67874 0.000239767269995275 3.77181 0.000719075827638994 3.7012 0.297449812104421 4.78852 0.628603490045665
3.97512 0.000223473770686884 3.6988 0.000735954456390709 3.71056 0.000479534539990576 3.80364 0 3.7328 0.275961960418322 4.82288 0.643369343838651
4.00926 0.000223473770686873 3.7299 0.000735954456390667 3.74238 0.000359650904992932 3.83547 0.000239691942546345 3.7644 0.261596486538263 4.85724 0.663575249029131
4.0434 0.000782158197404096 3.761 0.000490636304260445 3.7742 0.000359650904992932 3.8673 0.000479383885092663 3.796 0.240108634852162 4.8916 0.642481172181961
4.07754 0.000111736885343436 3.7921 0 3.80602 0.000239767269995288 3.89913 0.000119845971273172 3.8276 0.216327136075943 4.92596 0.656358854318223
4.11168 0.000446947541373746 3.8232 0.000367977228195333 3.83784 0.000359650904992932 3.93096 0.000599229856365862 3.8592 0.196167185336734 4.96032 0.666572828370571
4.14582 0.000223473770686884 3.8543 0.000245318152130236 3.86966 0.000239767269995288 3.96279 0.000239691942546331 3.8908 0.186992596976359 4.99468 0.669681429169102
4.17996 0.000335210656030309 3.8854 0.000367977228195333 3.90148 0 3.99462 0.000599229856365862 3.9224 0.165625463558153 5.02904 0.665573635256758
4.2141 0.000335210656030327 3.9165 0.000367977228195333 3.9333 0.000239767269995288 4.02645 0.000479383885092663 3.954 0.143775457068338 5.0634 0.644146494038284
4.24824 0.000223473770686873 3.9476 0.000367977228195333 3.96512 0.000359650904992932 4.05828 0.000119845971273172 3.9856 0.13617020619066 5.09776 0.665129549428397
4.28238 0.000111736885343436 3.9787 0.000122659076065111 3.99694 0 4.09011 0.000119845971273172 4.0172 0.119390366952634 5.13212 0.642592193639052
4.31652 0.000893895082747538 4.0098 0.000245318152130236 4.02876 0.000239767269995288 4.12194 0.000479383885092663 4.0488 0.111422961271258 5.16648 0.633710477071822
4.35066 0.000223473770686873 4.0409 0.000122659076065111 4.06058 0.000239767269995288 4.15377 0.000719075827639034 4.0804 0.0906594191925459 5.20084 0.615947043937332
4.3848 0.000558684426717211 4.072 0.000245318152130222 4.0924 0.000239767269995288 4.1856 0.00047938388509269 4.112 0.0859514067444594 5.2352 0.604733876771236
4.41894 0.000335210656030309 4.1031 0.000367977228195333 4.12422 0.000359650904992912 4.21743 0 4.1436 0.0735174251508128 5.26956 0.599182803916718
4.45308 0.000335210656030309 4.1342 0.000245318152130222 4.15604 0.000359650904992932 4.24926 0.000119845971273172 4.1752 0.0676022300237321 5.30392 0.553664006509638
4.48722 0.000558684426717211 4.1653 0.000367977228195355 4.18786 0.000119883634997644 4.28109 0.00047938388509269 4.2068 0.0575826137880751 5.33828 0.551998684653311
4.52136 0.000670421312060618 4.1964 0.000122659076065111 4.21968 0.000119883634997644 4.31292 0.000719075827638994 4.2384 0.0509431090535981 5.37264 0.532236865291226
4.5555 0.000670421312060653 4.2275 0 4.2515 0.000119883634997644 4.34475 0.000359537913819517 4.27 0.0418892389611364 5.407 0.517359990041116
4.58964 0.000446947541373746 4.2586 0.000367977228195333 4.28332 0 4.37658 0.000479383885092663 4.3016 0.0350082976908632 5.44136 0.49604387027974
4.62378 0.000782158197404096 4.2897 0.000122659076065111 4.31514 0.000239767269995288 4.40841 0.000119845971273172 4.3332 0.038871282263646 5.47572 0.469620763492258
4.65792 0.000558684426717182 4.3208 0.000245318152130236 4.34696 0.000239767269995275 4.44024 0.000958767770185379 4.3648 0.0281273564205901 5.51008 0.461849261495932
4.69206 0.000335210656030309 4.3519 0 4.37878 0.000479534539990576 4.47207 0 4.3964 0.0261958641341962 5.54444 0.428986910197161
4.7262 0.000446947541373769 4.383 0.000367977228195333 4.4106 0.00059941817498822 4.5039 0.000599229856365862 4.428 0.0220914430256137 5.5788 0.402452781952585
4.76034 0.000558684426717182 4.4141 0.000735954456390667 4.44242 0.000479534539990576 4.53573 0.000239691942546345 4.4596 0.019677077667622 5.61316 0.378472147221066
4.79448 0.000893895082747538 4.4452 0.000613295380325556 4.47424 0.00059941817498822 4.56756 0.000719075827638994 4.4912 0.0136411642726467 5.64752 0.359043392230251
4.82862 0.000670421312060618 4.4763 0.000490636304260473 4.50606 0.000839185444983508 4.59939 0.000599229856365862 4.5228 0.011106080646756 5.68188 0.33994770161069
4.86276 0.000558684426717182 4.5074 0.000367977228195333 4.53788 0.000719301809985864 4.63122 0.000719075827639034 4.5544 0.0112267989146561 5.71624 0.317854431649724
4.8969 0.000558684426717211 4.5385 0.000367977228195333 4.5697 0.000479534539990549 4.66305 0.000359537913819497 4.586 0.00953674316406221 5.7506 0.293873796918205
4.93104 0.000893895082747491 4.5696 0.000245318152130222 4.60152 0.000479534539990576 4.69488 0.000719075827639034 4.6176 0.00688094127027312 5.78496 0.275777299412475
4.96518 0.00100563196809098 4.6007 0.000245318152130222 4.63334 0.000839185444983508 4.72671 0.000359537913819517 4.6492 0.00688094127027312 5.81932 0.250242364281677
4.99932 0.00134084262412124 4.6318 0.000613295380325591 4.66516 0.00059941817498822 4.75854 0.000479383885092663 4.6808 0.00531160378757895 5.85368 0.235587531945762
5.03346 0.000446947541373746 4.6629 0.000490636304260445 4.69698 0.000479534539990576 4.79037 0.000599229856365862 4.7124 0.00507016725178019 5.88804 0.207388081844808
5.0676 0.000446947541373769 4.694 0.000245318152130222 4.7288 0.000479534539990576 4.8222 0.00083892179891216 4.744 0.00531160378757895 5.9224 0.196174914678671
5.10174 0.000670421312060618 4.7251 0.000367977228195333 4.76062 0.000359650904992932 4.85403 0.000599229856365862 4.7756 0.00374226630488538 5.95676 0.170639979547896
5.13588 0.000335210656030327 4.7562 0.000735954456390667 4.79244 0.000359650904992912 4.88586 0.000239691942546345 4.8072 0.00217292882219139 5.99112 0.155763104297787
5.17002 0.000335210656030309 4.7873 0.00110393168458606 4.82426 0.00059941817498822 4.91769 0.000239691942546331 4.8388 0.0033801115011868 6.02548 0.144883001502931
5.20416 0.000558684426717211 4.8184 0.000613295380325556 4.85608 0.000359650904992932 4.94952 0.000719075827639034 4.8704 0.0016900557505933 6.05984 0.127563654196827
5.2383 0.000446947541373746 4.8495 0.000613295380325556 4.8879 0.000839185444983508 4.98135 0.000838921798912207 4.902 0.00229364709009104 6.0942 0.121013388228501
5.27244 0.000782158197404055 4.8806 0.000981272608520889 4.91972 0.00131871998497408 5.01318 0.000359537913819497 4.9336 0.00120718267899522 6.12856 0.100141354295512
5.30658 0.000670421312060653 4.9117 0.000735954456390667 4.95154 0.000239767269995288 5.04501 0.000239691942546345 4.9652 0.00120718267899528 6.16292 0.0963666247544347
5.34072 0.000335210656030309 4.9428 0.000367977228195355 4.98336 0.000839185444983508 5.07684 0.00047938388509269 4.9968 0.00120718267899522 6.19728 0.0817117924185111
5.37486 0.000335210656030327 4.9739 0.00147190891278133 5.01518 0.00155848725496928 5.10867 0.00131830568400482 5.0284 0.00132790094689481 6.23164 0.0786031916199808
5.409 0.000335210656030309 5.005 0.001103931684586 5.047 0.000719301809985864 5.1405 0.000359537913819517 5.06 0.0016900557505934 6.266 0.0635042734556907
5.44314 0.000670421312060618 5.0361 0.000981272608520889 5.07882 0.000359650904992932 5.17233 0.000599229856365862 5.0916 0.000965746143196173 6.30036 0.0551776641739102
5.47728 0.00111736885343442 5.0672 0.000490636304260445 5.11064 0.00059941817498822 5.20416 0.000239691942546331 5.1232 0.000965746143196227 6.33472 0.0492935269481235
5.51142 0.000335210656030309 5.0983 0.00147190891278142 5.14246 0.00059941817498822 5.23599 0.000838921798912207 5.1548 0.000845027875296651 6.36908 0.0466290119779547
5.54556 0.000335210656030327 5.1294 0.000613295380325556 5.17428 0.000119883634997644 5.26782 0.000479383885092663 5.1864 0.000965746143196227 6.40344 0.0389685314387193
5.5797 0.000670421312060618 5.1605 0.000490636304260445 5.2061 0.000719301809985864 5.29965 0.000838921798912207 5.218 0.000482873071598087 6.4378 0.0320852010991148
5.61384 0.000335210656030309 5.1916 0.000613295380325556 5.23792 0.000719301809985824 5.33148 0.000359537913819517 5.2496 0.000362154803698585 6.47216 0.0288655788434958
5.64798 0.000446947541373769 5.2227 0.000735954456390667 5.26974 0.000719301809985864 5.36331 0.000599229856365828 5.2812 0.00072430960739713 6.50652 0.0294206861289476
5.68212 0.000335210656030309 5.2538 0.000122659076065118 5.30156 0.000239767269995288 5.39514 0.00047938388509269 5.3128 0.000482873071598114 6.54088 0.0224263343322532
5.71626 0 5.2849 0.000735954456390667 5.33338 0.000359650904992932 5.42697 0.000119845971273172 5.3444 0.000362154803698565 6.57524 0.0212050983042603
5.7504 0.000111736885343436 5.316 0.000735954456390667 5.3652 0.00059941817498822 5.4588 0.000599229856365828 5.376 0.000241436535799057 6.6096 0.0154319825355612
5.78454 0.000111736885343436 5.3471 0.000245318152130222 5.39702 0.000479534539990576 5.49063 0.000239691942546345 5.4076 0.000603591339497642 6.64396 0.0133225748508442
5.81868 0.000335210656030327 5.3782 0.000613295380325556 5.42884 0.000239767269995288 5.52246 0.000119845971273172 5.4392 0.000120718267899522 6.67832 0.012545424651211
5.85282 0 5.4093 0.000735954456390709 5.46066 0.000479534539990549 5.55429 0.000479383885092663 5.4708 0.000724309607397171 6.71268 0.00899273802431983
5.88696 0.000111736885343442 5.4404 0.000735954456390667 5.49248 0.000359650904992932 5.58612 0.00047938388509269 5.5024 0.000482873071598087 6.74704 0.00865967365304873
5.9211 0.000111736885343436 5.4715 0.000367977228195333 5.5243 0.000359650904992932 5.61795 0.000239691942546331 5.534 0.000362154803698585 6.7814 0.00766048053923502
5.95524 0 5.5026 0.000367977228195333 5.55612 0.00059941817498822 5.64978 0.000599229856365862 5.5656 0.00144861921479426 6.81576 0.00655026596833173
5.98938 0 5.5337 0.000245318152130222 5.58794 0.000239767269995288 5.68161 0 5.5972 0.000241436535799057 6.85012 0.00477392265488584
6.02352 0.000111736885343436 5.5648 0.000367977228195355 5.61976 0.000239767269995288 5.71344 0.000359537913819497 5.6288 0 6.88448 0.0045518797407051
6.05766 0.000111736885343442 5.5959 0.000613295380325556 5.65158 0 5.74527 0.000239691942546345 5.6604 0.000724309607397171 6.91884 0.00388575099816269
6.0918 0.000223473770686873 5.627 0.000122659076065111 5.6834 0.000359650904992912 5.7771 0.000359537913819517 5.692 0.000120718267899522 6.9532 0.00255349351307847
6.12594 0 5.6581 0.000735954456390667 5.71522 0.000119883634997644 5.80893 0.000719075827638994 5.7236 0.000603591339497642 6.98756 0.0024424720559881
6.16008 0.000111736885343436 5.6892 0.000245318152130222 5.74704 0.000119883634997644 5.84076 0.00047938388509269 5.7552 0.000724309607397171 7.02192 0.00199838622762663
6.19422 0.000111736885343436 5.7203 0.000245318152130236 5.77886 0 5.87259 0.000719075827639034 5.7868 0 7.05628 0.00233145059889761
6.22836 0.000111736885343442 5.7514 0.000245318152130222 5.81068 0.000119883634997644 5.90442 0.000239691942546331 5.8184 0 7.09064 0.00133225748508442
6.2625 0.000111736885343436 5.7825 0.000245318152130222 5.8425 0.000119883634997644 5.93625 0.000119845971273172 5.85 0 7.125 0.00122123602799405
6.29664 0 5.8136 0.000122659076065111 5.87432 0.000239767269995288 5.96808 0.000239691942546345 5.8816 0.000241436535799057 7.15936 0.00044408582836145
6.33078 0.000111736885343436 5.8447 0.000613295380325556 5.90614 0.000239767269995275 5.99991 0.000599229856365828 5.9132 0.000241436535799043 7.19372 0.000888171656722947
6.36492 0.000111736885343436 5.8758 0.000367977228195355 5.93796 0.000359650904992932 6.03174 0 5.9448 0.000120718267899528 7.22808 0.000888171656722947
6.39906 0.000111736885343442 5.9069 0.000367977228195333 5.96978 0.000119883634997644 6.06357 0 5.9764 0.000120718267899522 7.26244 0.000222042914180737
6.4332 0 5.938 0.000367977228195333 6.0016 0.000239767269995288 6.0954 0.000119845971273172 6.008 0 7.2968 0.00044408582836145
6.46734 0.000111736885343442 5.9691 0.000122659076065111 6.03342 0 6.12723 0 6.0396 0 7.33116 0.000333064371271105
6.50148 0 6.0002 0.000122659076065111 6.06524 0.000119883634997644 6.15906 0 6.0712 0.000120718267899528 7.36552 0
6.53562 0 6.0313 0.000122659076065111 6.09706 0.000239767269995275 6.19089 0 6.1028 0.000120718267899522 7.39988 0.000222042914180737
6.56976 0 6.0624 0.000245318152130236 6.12888 0 6.22272 0 6.1344 0.000241436535799057 7.43424 0.000222042914180725
6.6039 0 6.0935 0.000367977228195333 6.1607 0 6.25455 0.000119845971273166 6.166 0 7.4686 0.000111021457090368
6.63804 0 6.1246 0.000245318152130222 6.19252 0 6.28638 0.000119845971273172 6.1976 0.000120718267899522 7.50296 0.000111021457090368
6.67218 0 6.1557 0.000367977228195333 6.22434 0 6.31821 0.000239691942546345 6.2292 0 7.53732 0.000222042914180725
6.70632 0.000111736885343442 6.1868 0.000245318152130222 6.25616 0.000119883634997644 6.35004 0 6.2608 0 7.57168 0.000222042914180737
6.74046 0 6.2179 0.000122659076065118 6.28798 0 6.38187 0.000239691942546345 6.2924 0 7.60604 0.000111021457090368
6.7746 0 6.249 0.000122659076065111 6.3198 0 6.4137 0 6.324 0 7.6404 0.000111021457090368
6.80874 0 6.2801 0.000122659076065111 6.35162 0 6.44553 0 6.3556 0 7.67476 0
6.84288 0 6.3112 0 6.38344 0.000239767269995288 6.47736 0 6.3872 0.000120718267899522 7.70912 0.000111021457090368
6.87702 0 6.3423 0.000122659076065111 6.41526 0 6.50919 0 6.4188 0.000120718267899528 7.74348 0
6.91116 0 6.3734 0.000122659076065118 6.44708 0 6.54102 0 6.4504 0.000120718267899522 7.77784 0.000111021457090363
6.9453 0 6.4045 0.000122659076065111 6.4789 0 6.57285 0 6.482 0 7.8122 0
6.97944 0 6.4356 0 6.51072 0 6.60468 0 6.5136 0 7.84656 0
7.01358 0 6.4667 0.000122659076065111 6.54254 0 6.63651 0 6.5452 0 7.88092 0
7.04772 0 6.4978 0 6.57436 0 6.66834 0 6.5768 0.000120718267899528 7.91528 0
7.08186 0.000111736885343436 6.5289 0.000122659076065118 6.60618 0.000119883634997644 6.70017 0.000119845971273166 6.6084 0.000120718267899522 7.94964 0.000111021457090368


==> FigTikz/data_txt/histogram_rx_symbols_4.txt <==
-6.9 2.6894368764982e-05 -6.3 2.87164804699259e-05 -6.09 2.95529692099864e-05 -6.27 2.85702311685514e-05 -6.54 2.741231148049e-05 -6.09 5.36978781760276e-05
-6.86454 0 -6.26679 0 -6.05773 0 -6.23662 2.85702311685514e-05 -6.50521 0 -6.05448 0
-6.82908 0 -6.23358 0 -6.02546 2.95529692099864e-05 -6.20324 0 -6.47042 0 -6.01896 0
-6.79362 0 -6.20037 0 -5.99319 2.95529692099856e-05 -6.16986 2.85702311685514e-05 -6.43563 0 -5.98344 5.36978781760276e-05
-6.75816 0 -6.16716 5.74329609398518e-05 -5.96092 5.91059384199729e-05 -6.13648 0 -6.40084 0 -5.94792 5.36978781760276e-05
-6.7227 8.06831062949439e-05 -6.13395 2.87164804699266e-05 -5.92865 5.91059384199713e-05 -6.1031 2.85702311685514e-05 -6.36605 0 -5.9124 0.000107395756352055
-6.68724 8.06831062949459e-05 -6.10074 2.87164804699259e-05 -5.89638 0.000177317815259919 -6.06972 0 -6.33126 0 -5.87688 0.000107395756352055
-6.65178 8.06831062949439e-05 -6.06753 2.87164804699266e-05 -5.86411 8.86589076299569e-05 -6.03634 2.85702311685521e-05 -6.29647 0 -5.84136 5.36978781760276e-05
-6.61632 0.00026894368764982 -6.03432 2.87164804699259e-05 -5.83184 0.000118211876839946 -6.00296 5.71404623371027e-05 -6.26168 0 -5.80584 5.36978781760276e-05
-6.58086 0.00026894368764982 -6.00111 2.87164804699266e-05 -5.79957 0.000118211876839943 -5.96958 0 -6.22689 0 -5.77032 0.000134244695440069
-6.5454 0.000403415531474719 -5.9679 0.000114865921879704 -5.7673 0.000147764846049932 -5.9362 0.000114280924674205 -6.1921 0 -5.7348 0.000241640451792124
-6.50994 0.000699253587889531 -5.93469 5.74329609398518e-05 -5.73503 0.000265976722889871 -5.90282 0.000114280924674205 -6.15731 0 -5.69928 0.000241640451792124
-6.47448 0.000457204269004682 -5.90148 2.87164804699266e-05 -5.70276 0.000265976722889878 -5.86944 2.85702311685521e-05 -6.12252 2.74123114804907e-05 -5.66376 0.000295338329968152
-6.43902 0.0013447184382491 -5.86827 0.000143582402349629 -5.67049 0.000265976722889871 -5.83606 2.85702311685514e-05 -6.08773 2.741231148049e-05 -5.62824 0.000295338329968152
-6.40356 0.00147919028207397 -5.83506 5.74329609398533e-05 -5.63822 0.000206870784469905 -5.80268 0.000114280924674205 -6.05294 0 -5.59272 0.000295338329968152
-6.3681 0.00188260581354874 -5.80185 0.000172298882819555 -5.60595 0.000354635630519828 -5.7693 0.000114280924674205 -6.01815 0 -5.5572 0.000322187269056166
-6.33264 0.00322732425179776 -5.76864 0.000315881285169193 -5.57368 0.000325082661309851 -5.73592 0.000199991618179865 -5.98336 2.741231148049e-05 -5.52168 0.000483280903584248
-6.29718 0.0046258314275769 -5.73543 0.000315881285169185 -5.54141 0.000620612353409698 -5.70254 0.000114280924674205 -5.94857 0 -5.48616 0.000429583025408221
-6.26172 0.00519061317164152 -5.70222 0.000229731843759413 -5.50914 0.00041374156893981 -5.66916 0.000371413005191168 -5.91378 2.741231148049e-05 -5.45064 0.000698072416288359
-6.22626 0.00688495840383521 -5.66901 0.000315881285169185 -5.47687 0.000354635630519828 -5.63578 0.000257132080516962 -5.87899 0.00019188618036343 -5.41512 0.000644374538112331
-6.1908 0.00938613469897871 -5.6358 0.000373314246109046 -5.4446 0.000591059384199729 -5.6024 0.000342842774022616 -5.8442 8.223693444147e-05 -5.3796 0.000590676659936304
-6.15534 0.0121293603130066 -5.60259 0.000344597765639111 -5.41233 0.000561506414989742 -5.56902 0.000371413005191178 -5.80941 0.000219298491843926 -5.34408 0.000698072416288359
-6.11988 0.0174006565909433 -5.56938 0.000488180167988753 -5.38006 0.000413741568939799 -5.53564 0.000514264161033925 -5.77462 5.482462296098e-05 -5.30856 0.000832317111728428
-6.08442 0.0209776076366854 -5.53617 0.000545613128928592 -5.34779 0.00100480095313951 -5.50226 0.000457123698696822 -5.73983 0.00010964924592196 -5.27304 0.000832317111728428
-6.04896 0.0287500802097657 -5.50296 0.000603046089868443 -5.31552 0.000738824230249661 -5.46888 0.000571404623371027 -5.70504 0.00030153542628539 -5.23752 0.0007786192335524
-6.0135 0.0348282075506508 -5.46975 0.000459463687518826 -5.28325 0.000620612353409715 -5.4355 0.000457123698696834 -5.67025 0.00021929849184392 -5.202 0.00126190013713665
-5.97804 0.0408794405227726 -5.43654 0.000689195531278239 -5.25098 0.000709271261039655 -5.40212 0.000685685548045233 -5.63546 0.0002741231148049 -5.16648 0.00118135331987261
-5.94258 0.0553486109183315 -5.40333 0.000717912011748147 -5.21871 0.000975247983929553 -5.36874 0.00062854508570813 -5.60067 0.00016447386888294 -5.13096 0.00110080650260857
-5.90712 0.0648692174611365 -5.37012 0.000861494414097776 -5.18644 0.000916142045509554 -5.33536 0.000914247397393644 -5.56588 0.000301535426285398 -5.09544 0.00099341074625651
-5.87166 0.085093782772403 -5.33691 0.000746628492218093 -5.15417 0.00091614204550958 -5.30198 0.000885677166225092 -5.53109 0.000466009295168318 -5.05992 0.00104710862443254
-5.8362 0.104645988864542 -5.3037 0.000689195531278221 -5.1219 0.00100480095313951 -5.2686 0.00094281762856222 -5.4963 0.000356360049246379 -5.0244 0.000966561807168497
-5.80074 0.128017195321314 -5.27049 0.00123480866020685 -5.08963 0.00103435392234953 -5.23522 0.000714255779213784 -5.46151 0.00030153542628539 -4.98888 0.0007786192335524
-5.76528 0.150500887608835 -5.23728 0.000890210894567702 -5.05736 0.00115256579918944 -5.20184 0.000857106935056541 -5.42672 0.00049342160664882 -4.95336 0.00112765544169658
-5.72982 0.182263137120283 -5.20407 0.00126352514067677 -5.02509 0.000768377199459647 -5.16846 0.00119994970907916 -5.39193 0.00074013240997323 -4.91784 0.00115450438078459
-5.69436 0.219942147760017 -5.17086 0.00109122625785718 -4.99282 0.00112301282997945 -5.13508 0.0011142390155735 -5.35714 0.0008223693444147 -4.88232 0.000939712868080483
-5.6589 0.25415178482908 -5.13765 0.000918927375037653 -4.96055 0.000857036107089607 -5.1017 0.000999958090899325 -5.32235 0.00098684321329764 -4.8468 0.000832317111728428
-5.62344 0.297989605916 -5.10444 0.00106250977738726 -4.92828 0.0010343539223495 -5.06832 0.000914247397393644 -5.28756 0.00084978165589519 -4.81128 0.00099341074625651
-5.58798 0.339084201388884 -5.07123 0.00132095810161659 -4.89601 0.000975247983929553 -5.03494 0.0010570985532364 -5.25277 0.000712720098492758 -4.77576 0.00099341074625651
-5.55252 0.382975811213343 -5.03802 0.00114865921879707 -4.86374 0.000857036107089583 -5.00156 0.000914247397393644 -5.21798 0.000712720098492722 -4.74024 0.000966561807168497
-5.51706 0.441309697064578 -5.00481 0.00106250977738729 -4.83147 0.000945695014719566 -4.96818 0.00128566040258481 -5.18319 0.000932018590336684 -4.70472 0.000912863928992469
-5.4816 0.501606871835679 -4.9716 0.00097636033597748 -4.7992 0.000886589076299593 -4.9348 0.000999958090899325 -5.1484 0.00104166783625862 -4.6692 0.000886014989904455
-5.44614 0.551146299100762 -4.93839 0.00097636033597748 -4.76693 0.000650165322619684 -4.90142 0.000914247397393644 -5.11361 0.00115131708218058 -4.63368 0.000698072416288359
-5.41068 0.611497262609395 -4.90518 0.00146454050396626 -4.73466 0.000768377199459626 -4.86804 0.00082853670388799 -5.07882 0.00084978165589519 -4.59816 0.000429583025408221
-5.37522 0.674914184157223 -4.87197 0.00114865921879703 -4.70239 0.00091614204550958 -4.83466 0.000885677166225092 -5.04403 0.00076754472145372 -4.56264 0.000483280903584248
-5.33976 0.738680732498976 -4.83876 0.000918927375037653 -4.67012 0.000650165322619702 -4.80128 0.00062854508570813 -5.00924 0.0010964924592196 -4.52712 0.000322187269056166
-5.3043 0.779694644865573 -4.80555 0.00106250977738726 -4.63785 0.000650165322619684 -4.7679 0.000828536703888012 -4.97445 0.00093201859033666 -4.4916 0.000375885147232193
-5.26884 0.834774312096275 -4.77234 0.00120609217973692 -4.60558 0.000679718291829669 -4.73452 0.000771396241550887 -4.93966 0.00076754472145374 -4.45608 0.000349036208144179
-5.23338 0.876487478050762 -4.73913 0.00129224162114666 -4.57331 0.000531953445779756 -4.70114 0.00082853670388799 -4.90487 0.000959430901817126 -4.42056 0.000268489390880138
-5.19792 0.924251876977347 -4.70592 0.00146454050396626 -4.54104 0.00050240047656977 -4.66776 0.000714255779213784 -4.87008 0.00101425552477816 -4.38504 0.000322187269056166
-5.16246 0.959698655009617 -4.67271 0.00097636033597748 -4.50877 0.000561506414989727 -4.63438 0.000942817628562195 -4.83529 0.00074013240997323 -4.34952 0.000161093634528083
-5.127 1.00272964503356 -4.6395 0.00143582402349629 -4.4765 0.000384188599729824 -4.601 0.000771396241550907 -4.8005 0.00101425552477813 -4.314 0.000187942573616097
-5.09154 1.02381483014533 -4.60629 0.00149325698443619 -4.44423 0.000295529692099856 -4.56762 0.00062854508570813 -4.76571 0.00095943090181715 -4.27848 0.000187942573616097
-5.05608 1.03110320408062 -4.57308 0.00203887011336479 -4.41196 0.000177317815259919 -4.53424 0.000514264161033925 -4.73092 0.00079495703293421 -4.24296 0.000107395756352055
-5.02062 1.03438431706997 -4.53987 0.00186657123054518 -4.37969 0.000354635630519828 -4.50086 0.000342842774022626 -4.69613 0.00071272009849274 -4.20744 0.000161093634528083
-4.98516 1.03424984522615 -4.50666 0.00287164804699259 -4.34742 0.000206870784469905 -4.46748 0.00045712369869681 -4.66134 0.00068530778701225 -4.17192 2.68489390880138e-05
-4.9497 1.01959241424921 -4.47345 0.00373314246109046 -4.31515 0.000177317815259914 -4.4341 0.000257132080516969 -4.62655 0.000712720098492758 -4.1364 8.05468172640414e-05
-4.91424 1.00173455338926 -4.44024 0.00442233799236859 -4.28288 5.91059384199729e-05 -4.40072 0.000485693929865373 -4.59176 0.00057565854109029 -4.10088 0.000107395756352055
-4.87878 0.973979564823822 -4.40703 0.0052838324064665 -4.25061 0.000236423753679885 -4.36734 0.000314272542854065 -4.55697 0.00043859698368784 -4.06536 0.000107395756352055
-4.84332 0.928366715398413 -4.37382 0.00686323883231228 -4.21834 0.000118211876839946 -4.33396 0.000228561849348417 -4.52218 0.00030153542628539 -4.02984 8.05468172640414e-05
-4.80786 0.905560290685685 -4.34061 0.00875852654332763 -4.18607 0 -4.30058 8.57106935056518e-05 -4.48739 0.00041118467220735 -3.99432 0.000134244695440069
-4.7724 0.841766847975171 -4.3074 0.0113430097856207 -4.1538 0.000118211876839943 -4.2672 0.000228561849348417 -4.4526 0.0002741231148049 -3.9588 0.000161093634528083
-4.73694 0.793195617985613 -4.27419 0.0146454050396626 -4.12153 0.000177317815259914 -4.23382 0.000228561849348411 -4.41781 0.00035636004924637 -3.92328 8.05468172640414e-05
-4.70148 0.738922781817861 -4.24098 0.0177180684499443 -4.08926 0.000118211876839946 -4.20044 0.000171421387011308 -4.38302 0.000328947737765888 -3.88776 8.05468172640414e-05
-4.66602 0.682525290517695 -4.20777 0.0212789120282151 -4.05699 8.86589076299593e-05 -4.16706 0.000171421387011313 -4.34823 0.000191886180363425 -3.85224 0.000107395756352055
-4.63056 0.624003144085112 -4.17456 0.0258161159424641 -4.02472 0.000147764846049928 -4.13368 5.71404623371012e-05 -4.31344 0.000109649245921963 -3.81672 0.000161093634528083
-4.5951 0.562119201556888 -4.14135 0.0316742779583291 -3.99245 0.00014776484604993 -4.1003 8.57106935056564e-05 -4.27865 0.000191886180363425 -3.7812 0.00021479151270411
-4.55964 0.508169097814322 -4.10814 0.0377334553374826 -3.96018 0.00014776484604993 -4.06692 0 -4.24386 0.000137061557402454 -3.74568 0.000349036208144179
-4.52418 0.454111416596709 -4.07493 0.0461473841151709 -3.92791 8.86589076299581e-05 -4.03354 2.85702311685514e-05 -4.20907 2.741231148049e-05 -3.71016 0.000295338329968152
-4.48872 0.401748080611311 -4.04172 0.0576626927836127 -3.89564 2.9552969209986e-05 -4.00016 2.85702311685517e-05 -4.17428 8.223693444147e-05 -3.67464 0.000349036208144179
-4.45326 0.350245364426351 -4.00851 0.0677996103894959 -3.86337 8.86589076299581e-05 -3.96678 2.85702311685517e-05 -4.13949 5.482462296098e-05 -3.63912 0.000429583025408221
-4.4178 0.305815867226602 -3.9753 0.0812963562103602 -3.8311 0.000118211876839944 -3.9334 5.71404623371027e-05 -4.1047 0.00013706155740245 -3.6036 0.000644374538112331
-4.38234 0.260229912169966 -3.94209 0.094620803148407 -3.79883 0.000177317815259916 -3.90002 0.000114280924674205 -4.06991 2.74123114804907e-05 -3.56808 0.000536978781760276
-4.34688 0.223035000167995 -3.90888 0.10886417746149 -3.76656 0.000354635630519832 -3.86664 5.71404623371035e-05 -4.03512 5.48246229609786e-05 -3.53256 0.000456431964496235
-4.31142 0.193236039576391 -3.87567 0.127214008481773 -3.73429 0.000177317815259916 -3.83326 0.000142851155842757 -4.00033 8.22369344414711e-05 -3.49704 0.000295338329968152
-4.27596 0.160021494151639 -3.84246 0.148004740342 -3.70202 0.000236423753679892 -3.79988 8.57106935056552e-05 -3.96554 0.000164473868882942 -3.46152 0.000456431964496235
-4.2405 0.13350364654937 -3.80925 0.170087713823373 -3.66975 0.000413741568939805 -3.7665 0.000314272542854065 -3.93075 8.223693444147e-05 -3.426 0.000644374538112331
-4.20504 0.108169151172757 -3.77604 0.194468005742341 -3.63748 0.000354635630519832 -3.73312 0.000228561849348411 -3.89596 0.00010964924592196 -3.39048 0.000724921355376373
-4.16958 0.0872991210111293 -3.74283 0.224907475040462 -3.60521 0.000443294538149791 -3.69974 0.000399983236359724 -3.86117 0.00013706155740245 -3.35496 0.000671223477200345
-4.13412 0.0702480912141329 -3.70962 0.255203361936235 -3.57294 0.000236423753679888 -3.66636 0.000257132080516962 -3.82638 0.000301535426285394 -3.31944 0.000724921355376373
-4.09866 0.0573387942069416 -3.67641 0.291673292133041 -3.54067 0.000768377199459637 -3.63298 0.000314272542854069 -3.79159 0.00024671080332441 -3.28392 0.000698072416288359
-4.0632 0.0449404902062837 -3.6432 0.31941341226699 -3.5084 0.000384188599729818 -3.5996 0.000228561849348411 -3.7568 0.0002741231148049 -3.2484 0.000805468172640414
-4.02774 0.0368721795767898 -3.60999 0.352236349444116 -3.47613 0.000650165322619693 -3.56622 0.000314272542854069 -3.72201 0.00021929849184392 -3.21288 0.00099341074625651
-3.99228 0.0291803901100051 -3.57678 0.391577927687914 -3.44386 0.000561506414989735 -3.53284 0.000428553467528271 -3.68722 0.00030153542628539 -3.17736 0.000698072416288359
-3.95682 0.0226719528688795 -3.54357 0.434422916549039 -3.41159 0.000531953445779749 -3.49946 0.000599974854539579 -3.65243 0.000520833918129317 -3.14184 0.00102025968534452
-3.92136 0.0176696002785929 -3.51036 0.475430050660099 -3.37932 0.000709271261039665 -3.46608 0.000571404623371035 -3.61764 0.00043859698368784 -3.10632 0.00107395756352055
-3.8859 0.0133127125386659 -3.47715 0.524161918017564 -3.34705 0.000709271261039665 -3.4327 0.000371413005191168 -3.58285 0.0002741231148049 -3.0708 0.000859166050816442
-3.85044 0.00995091644304333 -3.44394 0.562900450171495 -3.31478 0.000916142045509567 -3.39932 0.000799966472719449 -3.54806 0.00052083391812931 -3.03528 0.000751770294464386
-3.81498 0.00669669782248043 -3.41073 0.601552832884015 -3.28251 0.000768377199459637 -3.36594 0.000457123698696822 -3.51327 0.000548246229609807 -2.99976 0.00099341074625651
-3.77952 0.00591676112829596 -3.37752 0.655022919519018 -3.25024 0.000738824230249651 -3.33256 0.000999958090899311 -3.47848 0.0005482462296098 -2.96424 0.000886014989904455
-3.74406 0.00422241589610212 -3.34431 0.694106049438588 -3.21797 0.000945695014719553 -3.29918 0.000799966472719438 -3.44369 0.00068530778701225 -2.92872 0.000590676659936304
-3.7086 0.0026356481389682 -3.3111 0.723281993596033 -3.1857 0.000975247983929539 -3.2658 0.000799966472719438 -3.4089 0.00084978165589519 -2.8932 0.00102025968534452
-3.67314 0.0019095001823137 -3.27789 0.766615162625151 -3.15343 0.000916142045509567 -3.23242 0.000714255779213794 -3.37411 0.000822369344414711 -2.85768 0.000939712868080483
-3.63768 0.00182881707601875 -3.24468 0.793579937786412 -3.12116 0.0010639068915595 -3.19904 0.000942817628562195 -3.33932 0.0008223693444147 -2.82216 0.000751770294464386
-3.60222 0.00169434523219384 -3.21147 0.820027816299214 -3.08889 0.000975247983929539 -3.16566 0.000999958090899311 -3.30453 0.0008223693444147 -2.78664 0.000536978781760276
-3.56676 0.0010219860130693 -3.17826 0.859771425269592 -3.05662 0.00124122470681941 -3.13228 0.000771396241550887 -3.26974 0.00068530778701225 -2.75112 0.0007786192335524
-3.5313 0.00118335222565919 -3.14505 0.88311792389163 -3.02435 0.00132988361444937 -3.0989 0.00131423063375336 -3.23495 0.00076754472145372 -2.7156 0.000751770294464386
-3.49584 0.000806831062949459 -3.11184 0.896183922505459 -2.99208 0.00118211876839946 -3.06552 0.00102852832206786 -3.20016 0.000685307787012259 -2.68008 0.000671223477200345
-3.46038 0.000726147956654504 -3.07863 0.908216127822358 -2.95981 0.00135943658365936 -3.03214 0.00125709017141626 -3.16537 0.00084978165589519 -2.64456 0.000671223477200345
-3.42492 0.000645464850359559 -3.04542 0.920592930904896 -2.92754 0.00118211876839944 -2.99876 0.000999958090899311 -3.13058 0.00087719396737568 -2.60904 0.000671223477200345
-3.38946 0.000806831062949449 -3.01221 0.923234847108129 -2.89527 0.00141854252207933 -2.96538 0.000999958090899298 -3.09579 0.00098684321329764 -2.57352 0.000483280903584248
-3.354 0.000699253587889522 -2.979 0.917979731182133 -2.863 0.00118211876839944 -2.932 0.000799966472719449 -3.061 0.000959430901817162 -2.538 0.000510129842672262
-3.31854 0.000806831062949449 -2.94579 0.897246432282846 -2.83073 0.00138898955286934 -2.89862 0.00117137947791061 -3.02621 0.00095943090181715 -2.50248 0.000402734086320207
-3.28308 0.000914408538009376 -2.91258 0.883606104059631 -2.79846 0.00153675439891927 -2.86524 0.000857106935056541 -2.99142 0.00104166783625862 -2.46696 0.000375885147232193
-3.24762 0.000564781744064614 -2.87937 0.874962443438183 -2.76619 0.00239379050600887 -2.83186 0.000742826010382345 -2.95663 0.00074013240997323 -2.43144 0.000268489390880138
-3.21216 0.000941302906774357 -2.84616 0.843316881960325 -2.73392 0.00230513159837891 -2.79848 0.000799966472719438 -2.92184 0.000959430901817162 -2.39592 0.000456431964496235
-3.1767 0.000699253587889531 -2.81295 0.807047967126808 -2.70165 0.00257110832126879 -2.7651 0.000857106935056552 -2.88705 0.00090460627885617 -2.3604 0.000349036208144179
-3.14124 0.000699253587889522 -2.77974 0.791340052309758 -2.66938 0.00316216770546851 -2.73172 0.000799966472719438 -2.85226 0.00084978165589519 -2.32488 0.000483280903584248
-3.10578 0.000941302906774357 -2.74653 0.757885352562294 -2.63711 0.00336903848993841 -2.69834 0.00065711531687669 -2.81747 0.00095943090181715 -2.28936 0.000295338329968152
-3.07032 0.000968197275539339 -2.71332 0.715298812025384 -2.60484 0.00404875678176809 -2.66496 0.00062854508570813 -2.78268 0.000822369344414711 -2.25384 0.00021479151270411
-3.03486 0.0010219860130693 -2.68011 0.678513000543418 -2.57257 0.00531953445779749 -2.63158 0.000657115316876681 -2.74789 0.00049342160664882 -2.21832 0.000134244695440069
-2.9994 0.00104888038183428 -2.6469 0.633456842686103 -2.5403 0.00632433541093701 -2.5982 0.000457123698696828 -2.7131 0.00084978165589519 -2.1828 0.00021479151270411
-2.96394 0.000833725431714431 -2.61369 0.594402429247004 -2.50803 0.0080384076251162 -2.56482 0.000542834392202476 -2.67831 0.00090460627885617 -2.14728 0.000241640451792124
-2.92848 0.000699253587889531 -2.58048 0.555778763014953 -2.47576 0.00936829123956557 -2.53144 0.000399983236359724 -2.64352 0.00065789547553176 -2.11176 8.05468172640414e-05
-2.89302 0.000779936694184458 -2.54727 0.508942183368503 -2.44349 0.0112301282997947 -2.49806 0.000571404623371027 -2.60873 0.000575658541090298 -2.07624 8.05468172640414e-05
-2.85756 0.000726147956654513 -2.51406 0.462880948694741 -2.41122 0.0133579420829137 -2.46468 0.000428553467528276 -2.57394 0.000657895475531752 -2.04072 0.000268489390880138
-2.8221 0.000645464850359551 -2.48085 0.430201593919965 -2.37895 0.0152197791431428 -2.4313 0.000285702311685514 -2.53915 0.000466009295168342 -2.0052 0.00021479151270411
-2.78664 0.000968197275539351 -2.44764 0.387098156734606 -2.34668 0.0181750760641414 -2.39792 0.000342842774022616 -2.50436 0.0005482462296098 -1.96968 0.000107395756352055
-2.75118 0.00061857048159457 -2.41443 0.348273475139266 -2.31441 0.0235832694295692 -2.36454 0.000457123698696828 -2.46957 0.00019188618036343 -1.93416 0.000187942573616097
-2.71572 0.000860619800479423 -2.38122 0.313957280977704 -2.28214 0.0279571088726468 -2.33116 0.00019999161817986 -2.43478 0.00024671080332441 -1.89864 0.000375885147232193
-2.68026 0.000968197275539351 -2.34801 0.278176546312176 -2.24987 0.0327151369154545 -2.29778 0.000171421387011308 -2.39999 0.00030153542628539 -1.86312 0.000241640451792124
-2.6448 0.000537887375299626 -2.3148 0.244291099357663 -2.2176 0.0392463431108615 -2.2644 0.000257132080516969 -2.3652 0.00030153542628539 -1.8276 0.000402734086320207
-2.60934 0.000457204269004693 -2.28159 0.218273968051907 -2.18533 0.0448318542915488 -2.23102 0.000171421387011308 -2.33041 0.00016447386888294 -1.79208 0.000268489390880138
-2.57388 0.000645464850359551 -2.24838 0.189241606296817 -2.15306 0.0510379778256459 -2.19764 0.000257132080516962 -2.29562 0.0002741231148049 -1.75656 0.000187942573616097
-2.53842 0.000564781744064621 -2.21517 0.165550509909123 -2.12079 0.0597265507733818 -2.16426 0.000171421387011308 -2.26083 0.000164473868882944 -1.72104 0.000349036208144179
-2.50296 0.000430309900239701 -2.18196 0.143151655142584 -2.08852 0.0721092448723649 -2.13088 0.000228561849348411 -2.22604 0.00021929849184392 -1.68552 0.000375885147232193
-2.4675 0.000349626793944766 -2.14875 0.12399776266914 -2.05625 0.080738711881683 -2.0975 0.000142851155842761 -2.19125 0.00021929849184392 -1.65 0.000322187269056166
-2.43204 0.000349626793944757 -2.11554 0.107514502879405 -2.02398 0.0932396178575047 -2.06412 0.000285702311685514 -2.15646 0.00013706155740245 -1.61448 0.000429583025408221
-2.39658 0.000295838056414802 -2.08233 0.0884467598473717 -1.99171 0.10934598607695 -2.03074 8.57106935056541e-05 -2.12167 0.0002741231148049 -1.57896 0.000349036208144179
-2.36112 0.000322732425179784 -2.04912 0.0782236928000781 -1.95944 0.123945152866683 -1.99736 2.85702311685514e-05 -2.08688 0.00016447386888294 -1.54344 0.000510129842672262
-2.32566 0.000188260581354869 -2.01591 0.0634921383190078 -1.92717 0.138426107779573 -1.96398 0.000114280924674205 -2.05209 0.00016447386888294 -1.50792 0.00056382772084829
-2.2902 0.000242049318884838 -1.9827 0.0556812556311863 -1.8949 0.158876762472887 -1.9306 0.000142851155842761 -2.0173 0.00016447386888294 -1.4724 0.000617525599024317
-2.25474 0.000188260581354869 -1.94949 0.0426152570173711 -1.86263 0.177170050413864 -1.89722 0.000114280924674205 -1.98251 0.00019188618036343 -1.43688 0.0007786192335524
-2.21928 0.00013447184382491 -1.91628 0.0353787039389487 -1.83036 0.199689412951878 -1.86384 0.000171421387011308 -1.94772 0.000191886180363435 -1.40136 0.000671223477200345
-2.18382 0.000242049318884832 -1.88307 0.029376959520735 -1.79809 0.221765480951732 -1.83046 0.000314272542854065 -1.91293 0.00013706155740245 -1.36584 0.000698072416288359
-2.14836 0.000188260581354874 -1.84986 0.0259309818643431 -1.76582 0.247476564164426 -1.79708 0.000342842774022616 -1.87814 0.00010964924592196 -1.33032 0.000698072416288359
-2.1129 0.00021515495011985 -1.81665 0.0204174176141178 -1.73355 0.274044683484197 -1.7637 0.000171421387011313 -1.84335 8.223693444147e-05 -1.2948 0.000617525599024317
-2.07744 0.000215154950119856 -1.78344 0.0168565740358465 -1.70128 0.300701461711612 -1.73032 0.000257132080516962 -1.80856 0.00019188618036343 -1.25928 0.0007786192335524
-2.04198 5.37887375299639e-05 -1.75023 0.013295730457576 -1.66901 0.32901320621477 -1.69694 0.000285702311685514 -1.77377 0.0002741231148049 -1.22376 0.0007786192335524
-2.00652 0.000134471843824906 -1.71702 0.010452798891053 -1.63674 0.357236291810316 -1.66356 0.000457123698696822 -1.73898 0.00024671080332441 -1.18824 0.000751770294464386
-1.97106 0.000215154950119856 -1.68381 0.00921799023084645 -1.60447 0.388621545111311 -1.63018 0.000485693929865386 -1.70419 0.00030153542628539 -1.15272 0.000939712868080483
-1.9356 0.000188260581354869 -1.6506 0.00694938827372206 -1.5722 0.422105059226236 -1.5968 0.000228561849348411 -1.6694 0.000438596983687851 -1.1172 0.000886014989904455
-1.90014 0.000188260581354874 -1.61739 0.0057720125744551 -1.53993 0.45325388877355 -1.56342 0.000514264161033925 -1.63461 0.00035636004924637 -1.08168 0.000859166050816442
-1.86468 0.000107577475059925 -1.58418 0.00381929190250024 -1.50766 0.485407519274027 -1.53004 0.000428553467528271 -1.59982 0.00041118467220735 -1.04616 0.000805468172640414
-1.82922 0.00026894368764982 -1.55097 0.00376185894156029 -1.47539 0.523471743616475 -1.49666 0.000514264161033925 -1.56503 0.00032894773776588 -1.01064 0.000966561807168497
-1.79376 0.000349626793944757 -1.51776 0.00232603491806406 -1.44312 0.552019911873337 -1.46328 0.000599974854539595 -1.53024 0.00049342160664882 -0.97512 0.000644374538112331
-1.7583 0.000242049318884838 -1.48455 0.00261319972276325 -1.41085 0.582695893913287 -1.4299 0.000685685548045233 -1.49545 0.00049342160664882 -0.9396 0.000805468172640414
-1.72284 0.000161366212589892 -1.45134 0.00192400419148509 -1.37858 0.616888679289257 -1.39652 0.000571404623371027 -1.46066 0.00043859698368784 -0.90408 0.000698072416288359
-1.68738 0.000322732425179776 -1.41813 0.00180913826960533 -1.34631 0.654568715031972 -1.36314 0.000599974854539579 -1.42587 0.00065789547553176 -0.86856 0.000751770294464386
-1.65192 0.000376521162709748 -1.38492 0.000947643855507579 -1.31404 0.684062578303556 -1.32976 0.000457123698696822 -1.39108 0.0008223693444147 -0.83304 0.000698072416288359
-1.61646 0.000322732425179776 -1.35171 0.00140710754302637 -1.28177 0.702089889521648 -1.29638 0.000885677166225116 -1.35629 0.000630483164051286 -0.79752 0.000671223477200345
-1.581 0.000322732425179784 -1.3185 0.00126352514067677 -1.2495 0.736134910051532 -1.263 0.000914247397393644 -1.3215 0.00084978165589519 -0.762 0.000671223477200345
-1.54554 0.000510993006534645 -1.28529 0.000947643855507554 -1.21723 0.737612558512052 -1.22962 0.000914247397393644 -1.28671 0.00052083391812931 -0.72648 0.000671223477200345
-1.51008 0.000618570481594585 -1.25208 0.000631762570338386 -1.18496 0.785045074094058 -1.19624 0.00122851994024771 -1.25192 0.00087719396737568 -0.69096 0.000671223477200345
-1.47462 0.00061857048159457 -1.21887 0.000918927375037628 -1.15269 0.791930915920007 -1.16286 0.00102852832206785 -1.21713 0.00071272009849274 -0.65544 0.000724921355376373
-1.43916 0.000537887375299639 -1.18566 0.000545613128928592 -1.12042 0.789005171968196 -1.12948 0.00134280086492195 -1.18234 0.00071272009849274 -0.61992 0.0007786192335524
-1.4037 0.000510993006534657 -1.15245 0.000717912011748166 -1.08815 0.804963775341611 -1.0961 0.0010570985532364 -1.14755 0.00106908014773911 -0.5844 0.000429583025408221
-1.36824 0.000591676112829589 -1.11924 0.00100507681644741 -1.05588 0.818173952578452 -1.06272 0.00125709017141626 -1.11276 0.00074013240997323 -0.54888 0.000402734086320207
-1.33278 0.000457204269004693 -1.08603 0.000890210894567726 -1.02361 0.819888024792654 -1.02934 0.00128566040258481 -1.07797 0.000712720098492758 -0.51336 0.00056382772084829
-1.29732 0.000753042325419476 -1.05282 0.000918927375037628 -0.99134 0.820065342607891 -0.995959999999999 0.00171421387011313 -1.04318 0.00065789547553176 -0.47784 0.000456431964496235
-1.26186 0.000779936694184477 -1.01961 0.000689195531278239 -0.95907 0.811229004814128 -0.96258 0.00179992456361874 -1.00839 0.00084978165589519 -0.44232 0.000349036208144179
-1.2264 0.000726147956654495 -0.986400000000001 0.00103379329691733 -0.9268 0.807150695063128 -0.9292 0.0021713375688099 -0.973600000000001 0.00063048316405127 -0.4068 0.000268489390880138
-1.19094 0.000833725431714441 -0.95319 0.000861494414097799 -0.89453 0.802688196712442 -0.89582 0.00254275057400107 -0.938810000000001 0.00076754472145372 -0.37128 0.000161093634528083
-1.15548 0.000672359219124532 -0.919980000000001 0.000947643855507554 -0.86226 0.772012214672455 -0.862439999999999 0.00328557658438341 -0.904020000000001 0.00057565854109029 -0.335760000000001 0.000483280903584248
-1.12002 0.000645464850359567 -0.88677 0.00106250977738729 -0.82999 0.759363543850602 -0.829059999999999 0.00351413843373191 -0.869230000000001 0.00115131708218058 -0.300240000000001 0.000295338329968152
-1.08456 0.000860619800479423 -0.853560000000001 0.000660479050808295 -0.79772 0.748103862581576 -0.79568 0.00419982398177705 -0.834440000000001 0.00093201859033666 -0.264720000000001 0.000536978781760276
-1.0491 0.00104888038183427 -0.82035 0.000918927375037653 -0.76545 0.721240213569719 -0.7623 0.00445695606229401 -0.799650000000001 0.00065789547553176 -0.229200000000001 0.000295338329968152
-1.01364 0.000887514169244405 -0.787140000000001 0.000603046089868443 -0.73318 0.682732694689088 -0.72892 0.00474265837397953 -0.764860000000001 0.000685307787012268 -0.193680000000001 0.000349036208144179
-0.97818 0.000645464850359551 -0.75393 0.000574329609398517 -0.700909999999999 0.665089572070745 -0.695539999999999 0.00608545923890144 -0.730070000000001 0.00093201859033666 -0.158160000000001 0.000187942573616097
-0.94272 0.000833725431714441 -0.72072 0.000660479050808313 -0.66864 0.63663006272151 -0.662159999999999 0.00731397917914934 -0.695280000000001 0.00060307085257078 -0.122640000000001 0.000107395756352055
-0.90726 0.000968197275539327 -0.687510000000001 0.000631762570338369 -0.636369999999999 0.605392574266572 -0.62878 0.00888534189341948 -0.660490000000001 0.00074013240997323 -0.0871200000000005 0.000161093634528083
-0.871799999999999 0.000887514169244405 -0.6543 0.000746628492218093 -0.6041 0.571170235921408 -0.5954 0.0104567046076898 -0.625700000000001 0.00063048316405127 -0.0516000000000005 0.000187942573616097
-0.83634 0.000806831062949439 -0.621090000000001 0.000631762570338369 -0.57183 0.538366440098308 -0.56202 0.0124566207894884 -0.590910000000001 0.0005482462296098 -0.0160800000000005 0.00021479151270411
-0.800879999999999 0.000779936694184477 -0.58788 0.00060304608986846 -0.53956 0.515669759745053 -0.528639999999999 0.015599346218029 -0.556120000000001 0.00057565854109029 0.0194399999999995 0.000322187269056166
-0.76542 0.000376521162709748 -0.554670000000001 0.000430747207048888 -0.50729 0.467439313994343 -0.495259999999999 0.0184277991037161 -0.521330000000001 0.00038377236072686 0.0549599999999995 0.000107395756352055
-0.72996 0.000699253587889514 -0.52146 0.000574329609398533 -0.47502 0.437236179461749 -0.46188 0.0204277152855142 -0.486540000000001 0.000411184672207361 0.0904799999999994 0.000107395756352055
-0.6945 0.000618570481594585 -0.488250000000001 0.000574329609398517 -0.44275 0.407180809775182 -0.4285 0.0235133002517178 -0.451750000000001 0.00060307085257078 0.125999999999999 0.000295338329968152
-0.65904 0.000591676112829589 -0.45504 0.0004307472070489 -0.41048 0.373135789245289 -0.395119999999999 0.0263988935997415 -0.416960000000001 0.00049342160664882 0.161519999999999 0.000322187269056166
-0.62358 0.000618570481594585 -0.421830000000001 0.000574329609398517 -0.37821 0.345651527879992 -0.361739999999999 0.0330271872308463 -0.382170000000001 0.00035636004924637 0.197039999999999 0.000268489390880138
-0.58812 0.000430309900239701 -0.38862 0.000229731843759413 -0.34594 0.316394088362115 -0.32836 0.0374555730619708 -0.347380000000001 0.00021929849184392 0.232559999999999 0.000241640451792124
-0.552659999999999 0.000618570481594585 -0.355410000000001 0.000287164804699259 -0.31367 0.28722530775185 -0.29498 0.0446267010852772 -0.312590000000001 0.00016447386888294 0.268079999999999 0.000241640451792124
-0.5172 0.000430309900239701 -0.3222 0.000287164804699259 -0.2814 0.257908762295552 -0.2616 0.0512264244852126 -0.277800000000001 0.00035636004924637 0.303599999999999 0.000375885147232193
-0.481739999999999 0.000457204269004693 -0.28899 0.00025844832422934 -0.24913 0.236660177433565 -0.228219999999999 0.0581118501968335 -0.243010000000001 0.0002741231148049 0.339119999999999 0.000590676659936304
-0.44628 0.000376521162709748 -0.255780000000001 0.000315881285169185 -0.21686 0.206072854301235 -0.194839999999999 0.0651686972954674 -0.208220000000001 0.00021929849184392 0.374639999999999 0.000510129842672262
-0.41082 0.000457204269004682 -0.22257 0.00034459776563912 -0.18459 0.190380227650727 -0.16146 0.0793966724174043 -0.173430000000001 0.000246710803324416 0.410159999999999 0.000349036208144179
-0.37536 0.000457204269004693 -0.189360000000001 0.000229731843759407 -0.15232 0.167210699790103 -0.12808 0.0858535446614969 -0.138640000000001 0.00032894773776588 0.445679999999999 0.000295338329968152
-0.3399 0.000268943687649813 -0.15615 0.00034459776563912 -0.12005 0.151458967201176 -0.0946999999999996 0.0961388278821754 -0.103850000000001 0.00019188618036343 0.481199999999999 0.000483280903584248
-0.30444 0.000457204269004693 -0.122940000000001 0.000373314246109036 -0.0877799999999995 0.13018082936999 -0.0613199999999994 0.113566668894992 -0.0690600000000012 0.00010964924592196 0.516719999999999 0.000805468172640414
-0.26898 0.00021515495011985 -0.0897300000000003 0.000143582402349633 -0.0555099999999999 0.114310884904224 -0.0279399999999992 0.126423272920843 -0.0342700000000011 0.00035636004924637 0.552239999999999 0.000483280903584248
-0.23352 0.000349626793944766 -0.0565200000000008 0.000287164804699259 -0.0232399999999995 0.102696568004703 0.00544000000000011 0.141194082434981 0.000519999999998966 0.00021929849184392 0.587759999999999 0.000483280903584248
-0.19806 0.000376521162709738 -0.0233100000000004 0.00034459776563912 0.00903000000000009 0.0902843209365061 0.0388200000000003 0.156050602642628 0.0353099999999991 0.0002741231148049 0.623279999999999 0.0007786192335524
-0.162599999999999 0.000242049318884838 0.00989999999999913 0.000201015363289481 0.0413000000000006 0.074030187871016 0.0722000000000005 0.175078376600883 0.0700999999999992 0.00030153542628539 0.658799999999999 0.000751770294464386
-0.12714 0.000188260581354869 0.0431099999999995 8.61494414097776e-05 0.0735700000000001 0.0669670282298274 0.105580000000001 0.196648901133139 0.104889999999999 0.00024671080332441 0.694319999999999 0.000483280903584248
-0.0916799999999993 0.00013447184382491 0.0763199999999999 0.00025844832422934 0.105840000000001 0.058810408727873 0.138960000000001 0.216048088096591 0.139679999999999 0.000246710803324416 0.729839999999999 0.000644374538112331
-0.0562199999999997 0.000295838056414802 0.109529999999999 0.000315881285169185 0.13811 0.0476098333972882 0.17234 0.236361522457425 0.174469999999999 0.00024671080332441 0.765359999999999 0.000724921355376373
-0.0207600000000001 0.000295838056414794 0.14274 0.000201015363289487 0.17038 0.0409604153250401 0.20572 0.256017841501389 0.209259999999999 0.00030153542628539 0.800879999999999 0.000429583025408221
0.0147000000000004 0.000215154950119856 0.175949999999999 0.000229731843759407 0.20265 0.0344587620988442 0.239100000000001 0.283188131342681 0.244049999999999 0.00035636004924637 0.836399999999999 0.000617525599024317
0.05016 0.00021515495011985 0.20916 0.000229731843759413 0.23492 0.0297302870252455 0.272480000000001 0.30624430789571 0.278839999999999 0.00065789547553176 0.871919999999999 0.000859166050816442
0.0856200000000005 0.000295838056414802 0.242369999999999 0.000373314246109036 0.26719 0.0231399748914194 0.30586 0.327871972890296 0.313629999999999 0.00035636004924637 0.907439999999999 0.00056382772084829
0.12108 0.00021515495011985 0.27558 0.000459463687518826 0.29946 0.0219578561230193 0.33924 0.353299478630306 0.348419999999999 0.00032894773776588 0.942959999999999 0.0007786192335524
0.156540000000001 0.000215154950119856 0.308789999999999 0.000430747207048888 0.33173 0.0161063682194426 0.37262 0.389840804294883 0.383209999999999 0.00052083391812931 0.978479999999999 0.000617525599024317
0.192 0.000188260581354869 0.342 0.00051689664845868 0.364 0.014451401943683 0.406000000000001 0.414411203099838 0.417999999999999 0.000657895475531777 1.014 0.000805468172640414
0.227460000000001 0.00026894368764982 0.375209999999999 0.000373314246109036 0.39627 0.0111119164229549 0.439380000000001 0.439952989764534 0.452789999999998 0.00087719396737568 1.04952 0.000698072416288359
0.26292 0.000430309900239712 0.40842 0.000689195531278239 0.42854 0.00939784420877543 0.47276 0.475065803870672 0.487579999999999 0.00074013240997323 1.08504 0.000698072416288359
0.29838 0.000376521162709738 0.441629999999999 0.000459463687518814 0.46081 0.00851125513247609 0.50614 0.497664856724996 0.522369999999999 0.00063048316405127 1.12056 0.000751770294464386
0.33384 0.000295838056414802 0.474839999999999 0.000430747207048888 0.49308 0.00653120619540682 0.53952 0.523749477781884 0.557159999999999 0.00043859698368784 1.15608 0.00099341074625651
0.3693 0.000242049318884832 0.50805 0.00060304608986846 0.52535 0.00611746462646719 0.572900000000001 0.544977159540117 0.591949999999999 0.00093201859033666 1.1916 0.000698072416288359
0.40476 0.000376521162709748 0.541259999999999 0.00048818016798874 0.55762 0.00502400476569756 0.606280000000001 0.576061571051517 0.626739999999999 0.00087719396737568 1.22712 0.000671223477200345
0.44022 0.000430309900239701 0.57447 0.00051689664845868 0.58989 0.00363501521282833 0.63966 0.604860364069401 0.661529999999999 0.00115131708218058 1.26264 0.000456431964496235
0.475680000000001 0.000295838056414802 0.607679999999999 0.000603046089868443 0.62216 0.00339859145914835 0.67304 0.632859190614581 0.696319999999999 0.00101425552477813 1.29816 0.000805468172640414
0.51114 0.000484098637769663 0.64089 0.000631762570338386 0.654430000000001 0.00325082661309851 0.70642 0.651801253879331 0.731109999999999 0.000959430901817175 1.33368 0.000590676659936304
0.546600000000001 0.000753042325419495 0.674099999999999 0.000746628492218073 0.6867 0.00245289644442881 0.739800000000001 0.665600675533759 0.765899999999998 0.00150767713142695 1.3692 0.000751770294464386
0.58206 0.000484098637769675 0.70731 0.000717912011748166 0.718970000000001 0.00198004893706909 0.77318 0.682828524928378 0.800689999999999 0.00101425552477813 1.40472 0.000510129842672262
0.61752 0.000726147956654495 0.740519999999999 0.00048818016798874 0.75124 0.00171407221417917 0.80656 0.698913565076272 0.835479999999999 0.00194627411511479 1.44024 0.0007786192335524
0.65298 0.000672359219124549 0.77373 0.000775344972688019 0.783510000000001 0.00159586033733927 0.83994 0.708656013904748 0.870269999999999 0.00175438793475136 1.47576 0.000375885147232193
0.68844 0.000484098637769663 0.806939999999999 0.000804061453157924 0.81578 0.00100480095313954 0.873320000000001 0.722198303478641 0.905059999999999 0.00169956331179038 1.51128 0.000322187269056166
0.7239 0.000537887375299639 0.84015 0.000459463687518826 0.84805 0.00112301282997945 0.906700000000001 0.733340693634396 0.939849999999999 0.00304276657433439 1.5468 0.000483280903584248
0.75936 0.000779936694184458 0.873359999999999 0.000890210894567702 0.88032 0.00112301282997948 0.94008 0.739854706340806 0.974639999999999 0.00304276657433439 1.58232 0.000671223477200345
0.794820000000001 0.000699253587889531 0.906569999999999 0.000717912011748147 0.91259 0.00118211876839943 0.97346 0.736369138138243 1.00943 0.002960529639893 1.61784 0.000429583025408221
0.83028 0.000806831062949439 0.93978 0.000804061453157946 0.94486 0.000975247983929553 1.00684 0.739997557496649 1.04422 0.00386513591874909 1.65336 0.000375885147232193
0.865740000000001 0.000645464850359567 0.972989999999999 0.000717912011748147 0.97713 0.000797930168669612 1.04022 0.741626060673256 1.07901 0.0046600929516833 1.68888 0.00021479151270411
0.9012 0.000484098637769675 1.0062 0.000660479050808313 1.0094 0.000768377199459647 1.0736 0.734512073112307 1.1138 0.00529057611573457 1.7244 0.000322187269056166
0.93666 0.000591676112829589 1.03941 0.000861494414097776 1.04167 0.000709271261039655 1.10698 0.723141121107204 1.14859 0.00583882234534437 1.75992 0.000456431964496235
0.97212 0.000941302906774369 1.07262 0.000775344972688019 1.07394 0.000797930168669634 1.14036 0.711198764478749 1.18338 0.0079495703293421 1.79544 0.000483280903584248
1.00758 0.000887514169244383 1.10583 0.000861494414097776 1.10621 0.000768377199459626 1.17374 0.684742730416671 1.21817 0.00879935198523729 1.83096 0.000322187269056166
1.04304 0.000645464850359567 1.13904 0.000890210894567726 1.13848 0.000709271261039675 1.20712 0.67588595875442 1.25296 0.00945724746076905 1.86648 0.000375885147232193
1.0785 0.000995091644304333 1.17225 0.000402030726578962 1.17075 0.000797930168669612 1.2405 0.660800876697442 1.28775 0.0107456261003521 1.902 0.000241640451792124
1.11396 0.00110266911936423 1.20546 0.000689195531278239 1.20302 0.000709271261039675 1.27388 0.638544666617123 1.32254 0.0126644879039867 1.93752 0.000295338329968152
1.14942 0.000726147956654495 1.23867 0.000689195531278221 1.23529 0.000679718291829669 1.30726 0.610345848453763 1.35733 0.0157894914127622 1.97304 0.000349036208144179
1.18488 0.000753042325419514 1.27188 0.000689195531278239 1.26756 0.000591059384199729 1.34064 0.594260808305868 1.39212 0.0194079165281869 2.00856 0.000295338329968152
1.22034 0.000860619800479401 1.30509 0.00048818016798874 1.29983 0.000857036107089583 1.37402 0.56929042626457 1.42691 0.0211348921514573 2.04408 0.000322187269056166
1.2558 0.000591676112829589 1.3383 0.000574329609398517 1.3321 0.00050240047656977 1.4074 0.533234794529843 1.4617 0.0237938863650659 2.0796 0.000349036208144179
1.29126 0.000672359219124532 1.37151 0.000631762570338386 1.36437 0.000620612353409698 1.44078 0.514806995426127 1.49649 0.029385997907086 2.11512 0.000322187269056166
1.32672 0.000726147956654531 1.40472 0.000804061453157924 1.39664 0.000472847507359783 1.47416 0.484465409925126 1.53128 0.0324013521699384 2.15064 0.000429583025408221
1.36218 0.000699253587889514 1.43793 0.00060304608986846 1.42891 0.000354635630519828 1.50754 0.458752201873429 1.56607 0.0365406112034941 2.18616 0.000483280903584248
1.39764 0.000403415531474719 1.47114 0.000603046089868443 1.46118 0.000620612353409715 1.54092 0.428067773598417 1.60086 0.0444627692213537 2.22168 0.000295338329968152
1.4331 0.000537887375299626 1.50435 0.000373314246109046 1.49345 0.000561506414989742 1.5743 0.40706865368952 1.63565 0.0496162837796882 2.2572 0.000429583025408221
1.46856 0.000591676112829618 1.53756 0.00048818016798874 1.52572 0.000679718291829669 1.60768 0.379555521074205 1.67044 0.056359712403886 2.29272 0.000268489390880138
1.50402 0.000430309900239701 1.57077 0.000373314246109046 1.55799 0.000591059384199729 1.64106 0.349756769965406 1.70523 0.0639255103725043 2.32824 0.000536978781760276
1.53948 0.000349626793944757 1.60398 0.000689195531278221 1.59026 0.000443294538149784 1.67444 0.323186454978653 1.74002 0.0775768414897887 2.36376 0.000590676659936304
1.57494 0.00040341553147474 1.63719 0.000373314246109046 1.62253 0.000354635630519837 1.70782 0.296473288836058 1.77481 0.0823191713759094 2.39928 0.000456431964496235
1.6104 0.000403415531474719 1.6704 0.000287164804699266 1.6548 0.000177317815259914 1.7412 0.274817053610303 1.8096 0.0939694037551221 2.4348 0.000536978781760276
1.64586 0.000322732425179776 1.70361 0.000201015363289481 1.68707 0.000472847507359783 1.77458 0.252275141218315 1.84439 0.105756697691728 2.47032 0.000724921355376373
1.68132 0.000349626793944757 1.73682 0.000603046089868443 1.71934 0.000295529692099856 1.80796 0.230676046454878 1.87918 0.118585659464603 2.50584 0.000966561807168497
1.71678 0.000349626793944774 1.77003 0.000258448324229333 1.75161 0.000354635630519837 1.84134 0.200905865577259 1.91397 0.133607606155905 2.54136 0.00104710862443254
1.75224 0.000349626793944757 1.80324 0.000516896648458666 1.78388 0.000295529692099856 1.87472 0.185049387278702 1.94876 0.144846653862913 2.57688 0.00120820225896062
1.7877 0.000430309900239701 1.83645 0.000258448324229347 1.81615 0.000384188599729824 1.9081 0.168364372276278 1.98355 0.159073643521279 2.6124 0.00134244695440069
1.82316 0.000295838056414809 1.86966 0.000258448324229333 1.84842 0.000236423753679885 1.94148 0.154822082702384 2.01834 0.179139455525007 2.64792 0.00139614483257672
1.85862 0.000403415531474719 1.90287 0.000430747207048888 1.88069 0.000236423753679892 1.97486 0.134108665105177 2.05313 0.197697590397299 2.68344 0.00163778528436884
1.89408 0.000376521162709738 1.93608 0.000287164804699259 1.91296 0.000265976722889871 2.00824 0.120652086224796 2.08792 0.216310549892541 2.71896 0.00177202997980891
1.92954 0.000161366212589888 1.96929 0.000172298882819564 1.94523 0.000502400476569756 2.04162 0.10525273162494 2.12271 0.236129651092947 2.75448 0.00244325345700926
1.965 0.000188260581354879 2.0025 0.000287164804699259 1.9775 0.000354635630519847 2.075 0.0960245469575037 2.1575 0.248081418898428 2.79 0.0033024195078257
2.00046 0.000295838056414794 2.03571 0.000344597765639111 2.00977 0.000443294538149784 2.10838 0.083567926168015 2.19229 0.273876404001583 2.82552 0.00314132587329761
2.03592 0.000188260581354869 2.06892 0.000287164804699259 2.04204 0.000295529692099856 2.14176 0.0726826680927928 2.22708 0.294490462234897 2.86104 0.00346351314235378
2.07138 0.000484098637769663 2.10213 0.000201015363289492 2.07431 0.000325082661309842 2.17514 0.062454525334455 2.26187 0.323328213912388 2.89656 0.00418843449773015
2.10684 0.000161366212589896 2.13534 0.000258448324229333 2.10658 0.000295529692099873 2.20852 0.0543405796825833 2.29666 0.345587010834529 2.93208 0.00437637707134625
2.1423 0.000349626793944757 2.16855 0.000201015363289481 2.13885 0.000147764846049928 2.2419 0.0489693762228983 2.33145 0.363514662542787 2.9676 0.0052623920612507
2.17776 0.000268943687649813 2.20176 0.000143582402349629 2.17112 0.000384188599729813 2.27528 0.0438553048437275 2.36624 0.391749343367693 3.00312 0.00655114113747537
2.21322 0.000268943687649826 2.23497 0.000344597765639111 2.20339 0.00032508266130986 2.30866 0.0349128224879688 2.40103 0.415488405109776 3.03864 0.00690017734561955
2.24868 0.000134471843824906 2.26818 0.000315881285169202 2.23566 0.000384188599729813 2.34204 0.0288559334802376 2.43582 0.439693476147071 3.07416 0.00754455188373188
2.28414 0.000403415531474719 2.30139 0.000430747207048888 2.26793 0.000650165322619684 2.37542 0.0261131912880553 2.47061 0.456223099969783 3.10968 0.0101220500361812
2.3196 0.000430309900239701 2.3346 0.000258448324229333 2.3002 0.000384188599729813 2.4088 0.0215705245322569 2.5054 0.481853611204066 3.1452 0.0103099926097973
2.35506 0.000457204269004705 2.36781 0.000402030726578962 2.33247 0.000384188599729834 2.44218 0.0194277571946154 2.54019 0.504112408126198 3.18072 0.0144715781684394
2.39052 0.000591676112829589 2.40102 0.000459463687518839 2.36474 0.000354635630519828 2.47556 0.0157993378362085 2.57498 0.531332833426351 3.21624 0.0147669164984076
2.42598 0.000403415531474719 2.43423 0.000373314246109036 2.39701 0.000443294538149784 2.50894 0.0131708765687025 2.60977 0.546025832379866 3.25176 0.0169953784427127
2.46144 0.000376521162709738 2.46744 0.00048818016798874 2.42928 0.000443294538149784 2.54232 0.010742406919375 2.64456 0.568723226285741 3.28728 0.0188748041788737
2.4969 0.000537887375299653 2.50065 0.000516896648458666 2.46155 0.000413741568939822 2.5757 0.00908533351159958 2.67935 0.584759428501828 3.3228 0.0236270663974521
2.53236 0.000403415531474719 2.53386 0.000689195531278258 2.49382 0.000679718291829669 2.60908 0.00894248235575682 2.71414 0.607045637735436 3.35832 0.0264462050016936
2.56782 0.000537887375299626 2.56707 0.000689195531278221 2.52609 0.000502400476569756 2.64246 0.00702827686746345 2.74893 0.625274824869993 3.39384 0.0289968542150549
2.60328 0.000537887375299653 2.60028 0.000459463687518814 2.55836 0.000591059384199713 2.67584 0.00565690577137332 2.78372 0.638323085134674 3.42936 0.0337759653727214
2.63874 0.000779936694184458 2.63349 0.000775344972687999 2.59063 0.000531953445779771 2.70922 0.00471408814281085 2.81851 0.647944806464359 3.46488 0.0413205172564532
2.6742 0.000699253587889514 2.6667 0.000804061453157924 2.6229 0.000857036107089583 2.7426 0.00388555143892309 2.8533 0.652495250170087 3.5004 0.0445155410079269
2.70966 0.000537887375299626 2.69991 0.000689195531278258 2.65517 0.000384188599729813 2.77598 0.00348556820256336 2.88809 0.663240876270473 3.53592 0.0488382202010971
2.74512 0.000457204269004705 2.73312 0.000603046089868443 2.68744 0.000679718291829669 2.80936 0.00288559334802361 2.92288 0.668147680025446 3.57144 0.0566512614757091
2.78058 0.000457204269004682 2.76633 0.000689195531278221 2.71971 0.000502400476569783 2.84274 0.00265703149867535 2.95767 0.672149877501632 3.60696 0.0636856835167687
2.81604 0.000779936694184458 2.79954 0.000459463687518814 2.75198 0.000679718291829669 2.87612 0.00168564363894458 2.99246 0.666585178271093 3.64248 0.071982005694965
2.8515 0.000887514169244427 2.83275 0.00066047905080833 2.78425 0.000738824230249641 2.9095 0.0023713291869897 3.02725 0.674726634780764 3.678 0.0812448896803298
2.88696 0.000968197275539327 2.86596 0.000689195531278221 2.81652 0.000620612353409698 2.94288 0.00165707340777602 3.06204 0.661513900647202 3.71352 0.0899439459448462
2.92242 0.000914408538009364 2.89917 0.000689195531278221 2.84879 0.000561506414989758 2.97626 0.00134280086492188 3.09683 0.664858202647788 3.74904 0.0986430022093627
2.95788 0.000726147956654495 2.93238 0.000631762570338369 2.88106 0.000886589076299569 3.00964 0.00171421387011313 3.13162 0.649342834349864 3.78456 0.109946405565417
2.99334 0.000726147956654531 2.96559 0.00066047905080833 2.91333 0.000768377199459626 3.04302 0.00157136271427037 3.16641 0.644737566021108 3.82008 0.119987908784334
3.0288 0.000591676112829589 2.9988 0.00083277793362785 2.9456 0.000768377199459669 3.0764 0.000857106935056518 3.2012 0.621546750508646 3.8556 0.136607402079814
3.06426 0.000968197275539327 3.03201 0.000660479050808295 2.97787 0.000709271261039655 3.10978 0.00102852832206788 3.23599 0.613103758572655 3.89112 0.145064817892539
3.09972 0.000457204269004682 3.06522 0.000603046089868443 3.01014 0.000679718291829669 3.14316 0.000857106935056518 3.27078 0.602495194029674 3.92664 0.162355534665219
3.13518 0.000645464850359583 3.09843 0.000689195531278221 3.04241 0.000738824230249641 3.17654 0.000514264161033938 3.30557 0.577577402893939 3.96216 0.173846880594889
3.17064 0.000510993006534645 3.13164 0.000603046089868476 3.07468 0.000797930168669656 3.20992 0.000771396241550907 3.34036 0.559074092644579 3.99768 0.191379237819362
3.2061 0.000564781744064607 3.16485 0.000804061453157924 3.10695 0.000709271261039655 3.2433 0.000914247397393619 3.37515 0.540543370083796 4.0332 0.208938443982923
3.24156 0.000779936694184497 3.19806 0.000861494414097776 3.13922 0.00047284750735977 3.27668 0.000828536703888012 3.40994 0.508306491782713 4.06872 0.228538169517173
3.27702 0.00061857048159457 3.23127 0.000631762570338369 3.17149 0.000738824230249641 3.31006 0.000428553467528259 3.44473 0.494572923731013 4.10424 0.243895762675517
3.31248 0.000457204269004682 3.26448 0.000516896648458693 3.20376 0.000472847507359796 3.34344 0.000457123698696834 3.47952 0.471190222038131 4.13976 0.260998536874582
3.34794 0.000753042325419476 3.29769 0.000315881285169185 3.23603 0.000591059384199713 3.37682 0.000714255779213803 3.51431 0.444490630656157 4.17528 0.279094721819903
3.3834 0.000457204269004705 3.3309 0.000574329609398517 3.2683 0.000797930168669612 3.4102 0.000628545085708113 3.5491 0.427686883718616 4.2108 0.296519683288024
3.41886 0.000537887375299626 3.36411 0.000603046089868443 3.30057 0.000561506414989727 3.44358 0.000685685548045251 3.58389 0.402440144845064 4.24632 0.315958315187746
3.45432 0.000753042325419476 3.39732 0.000488180167988766 3.33284 0.000502400476569783 3.47696 0.00045712369869681 3.61868 0.372834848446154 4.28184 0.339531683707022
3.48978 0.000430309900239722 3.43053 0.00048818016798874 3.36511 0.000502400476569756 3.51034 0.00054283439220249 3.65347 0.351727368606158 4.31736 0.36160151163737
3.52524 0.000699253587889514 3.46374 0.000516896648458666 3.39738 0.000679718291829669 3.54372 0.00054283439220249 3.68826 0.328289842290357 4.35288 0.383805584263157
3.5607 0.000457204269004682 3.49695 0.000746628492218073 3.42965 0.000620612353409698 3.5771 0.000371413005191158 3.72305 0.303454288089017 4.3884 0.401982316025743
3.59616 0.000430309900239701 3.53016 0.000516896648458666 3.46192 0.000443294538149809 3.61048 0.000314272542854073 3.75784 0.281250315789835 4.42392 0.427005527255771
3.63162 0.000349626793944774 3.56337 0.000344597765639129 3.49419 0.000738824230249641 3.64386 0.000399983236359709 3.79263 0.264693279655605 4.45944 0.443195437525844
3.66708 0.000457204269004682 3.59658 0.000574329609398517 3.52646 0.000502400476569756 3.67724 0.000428553467528282 3.82742 0.242132947307174 4.49496 0.471010938421026
3.70254 0.000376521162709738 3.62979 0.000430747207048888 3.55873 0.00032508266130986 3.71062 0.000428553467528282 3.86221 0.222533144598624 4.53048 0.482206946020728
3.738 0.00061857048159457 3.663 0.000631762570338369 3.591 0.000295529692099856 3.744 0.000285702311685506 3.897 0.203783123545958 4.566 0.493644594072222
3.77346 0.000430309900239722 3.69621 0.000315881285169202 3.62327 0.000325082661309842 3.77738 0.000285702311685521 3.93179 0.186403718067337 4.60152 0.512197210982039
3.80892 0.000268943687649813 3.72942 0.000315881285169185 3.65554 0.000325082661309842 3.81076 0.000342842774022607 3.96658 0.16973703268719 4.63704 0.523849650546237
3.84438 0.000295838056414794 3.76263 0.000430747207048888 3.68781 0.000443294538149809 3.84414 0.000314272542854073 4.00137 0.154139427454799 4.67256 0.5519336408323
3.87984 0.000161366212589896 3.79584 0.000516896648458666 3.72008 0.000354635630519828 3.87752 0.000428553467528282 4.03616 0.138651471468315 4.70808 0.566244125366211
3.9153 0.000295838056414794 3.82905 0.000430747207048911 3.75235 0.00047284750735977 3.9109 0.000285702311685506 4.07095 0.123053866235923 4.7436 0.575802347681544
3.95076 0.000268943687649813 3.86226 0.000430747207048888 3.78462 0.000384188599729813 3.94428 0.000285702311685521 4.10574 0.114802760480289 4.77912 0.584447706067884
3.98622 0.000268943687649813 3.89547 0.000459463687518814 3.81689 0.000354635630519847 3.97766 0.00048569392986536 4.14053 0.0989036198216105 4.81464 0.600422824825253
4.02168 0.000430309900239722 3.92868 0.000258448324229333 3.84916 0.000354635630519828 4.01104 0.000371413005191178 4.17532 0.0877193967375703 4.85016 0.596529728657491
4.05714 0.000188260581354869 3.96189 0.000459463687518814 3.88143 0.000413741568939799 4.04442 0.000228561849348417 4.21011 0.0756579796861505 4.88568 0.608638600186185
4.0926 0.000188260581354869 3.9951 0.000373314246109056 3.9137 0.000354635630519828 4.0778 0.000285702311685506 4.2449 0.0690790249308366 4.9212 0.609981047140585
4.12806 0.000268943687649826 4.02831 0.000603046089868443 3.94597 0.000413741568939822 4.11118 0.000142851155842761 4.27969 0.0622807716836717 4.95672 0.619539269455918
4.16352 0.000430309900239701 4.06152 0.000287164804699259 3.97824 0.00047284750735977 4.14456 0.000371413005191178 4.31448 0.0549342722069034 4.99224 0.615216590262748
4.19898 0.000376521162709738 4.09473 0.000229731843759407 4.01051 0.000265976722889871 4.17794 0.000371413005191158 4.34927 0.0466009295168318 5.02776 0.618519009770574
4.23444 0.000564781744064607 4.12794 0.000287164804699274 4.04278 0.00047284750735977 4.21132 0.000571404623371043 4.38406 0.0397478516467115 5.06328 0.608289563978041
4.2699 0.000430309900239722 4.16115 0.000430747207048888 4.07505 0.000295529692099873 4.2447 0.000428553467528259 4.41885 0.0356360049246379 5.0988 0.609954198201497
4.30536 0.000564781744064607 4.19436 0.000258448324229333 4.10732 0.000265976722889871 4.27808 0.000428553467528282 4.45364 0.0316338074484847 5.13432 0.597013009561075
4.34082 0.000457204269004682 4.22757 0.000402030726578962 4.13959 0.000206870784469899 4.31146 0.000371413005191178 4.48843 0.0260416959064662 5.16984 0.588260255418382
4.37628 0.000322732425179776 4.26078 0.000430747207048911 4.17186 0.000443294538149784 4.34484 0.000399983236359709 4.52322 0.023190815512494 5.20536 0.580151875813802
4.41174 0.000537887375299653 4.29399 0.000574329609398517 4.20413 0.000295529692099873 4.37822 0.000314272542854073 4.55801 0.0201206366266802 5.24088 0.573547036798151
4.4472 0.000430309900239701 4.3272 0.000373314246109036 4.2364 0.000325082661309842 4.4116 0.000542834392202462 4.5928 0.0173245808556692 5.2764 0.56057899921864
4.48266 0.000564781744064607 4.36041 0.000172298882819555 4.26867 0.000620612353409698 4.44498 0.00039998323635973 4.62759 0.0159813775931261 5.31192 0.540254352329014
4.51812 0.000430309900239722 4.39362 0.000402030726578962 4.30094 0.00032508266130986 4.47836 0.000257132080516969 4.66238 0.0114583461988445 5.34744 0.519097388327659
4.55358 0.000591676112829589 4.42683 0.000459463687518839 4.33321 0.000561506414989727 4.51174 0.000685685548045215 4.69717 0.0108552753462743 5.38296 0.514318277169992
4.58904 0.000376521162709738 4.46004 0.000229731843759407 4.36548 0.000384188599729813 4.54512 0.000485693929865386 4.73196 0.00896382585412046 5.41848 0.486717567787514
4.6245 0.000349626793944757 4.49325 0.000603046089868443 4.39775 0.000354635630519828 4.5785 0.000599974854539563 4.76675 0.00808663188674434 5.454 0.472756119461747
4.65996 0.00040341553147474 4.52646 0.000861494414097776 4.43002 0.000354635630519847 4.61188 0.000657115316876699 4.80154 0.00701755173900562 5.48952 0.45055204683596
4.69542 0.000806831062949439 4.55967 0.000373314246109056 4.46229 0.000620612353409698 4.64526 0.00039998323635973 4.83633 0.0058936469683052 5.52504 0.430898623423533
4.73088 0.000672359219124532 4.59288 0.000430747207048888 4.49456 0.000650165322619684 4.67864 0.000685685548045215 4.87112 0.00476974219760538 5.56056 0.412882985295476
4.76634 0.000591676112829618 4.62609 0.000373314246109036 4.52683 0.000561506414989727 4.71202 0.000457123698696834 4.90591 0.00386513591874899 5.59608 0.388584695420824
4.8018 0.00061857048159457 4.6593 0.000631762570338369 4.5591 0.000502400476569783 4.7454 0.000714255779213765 4.9407 0.00337171431210036 5.6316 0.372206842577135
4.83726 0.000726147956654495 4.69251 0.000402030726578984 4.59137 0.000384188599729813 4.77878 0.000457123698696834 4.97549 0.00279605577100991 5.66712 0.348633474057859
4.87272 0.000564781744064607 4.72572 0.000430747207048888 4.62364 0.000413741568939799 4.81216 0.000571404623371043 5.01028 0.00211074798399778 5.70264 0.329866065635338
4.90818 0.000591676112829618 4.75893 0.000660479050808295 4.65591 0.000354635630519828 4.84554 0.000742826010382316 5.04507 0.00227522185288073 5.73816 0.309058137842127
4.94364 0.000645464850359551 4.79214 0.000574329609398517 4.68818 0.000531953445779771 4.87892 0.000685685548045251 5.07986 0.0023026341643611 5.77368 0.292035910460326
4.9791 0.000484098637769663 4.82535 0.000516896648458666 4.72045 0.000768377199459626 4.9123 0.000771396241550866 5.11465 0.00139802788550503 5.8092 0.271872357205228
5.01456 0.000510993006534645 4.85856 0.00077534497268804 4.75272 0.00047284750735977 4.94568 0.000485693929865386 5.14944 0.0015350894429074 5.84472 0.25291700620909
5.05002 0.000591676112829618 4.89177 0.000631762570338369 4.78499 0.000561506414989727 4.97906 0.000914247397393668 5.18423 0.00161732637734895 5.88024 0.231894286903175
5.08548 0.000726147956654495 4.92498 0.000918927375037628 4.81726 0.000620612353409732 5.01244 0.000514264161033911 5.21902 0.00112390477070006 5.91576 0.215113699973167
5.12094 0.000699253587889514 4.95819 0.000545613128928592 4.84953 0.000679718291829669 5.04582 0.000828536703888012 5.25381 0.000959430901817175 5.95128 0.19857475349495
5.1564 0.000591676112829618 4.9914 0.000832777933627895 4.8818 0.000768377199459626 5.0792 0.00048569392986536 5.2886 0.00109649245921957 5.9868 0.182170051712174
5.19186 0.00061857048159457 5.02461 0.000516896648458666 4.91407 0.000679718291829707 5.11258 0.000914247397393668 5.32339 0.000657895475531777 6.02232 0.166839307492918
5.22732 0.000672359219124532 5.05782 0.000373314246109036 4.94634 0.000531953445779741 5.14596 0.000714255779213803 5.35818 0.00079495703293423 6.05784 0.153737025217967
5.26278 0.000457204269004682 5.09103 0.000631762570338369 4.97861 0.000650165322619684 5.17934 0.000428553467528259 5.39297 0.000630483164051254 6.09336 0.139856123709464
5.29824 0.000591676112829618 5.12424 0.000603046089868476 5.01088 0.000502400476569756 5.21272 0.000657115316876699 5.42776 0.000246710803324416 6.12888 0.124015249647536
5.3337 0.000484098637769663 5.15745 0.000689195531278221 5.04315 0.000502400476569783 5.2461 0.000542834392202462 5.46255 0.000740132409973211 6.1644 0.114940308235787
5.36916 0.000430309900239701 5.19066 0.000574329609398517 5.07542 0.000738824230249641 5.27948 0.000714255779213803 5.49734 0.000301535426285398 6.19992 0.105247841225014
5.40462 0.000645464850359583 5.22387 0.000459463687518814 5.10769 0.000591059384199713 5.31286 0.000571404623371043 5.53213 0.000493421606648808 6.23544 0.0930852718181438
5.44008 0.000322732425179776 5.25708 0.000631762570338369 5.13996 0.000738824230249641 5.34624 0.000399983236359709 5.56692 0.000328947737765888 6.27096 0.0806542130203935
5.47554 0.000349626793944757 5.29029 0.000746628492218113 5.17223 0.000620612353409732 5.37962 0.000657115316876699 5.60171 0.000630483164051286 6.30648 0.0752307273246147
5.511 0.000457204269004682 5.3235 0.000603046089868443 5.2045 0.000650165322619684 5.413 0.000599974854539595 5.6365 0.000438596983687829 6.342 0.0671760455982105
5.54646 0.000484098637769688 5.35671 0.000545613128928592 5.23677 0.000443294538149784 5.44638 0.000599974854539563 5.67129 0.000246710803324416 6.37752 0.0596851915926547
5.58192 0.00021515495011985 5.38992 0.000603046089868443 5.26904 0.000679718291829669 5.47976 0.000314272542854073 5.70608 0.00038377236072685 6.41304 0.0526507695515951
5.61738 0.000510993006534645 5.42313 0.000459463687518839 5.30131 0.000561506414989758 5.51314 0.000371413005191158 5.74087 0.000274123114804907 6.44856 0.0457505922059755
5.65284 0.000376521162709738 5.45634 0.000574329609398517 5.33358 0.000561506414989727 5.54652 0.000428553467528282 5.77566 0.000356360049246361 6.48408 0.0398706745457005
5.6883 0.00040341553147474 5.48955 0.000287164804699259 5.36585 0.000650165322619684 5.5799 0.000342842774022626 5.81045 0.000274123114804907 6.5196 0.0382328892613316
5.72376 0.000295838056414794 5.52276 0.000516896648458666 5.39812 0.000384188599729813 5.61328 0.00048569392986536 5.84524 0.000164473868882936 6.55512 0.0324872162964967
5.75922 0.000188260581354869 5.55597 0.000430747207048911 5.43039 0.000591059384199745 5.64666 0.00054283439220249 5.88003 0.000164473868882944 6.59064 0.0276275583215662
5.79468 0.00040341553147474 5.58918 0.000516896648458666 5.46266 0.000384188599729813 5.68004 0.000399983236359709 5.91482 0.000219298491843926 6.62616 0.0245130813873566
5.83014 0.000242049318884832 5.62239 0.000631762570338369 5.49493 0.000354635630519828 5.71342 0.000257132080516969 5.94961 8.22369344414679e-05 6.66168 0.0203783447678025
5.8656 0.000188260581354869 5.6556 0.00048818016798874 5.5272 0.000679718291829669 5.7468 0.000199991618179865 5.9844 0.000137061557402454 6.6972 0.017532357224473
5.90106 0.000295838056414794 5.68881 0.000258448324229333 5.55947 0.000413741568939822 5.78018 0.000399983236359709 6.01919 0.000301535426285382 6.73272 0.0140419951430312
5.93652 0.000268943687649826 5.72202 0.000287164804699274 5.59174 0.00047284750735977 5.81356 0.000199991618179865 6.05398 0.000109649245921963 6.76824 0.0138272036303271
5.97198 5.37887375299626e-05 5.75523 0.000402030726578962 5.62401 0.000265976722889871 5.84694 0.000428553467528259 6.08877 0.000109649245921957 6.80376 0.011652439564198
6.00744 0.000107577475059925 5.78844 0.000229731843759407 5.65628 0.000295529692099873 5.88032 0.000114280924674209 6.12356 0.000219298491843926 6.83928 0.00891384777722058
6.0429 0.000161366212589896 5.82165 0.000287164804699259 5.68855 0.000354635630519828 5.9137 0.000228561849348417 6.15835 0.000164473868882936 6.8748 0.00883330095995654
6.07836 8.06831062949439e-05 5.85486 0.000201015363289492 5.72082 0.000265976722889871 5.94708 0.000228561849348405 6.19314 0.000137061557402454 6.91032 0.00703442204105962
6.11382 8.06831062949439e-05 5.88807 5.74329609398518e-05 5.75309 0.000443294538149784 5.98046 0.000171421387011313 6.22793 0.000137061557402454 6.94584 0.00620210492933119
6.14928 0.000107577475059925 5.92128 0.000315881285169185 5.78536 0.000206870784469911 6.01384 0.000171421387011304 6.26272 0.000109649245921957 6.98136 0.00536978781760276
6.18474 0.000188260581354879 5.95449 0.000172298882819555 5.81763 0.000295529692099856 6.04722 0.000142851155842761 6.29751 0.000109649245921963 7.01688 0.00426898131499419
6.2202 0.000188260581354869 5.9877 5.74329609398548e-05 5.8499 0.000384188599729813 6.0806 0.000199991618179865 6.3323 0.000109649245921957 7.0524 0.00424213237590618
6.25566 8.06831062949439e-05 6.02091 0.000201015363289481 5.88217 0.000147764846049928 6.11398 0.000142851155842753 6.36709 0 7.08792 0.0033024195078257
6.29112 0.000161366212589888 6.05412 8.61494414097776e-05 5.91444 0.000206870784469911 6.14736 2.85702311685521e-05 6.40188 5.48246229609786e-05 7.12344 0.00273859178697741
6.32658 8.06831062949479e-05 6.08733 0.000143582402349629 5.94671 0.000325082661309842 6.18074 0.000142851155842753 6.43667 2.74123114804907e-05 7.15896 0.0021479151270411
6.36204 8.06831062949439e-05 6.12054 8.61494414097776e-05 5.97898 0.000177317815259914 6.21412 8.57106935056564e-05 6.47146 5.48246229609786e-05 7.19448 0.00182572785798494
6.3975 0.000107577475059925 6.15375 0.000172298882819564 6.01125 0.000206870784469899 6.2475 8.57106935056564e-05 6.50625 5.48246229609814e-05 7.23 0.00144984271075275
6.43296 8.06831062949479e-05 6.18696 5.74329609398518e-05 6.04352 2.95529692099873e-05 6.28088 8.57106935056518e-05 6.54104 2.74123114804907e-05 7.26552 0.00107395756352055
6.46842 2.68943687649813e-05 6.22017 0.000114865921879704 6.07579 0.000236423753679885 6.31426 8.57106935056564e-05 6.57583 2.74123114804893e-05 7.30104 0.00104710862443254
6.50388 5.37887375299626e-05 6.25338 2.87164804699259e-05 6.10806 0.000118211876839943 6.34764 2.85702311685506e-05 6.61062 5.48246229609814e-05 7.33656 0.00056382772084829
6.53934 5.37887375299626e-05 6.28659 2.87164804699274e-05 6.14033 0 6.38102 0 6.64541 0 7.37208 0.00056382772084829
6.5748 8.06831062949479e-05 6.3198 2.87164804699259e-05 6.1726 5.91059384199745e-05 6.4144 8.57106935056564e-05 6.6802 0 7.4076 0.000590676659936304
6.61026 2.68943687649813e-05 6.35301 0.000114865921879704 6.20487 2.95529692099856e-05 6.44778 0 6.71499 0 7.44312 0.00056382772084829
6.64572 0 6.38622 8.61494414097776e-05 6.23714 8.86589076299569e-05 6.48116 0 6.74978 2.74123114804907e-05 7.47864 0.000590676659936304
6.68118 0 6.41943 5.74329609398518e-05 6.26941 8.86589076299569e-05 6.51454 5.71404623371012e-05 6.78457 2.74123114804893e-05 7.51416 0.000295338329968152
6.71664 8.06831062949479e-05 6.45264 0.00011486592187971 6.30168 5.91059384199745e-05 6.54792 5.71404623371043e-05 6.81936 0 7.54968 0.000349036208144179
6.7521 0 6.48585 2.87164804699259e-05 6.33395 8.86589076299569e-05 6.5813 0.000114280924674209 6.85415 0 7.5852 0.000268489390880138
6.78756 2.68943687649813e-05 6.51906 5.74329609398518e-05 6.36622 0.000118211876839943 6.61468 0 6.88894 0 7.62072 0.000134244695440069
6.82302 0 6.55227 0 6.39849 0 6.64806 2.85702311685521e-05 6.92373 0 7.65624 0.000107395756352055
6.85848 0 6.58548 0 6.43076 2.95529692099856e-05 6.68144 0 6.95852 0 7.69176 8.05468172640414e-05
6.89394 0 6.61869 5.74329609398518e-05 6.46303 2.95529692099856e-05 6.71482 0 6.99331 0 7.72728 2.68489390880138e-05
6.9294 0 6.6519 2.87164804699259e-05 6.4953 0 6.7482 0 7.0281 0 7.7628 8.05468172640414e-05
6.96486 0 6.68511 0 6.52757 5.91059384199745e-05 6.78158 0 7.06289 0 7.79832 2.68489390880138e-05
7.00032 2.68943687649813e-05 6.71832 0 6.55984 0 6.81496 2.85702311685521e-05 7.09768 0 7.83384 2.68489390880138e-05
7.03578 0 6.75153 2.87164804699259e-05 6.59211 0 6.84834 2.85702311685521e-05 7.13247 0 7.86936 0
7.07124 0 6.78474 0 6.62438 0 6.88172 0 7.16726 0 7.90488 2.68489390880138e-05
7.1067 0 6.81795 0 6.65665 2.95529692099873e-05 6.9151 2.85702311685521e-05 7.20205 0 7.9404 2.68489390880138e-05
7.14216 0 6.85116 8.61494414097776e-05 6.68892 2.95529692099856e-05 6.94848 2.85702311685506e-05 7.23684 0 7.97592 2.68489390880138e-05
7.17762 0 6.88437 2.87164804699274e-05 6.72119 0 6.98186 0 7.27163 0 8.01144 0
7.21308 0 6.91758 0 6.75346 2.95529692099856e-05 7.01524 0 7.30642 0 8.04696 0
7.24854 2.68943687649813e-05 6.95079 2.87164804699259e-05 6.78573 2.95529692099873e-05 7.04862 2.85702311685506e-05 7.34121 2.74123114804893e-05 8.08248 2.68489390880138e-05


==> FigTikz/data_txt/histogram_rx_symbols_4a.txt <==
-6.93 1.3413140877725e-05 -6.3 1.43409671640037e-05 -6.12 1.47399430665571e-05 -6.3 1.42552214709454e-05 -6.54 1.37022171897449e-05 -6.09 2.68262817554499e-05
-6.8589 0 -6.2335 0 -6.0553 1.47399430665571e-05 -6.2331 1.42552214709455e-05 -6.4704 0 -6.0189 2.68262817554503e-05
-6.7878 0 -6.167 4.30229014920116e-05 -5.9906 4.4219829199672e-05 -6.1662 2.85104429418907e-05 -6.4008 0 -5.9478 8.04788452663498e-05
-6.7167 8.04788452663508e-05 -6.1005 2.86819343280073e-05 -5.9259 0.000117919544532457 -6.0993 0 -6.3312 0 -5.8767 8.04788452663508e-05
-6.6456 0.000187783972288149 -6.034 2.86819343280073e-05 -5.8612 0.0001031796014659 -6.0324 4.27656644128361e-05 -6.2616 0 -5.8056 9.38919861440747e-05
-6.5745 0.000402394226331754 -5.9675 8.60458029840231e-05 -5.7965 0.000162139373732129 -5.9655 8.55313288256733e-05 -6.192 0 -5.7345 0.000241436535799052
-6.5034 0.000630417621253073 -5.901 8.60458029840231e-05 -5.7318 0.000250579032131471 -5.8986 4.27656644128361e-05 -6.1224 2.74044343794898e-05 -5.6634 0.000295089099309949
-6.4323 0.00146203235567202 -5.8345 0.000129068704476033 -5.6671 0.00022109914599836 -5.8317 8.55313288256733e-05 -6.0528 0 -5.5923 0.000308502240187674
-6.3612 0.00284358586607773 -5.768 0.000301160310444077 -5.6024 0.000368498576663929 -5.7648 0.000156807436180399 -5.9832 1.37022171897449e-05 -5.5212 0.000482873071598105
-6.2901 0.00500310154739141 -5.7015 0.000286819343280077 -5.5377 0.000530637950396057 -5.6979 0.000242338765006074 -5.9136 0.000109617737517961 -5.4501 0.000643830762130798
-6.219 0.00890632554280949 -5.635 0.000344183211936093 -5.473 0.000471678178129828 -5.631 0.000299359650889852 -5.844 0.000150724389087194 -5.379 0.000643830762130806
-6.1479 0.0151970886144624 -5.5685 0.000530615785068136 -5.4083 0.00050115806426295 -5.5641 0.000484677530012142 -5.7744 8.22133031384694e-05 -5.3079 0.000831614734418948
-6.0768 0.0262495166977081 -5.502 0.000530615785068136 -5.3436 0.000854916697860314 -5.4972 0.000484677530012149 -5.7048 0.000260342126605157 -5.2368 0.00101939870670711
-6.0057 0.0404540328872185 -5.4355 0.000717048358200193 -5.2789 0.000707517267194743 -5.4303 0.00058446408030876 -5.6352 0.000219235475035919 -5.1657 0.00115353011548435
-5.9346 0.0626527810398533 -5.369 0.000788753194020212 -5.2142 0.000913876470126543 -5.3634 0.000741271516489168 -5.5656 0.000383662081312862 -5.0946 0.0010193987067071
-5.8635 0.0999278995390522 -5.3025 0.000960844799988245 -5.1495 0.000958096299326214 -5.2965 0.000940844617082393 -5.496 0.000328853212553878 -5.0235 0.000858441016174408
-5.7924 0.145250902564885 -5.236 0.00106123157013627 -5.0848 0.00109075578692524 -5.2296 0.000826802845314842 -5.4264 0.000630301990728266 -4.9524 0.00116694325636209
-5.7213 0.210237570117461 -5.1695 0.00106123157013629 -5.0201 0.000987576185459328 -5.1627 0.00114041771767563 -5.3568 0.00089064411733343 -4.8813 0.000912093579685297
-5.6502 0.285418224737109 -5.103 0.00116161834028431 -4.9554 0.00100231612852589 -5.0958 0.000983610281495242 -5.2872 0.00078102637981546 -4.8102 0.000979159284073922
-5.5791 0.375031418941195 -5.0365 0.00108991350446428 -4.8907 0.000781216982527539 -5.0289 0.00102637594590807 -5.2176 0.000835835248574439 -4.7391 0.000912093579685309
-5.508 0.484670432475714 -4.97 0.000989526734316253 -4.826 0.0009286164131931 -4.962 0.00114041771767563 -5.148 0.00108247515798986 -4.668 0.000777962170908048
-5.4369 0.5953556709987 -4.9035 0.00129068704476035 -4.7613 0.000736997153327857 -4.8951 0.000841058066785787 -5.0784 0.000808430814194949 -4.5969 0.000456046789842649
-5.3658 0.722029373447944 -4.837 0.000989526734316266 -4.6966 0.000781216982527528 -4.8282 0.000741271516489168 -5.0088 0.00102766628923087 -4.5258 0.000362154803698579
-5.2947 0.821420747351887 -4.7705 0.00124766414326832 -4.6319 0.000604337665728843 -4.7613 0.000769781959431049 -4.9392 0.00086323968295394 -4.4547 0.000295089099309953
-5.2236 0.911087594119468 -4.704 0.00123332317610432 -4.5672 0.000560117836529171 -4.6944 0.000855313288256721 -4.8696 0.000876941900143674 -4.3836 0.000241436535799049
-5.1525 0.991579852526696 -4.6375 0.0015058015522204 -4.5025 0.000427458348930163 -4.6275 0.000755526737960114 -4.8 0.000986559637661633 -4.3125 0.000187783972288149
-5.0814 1.03303987097976 -4.571 0.00196471250146853 -4.4378 0.000250579032131471 -4.5606 0.000527443194424978 -4.7304 0.00075362194543598 -4.2414 0.000134131408777251
-5.0103 1.0321009511183 -4.5045 0.00335578631637686 -4.3731 0.000265318975198029 -4.4937 0.000413401422657421 -4.6608 0.000685110859487245 -4.1703 5.36525635108998e-05
-4.9392 1.00442964148756 -4.438 0.00484724690143324 -4.3084 0.000117919544532457 -4.4268 0.00039914620118647 -4.5912 0.000506982036020562 -4.0992 0.0001073051270218
-4.8681 0.942380451787212 -4.3715 0.00794489580885814 -4.2437 0.000162139373732131 -4.3599 0.00021382832206418 -4.5216 0.000356257646933372 -4.0281 0.000107305127021801
-4.797 0.856201021647828 -4.305 0.0133084175281956 -4.179 7.36997153327857e-05 -4.293 0.000171062657651347 -4.452 0.000315150995364133 -3.957 0.000120718267899525
-4.7259 0.748734936935485 -4.2385 0.0198909214564731 -4.1143 0.000147399430665571 -4.2261 0.000242338765006074 -4.3824 0.000260342126605153 -3.8859 9.38919861440753e-05
-4.6548 0.63332827282354 -4.172 0.0292985959160595 -4.0496 0.000117919544532457 -4.1592 5.70208858837814e-05 -4.3128 0.000150724389087196 -3.8148 0.000187783972288151
-4.5837 0.5181630452474 -4.1055 0.0420333747576953 -3.9849 0.000132659487599015 -4.0923 4.27656644128361e-05 -4.2432 8.22133031384694e-05 -3.7437 0.000321915381065401
-4.5126 0.408993491643595 -4.039 0.0639893954857848 -3.9202 7.36997153327857e-05 -4.0254 2.85104429418911e-05 -4.1736 6.85110859487245e-05 -3.6726 0.000388981085454026
-4.4415 0.31241887732397 -3.9725 0.0891577928586114 -3.8555 0.000103179601465901 -3.9585 7.12761073547273e-05 -4.104 8.22133031384705e-05 -3.6015 0.000590178198619902
-4.3704 0.229391535290852 -3.906 0.119919167425399 -3.7908 0.000250579032131471 -3.8916 8.55313288256727e-05 -4.0344 6.8511085948725e-05 -3.5304 0.000388981085454024
-4.2993 0.167637434689809 -3.8395 0.16064751417117 -3.7261 0.000250579032131473 -3.8247 0.000128296993238508 -3.9648 0.000123319954707704 -3.4593 0.000576765057742177
-4.2282 0.111852181779348 -3.773 0.212791270779488 -3.6614 0.000383238519730486 -3.7578 0.000299359650889854 -3.8952 0.00013702217189745 -3.3882 0.000697483325641702
-4.1571 0.0731150309244788 -3.7065 0.276178345644384 -3.5967 0.000412718405863603 -3.6909 0.000285104429418909 -3.8256 0.000260342126605155 -3.3171 0.000684070184763977
-4.086 0.0472813215939811 -3.64 0.339364646968985 -3.532 0.0006190776087954 -3.624 0.000299359650889854 -3.756 0.000246639909415408 -3.246 0.000925506720563028
-4.0149 0.03024663267927 -3.5735 0.417336485439673 -3.4673 0.000501158064262943 -3.5571 0.000427656644128363 -3.6864 0.00041106651569235 -3.1749 0.000831614734418953
-3.9438 0.0183357635798501 -3.507 0.504429179026668 -3.4026 0.000633817551861961 -3.4902 0.000555953637366873 -3.6168 0.000369959864123115 -3.1038 0.000965746143196203
-3.8727 0.0103683578984814 -3.4405 0.587979653724154 -3.3379 0.000840176754793757 -3.4233 0.000541698415895927 -3.5472 0.00052068425321031 -3.0327 0.000912093579685297
-3.8016 0.00567375859127769 -3.374 0.677954881711114 -3.2732 0.00085491669786032 -3.3564 0.000855313288256727 -3.4776 0.000630301990728266 -2.9616 0.000697483325641702
-3.7305 0.00288382528871089 -3.3075 0.747781050832648 -3.2085 0.000840176754793757 -3.2895 0.000712761073547272 -3.408 0.0008221330313847 -2.8905 0.000979159284073928
-3.6594 0.00191807914551468 -3.241 0.809045662557272 -3.1438 0.00109075578692524 -3.2226 0.000855313288256727 -3.3384 0.0008221330313847 -2.8194 0.000684070184763977
-3.5883 0.00114011697460663 -3.1745 0.875931933410186 -3.0791 0.00104653595772556 -3.1557 0.000997865502966181 -3.2688 0.000739919728246225 -2.7483 0.000737722748274878
-3.5172 0.000871854157052128 -3.108 0.903696045839697 -3.0144 0.00132659487599014 -3.0888 0.00116892816061752 -3.1992 0.000781026379815465 -2.6772 0.000684070184763977
-3.4461 0.000724309607397152 -3.0415 0.922238916382754 -2.9497 0.00122341527452425 -3.0219 0.00105488638884996 -3.1296 0.000918048551712915 -2.6061 0.000576765057742177
-3.375 0.000777962170908053 -2.975 0.905144483523261 -2.885 0.00137081470518981 -2.955 0.000983610281495236 -3.06 0.00098655963766164 -2.535 0.000429220508087202
-3.3039 0.000751135889152603 -2.9085 0.878126101386278 -2.8203 0.00156243396505507 -2.8881 0.0009408446170824 -2.9904 0.000876941900143674 -2.4639 0.000308502240187676
-3.2328 0.000777962170908048 -2.842 0.819227749243715 -2.7556 0.00240261071984881 -2.8212 0.000727016295018218 -2.9208 0.00093175076890266 -2.3928 0.000429220508087199
-3.1617 0.000898680438807578 -2.7755 0.770482801853266 -2.6909 0.00290376878411178 -2.7543 0.000812547623843891 -2.8512 0.000890644117333425 -2.3217 0.000375567944576301
-3.0906 0.000871854157052128 -2.709 0.69298421529899 -2.6262 0.00409770417250288 -2.6874 0.0006272297447216 -2.7816 0.00065770642510776 -2.2506 0.000160957690532701
-3.0195 0.000965746143196203 -2.6425 0.610093425091048 -2.5615 0.00610233642955466 -2.6205 0.000527443194424982 -2.712 0.000863239682953929 -2.1795 0.000228023394921326
-2.9484 0.000737722748274878 -2.576 0.524793352399553 -2.4968 0.00946304344872975 -2.5536 0.000498932751483091 -2.6424 0.00063030199072827 -2.1084 8.04788452663503e-05
-2.8773 0.000791375311785773 -2.5095 0.442031630896088 -2.4321 0.0128532303540378 -2.4867 0.000427656644128363 -2.5728 0.00057549312196929 -2.0373 0.000241436535799049
-2.8062 0.000764549030030332 -2.443 0.361406713500059 -2.3674 0.0186018081499952 -2.4198 0.000313614872360798 -2.5032 0.000342555429743623 -1.9662 0.000174370831410427
-2.7351 0.000777962170908048 -2.3765 0.291365429871064 -2.3027 0.0265761173490025 -2.3529 0.000299359650889854 -2.4336 0.000287746560984647 -1.8951 0.000295089099309949
-2.664 0.000737722748274882 -2.31 0.225870232833061 -2.238 0.0386628706635796 -2.286 0.000213828322064183 -2.364 0.000219235475035919 -1.824 0.000335328521943128
-2.5929 0.000563351916864448 -2.2435 0.173998954600856 -2.1733 0.0510002030102881 -2.2191 0.000228083543535126 -2.2944 0.000219235475035919 -1.7529 0.000281675958432224
-2.5218 0.000429220508087204 -2.177 0.13156403276257 -2.1086 0.0692777324128186 -2.1522 0.000185317879122292 -2.2248 0.000219235475035921 -1.6818 0.000335328521943128
-2.4507 0.000362154803698574 -2.1105 0.0956972738853977 -2.0439 0.0923899631411802 -2.0853 0.00021382832206418 -2.1552 0.000219235475035919 -1.6107 0.000388981085454024
-2.3796 0.000268262817554499 -2.044 0.0689800520588585 -1.9792 0.122813205630554 -2.0184 5.70208858837814e-05 -2.0856 0.000150724389087194 -1.5396 0.000549938775986723
-2.3085 0.000187783972288152 -1.9775 0.0473538735755401 -1.9145 0.156154956847106 -1.9515 0.000142552214709455 -2.016 0.000178128823466686 -1.4685 0.000697483325641707
-2.2374 0.00013413140877725 -1.911 0.0317222193667761 -1.8498 0.195982283012946 -1.8846 0.00021382832206418 -1.9464 0.000164426606276939 -1.3974 0.000684070184763973
-2.1663 0.000241436535799052 -1.8445 0.022328885874354 -1.7851 0.245818030520973 -1.8177 0.000270849207947965 -1.8768 0.000109617737517959 -1.3263 0.000670657043886256
-2.0952 0.000187783972288149 -1.778 0.0144987178028079 -1.7204 0.298085868634985 -1.7508 0.000256593986477016 -1.8072 0.000219235475035921 -1.2552 0.000751135889152598
-2.0241 0.000134131408777251 -1.7115 0.00950806122973443 -1.6557 0.354775689668964 -1.6839 0.000327870093831748 -1.7376 0.000274044343794898 -1.1841 0.000858441016174408
-1.953 0.000228023394921324 -1.645 0.00592281943873351 -1.591 0.420397916201282 -1.617 0.00039914620118647 -1.668 0.000397364298502607 -1.113 0.000912093579685297
-1.8819 0.000147544549654976 -1.5785 0.003728651462641 -1.5263 0.482231977365483 -1.5501 0.000541698415895931 -1.5984 0.000397364298502602 -1.0419 0.000831614734418958
-1.8108 0.000281675958432224 -1.512 0.00243796441788066 -1.4616 0.552998444028024 -1.4832 0.000484677530012142 -1.5288 0.000465875384451327 -0.970800000000001 0.000737722748274873
-1.7397 0.000228023394921324 -1.4455 0.00173525702684444 -1.3969 0.616822397506217 -1.4163 0.000684250630605386 -1.4592 0.000589195339159038 -0.899700000000001 0.000737722748274873
-1.6686 0.000308502240187678 -1.379 0.00120464124177631 -1.3322 0.679408195766818 -1.3494 0.000555953637366869 -1.3896 0.000712515293866735 -0.828600000000001 0.000657243903008531
-1.5975 0.000402394226331749 -1.3125 0.00101820866864427 -1.2675 0.726973992042608 -1.2825 0.000926589395611448 -1.32 0.000685110859487245 -0.757500000000001 0.000684070184763973
-1.5264 0.000643830762130806 -1.246 0.000803094161184216 -1.2028 0.772151917541596 -1.2156 0.00109765205326281 -1.2504 0.00078102637981547 -0.686400000000001 0.000751135889152607
-1.4553 0.000523112494231274 -1.1795 0.000631002555216161 -1.1381 0.794836689921027 -1.1487 0.00118318338208846 -1.1808 0.000876941900143674 -0.615300000000001 0.000563351916864448
-1.3842 0.00054993877598673 -1.113 0.00100386770148026 -1.0734 0.815280990954342 -1.0818 0.00121169382503037 -1.1112 0.00072621751105648 -0.544200000000001 0.00046945993072038
-1.3131 0.000643830762130798 -1.0465 0.00081743512834822 -1.0087 0.817374062869804 -1.0149 0.00146828781150737 -1.0416 0.00075362194543598 -0.473100000000001 0.000429220508087199
-1.242 0.000751135889152598 -0.98 0.000889139964168239 -0.944 0.806510724829741 -0.948 0.00218104888505467 -0.972 0.000712515293866735 -0.402000000000001 0.000174370831410425
-1.1709 0.000804788452663508 -0.9135 0.000989526734316253 -0.8793 0.778180554255818 -0.8811 0.00326444571684649 -0.902399999999999 0.000863239682953929 -0.330900000000001 0.000375567944576304
-1.0998 0.000791375311785773 -0.847 0.000774412226856198 -0.8146 0.745472620591127 -0.8142 0.00411975900510326 -0.832799999999999 0.000794728597005215 -0.259800000000001 0.000429220508087199
-1.0287 0.000871854157052133 -0.780499999999999 0.000602320620888162 -0.749899999999999 0.688959678873947 -0.7473 0.00491805140747615 -0.763199999999999 0.000808430814194949 -0.188700000000001 0.000268262817554503
-0.957600000000001 0.000858441016174398 -0.714 0.000717048358200193 -0.685199999999999 0.636190682695681 -0.6804 0.0071988868428275 -0.693599999999999 0.000657706425107764 -0.117600000000001 0.000120718267899525
-0.886500000000001 0.000871854157052133 -0.6475 0.000645343522380165 -0.6205 0.572912107110943 -0.6135 0.0106771608817381 -0.624 0.000616599773538521 -0.0465000000000009 0.000228023394921327
-0.815400000000001 0.000670657043886248 -0.581 0.000487592883576125 -0.5558 0.508483815967022 -0.5466 0.0150250034303764 -0.554399999999999 0.000452173167261582 0.0245999999999986 0.000214610254043599
-0.744300000000001 0.000549938775986723 -0.514499999999999 0.00055929771939615 -0.491099999999999 0.437481510215416 -0.479699999999999 0.0209694307837609 -0.484799999999999 0.000534386470400058 0.095699999999999 0.000201197113165874
-0.6732 0.000617004480375356 -0.448 0.000458910949248123 -0.426399999999999 0.374070275143087 -0.4128 0.026614498486255 -0.4152 0.000397364298502602 0.166799999999999 0.000281675958432228
-0.602100000000001 0.000563351916864448 -0.3815 0.00027247837611607 -0.361699999999999 0.314579864926467 -0.345899999999999 0.0385318636359658 -0.345599999999999 0.000191831040656429 0.237899999999999 0.000254849676676774
-0.531000000000001 0.000442633648964929 -0.315 0.000301160310444077 -0.297 0.259555657459005 -0.279 0.0504634840071466 -0.275999999999999 0.000315150995364137 0.308999999999999 0.00046945993072038
-0.459900000000001 0.000456046789842649 -0.248499999999999 0.000315501277608085 -0.2323 0.209336671431245 -0.2121 0.067013796134915 -0.206399999999999 0.000246639909415408 0.380099999999999 0.000415807367209474
-0.388800000000001 0.000348741662820853 -0.181999999999999 0.000344183211936093 -0.167599999999999 0.167652112439021 -0.1452 0.0862868555636322 -0.136799999999999 0.000246639909415408 0.451199999999999 0.000442633648964929
-0.317700000000001 0.000348741662820849 -0.1155 0.000186432573132048 -0.102899999999999 0.132467868339151 -0.0782999999999996 0.112245613862225 -0.0671999999999988 0.000232937692225666 0.522299999999999 0.000603591339497623
-0.246600000000001 0.000362154803698579 -0.0489999999999995 0.000329842244772084 -0.0381999999999998 0.101160229265782 -0.0114000000000001 0.141810943192964 0.00240000000000062 0.000260342126605153 0.593399999999999 0.000630417621253081
-0.175500000000001 0.000254849676676774 0.017500000000001 0.000129068704476035 0.0265000000000004 0.0754095487285063 0.0555000000000003 0.174270082482309 0.072000000000001 0.000274044343794898 0.664499999999999 0.000657243903008523
-0.104400000000001 0.000174370831410425 0.0840000000000005 0.000315501277608085 0.0912000000000006 0.0573383785289073 0.1224 0.217791273633103 0.141600000000001 0.000232937692225666 0.735599999999999 0.000643830762130798
-0.0333000000000006 0.000281675958432228 0.1505 0.000215114507460055 0.155900000000001 0.0405790632622318 0.1893 0.25816206083882 0.211200000000001 0.000383662081312857 0.806699999999999 0.000576765057742181
0.0377999999999989 0.000241436535799049 0.217000000000001 0.000344183211936088 0.220600000000001 0.0292882668732494 0.256200000000001 0.304933442484996 0.280800000000001 0.000452173167261588 0.877799999999999 0.000684070184763973
0.108899999999999 0.000214610254043602 0.283500000000001 0.000387206113428104 0.2853 0.0202232018873164 0.3231 0.356907979968059 0.3504 0.000438470950071837 0.948899999999999 0.000737722748274882
0.179999999999999 0.000241436535799049 0.350000000000001 0.000473251916412127 0.350000000000001 0.0135607476212326 0.390000000000001 0.413045042120647 0.420000000000001 0.000767324162625715 1.02 0.000724309607397148
0.251099999999999 0.000362154803698579 0.4165 0.00058797965372415 0.414700000000001 0.00974310236699427 0.4569 0.47589631358604 0.489600000000001 0.000671408642297509 1.0911 0.000737722748274882
0.322199999999999 0.000308502240187674 0.483000000000001 0.000473251916412121 0.479400000000001 0.00667719420915048 0.5238 0.522225783366619 0.559200000000001 0.00069881307667699 1.1622 0.000818201593541223
0.393299999999999 0.000321915381065403 0.549500000000001 0.000544956752232146 0.5441 0.00489366109809697 0.5907 0.576367114513263 0.628800000000001 0.00102766628923087 1.2333 0.000657243903008531
0.464399999999999 0.000388981085454024 0.616000000000001 0.000645343522380173 0.6088 0.00321330758850946 0.6576 0.631777160370836 0.698400000000001 0.00102766628923088 1.3044 0.000603591339497623
0.535499999999999 0.000603591339497623 0.6825 0.000688366423872176 0.673500000000001 0.00259422997971406 0.7245 0.667643297591726 0.768000000000001 0.00119209289550781 1.3755 0.000657243903008523
0.606599999999999 0.000737722748274882 0.749000000000001 0.000659684489544168 0.738200000000001 0.00168035350958751 0.7914 0.698577128183677 0.837600000000001 0.00187720375499505 1.4466 0.00054993877598673
0.677699999999999 0.000509699353353549 0.815500000000001 0.00063100255521617 0.802900000000001 0.00117919544532459 0.858300000000001 0.722682707691055 0.907200000000001 0.00242529244258488 1.5177 0.000429220508087199
0.748799999999999 0.000737722748274882 0.882000000000001 0.000860458029840231 0.8676 0.00120867533145769 0.9252 0.736310699417269 0.976800000000001 0.00304189221612337 1.5888 0.000509699353353555
0.819899999999999 0.000697483325641698 0.9485 0.000702707391036179 0.932300000000001 0.0009286164131931 0.992100000000001 0.740744073294743 1.0464 0.00427509176320047 1.6599 0.000348741662820849
0.890999999999999 0.000590178198619906 1.015 0.000803094161184205 0.997000000000001 0.000751737096394414 1.059 0.733659228223674 1.116 0.00560420683060567 1.731 0.000335328521943128
0.962099999999999 0.000818201593541223 1.0815 0.000874798997004235 1.0617 0.000781216982527528 1.1259 0.706274947777997 1.1856 0.00838575692012388 1.8021 0.000415807367209474
1.0332 0.000804788452663498 1.148 0.00055929771939615 1.1264 0.000766477039460982 1.1928 0.673929850260413 1.2552 0.0103040673266883 1.8732 0.000308502240187674
1.1043 0.000965746143196209 1.2145 0.000631002555216161 1.1911 0.000663297437995071 1.2597 0.634328845014135 1.3248 0.0143599236148527 1.9443 0.000295089099309953
1.1754 0.000858441016174408 1.281 0.00058797965372415 1.2558 0.0007222572102613 1.3266 0.591705732816 1.3944 0.0205670280018071 2.0154 0.000295089099309953
1.2465 0.000617004480375341 1.3475 0.000674025456708181 1.3205 0.000589597722662286 1.3935 0.534499529053103 1.464 0.0269933678637978 2.0865 0.000348741662820845
1.3176 0.000657243903008531 1.414 0.000688366423872185 1.3852 0.000471678178129835 1.4604 0.482738819892093 1.5336 0.0344336717978294 2.1576 0.000482873071598105
1.3887 0.00054993877598673 1.4805 0.000444569982084114 1.4499 0.000560117836529171 1.5273 0.430137052664305 1.6032 0.0477111202546912 2.2287 0.000335328521943128
1.4598 0.000509699353353555 1.547 0.000487592883576125 1.5146 0.000589597722662286 1.5942 0.374698496363804 1.6728 0.0606597154990015 2.2998 0.000442633648964929
1.5309 0.000375567944576294 1.6135 0.00044456998208412 1.5793 0.000486418121196386 1.6611 0.320300571230671 1.7424 0.0806923570304088 2.3709 0.000496286212475817
1.602 0.000402394226331754 1.68 0.000329842244772089 1.644 0.000294798861331143 1.728 0.274099398443337 1.812 0.100423549783639 2.442 0.000697483325641707
1.6731 0.000348741662820853 1.7465 0.0003728651462641 1.7087 0.000339018690530819 1.7949 0.224020805415912 1.8816 0.126964744480178 2.5131 0.00103281184758484
1.7442 0.00033532852194312 1.813 0.000358524179100087 1.7734 0.000324278747464257 1.8618 0.182780449700461 1.9512 0.153368917004817 2.5842 0.00131448780601703
1.8153 0.000375567944576304 1.8795 0.000344183211936093 1.8381 0.000235839089064917 1.9287 0.150706201390834 2.0208 0.190145667942088 2.6553 0.00148885863742749
1.8864 0.000295089099309953 1.946 0.000243796441788066 1.9028 0.000383238519730486 1.9956 0.11821855165855 2.0904 0.227086845485645 2.7264 0.0023472996536019
1.9575 0.000241436535799052 2.0125 0.000286819343280069 1.9675 0.000442198291996714 2.0625 0.0938278677217648 2.16 0.263205889997813 2.7975 0.00325939323328721
2.0286 0.000321915381065395 2.079 0.000315501277608085 2.0322 0.000280058918264586 2.1294 0.0711478103614883 2.2296 0.30919053088659 2.8686 0.00393005027717337
2.0997 0.000228023394921327 2.1455 0.000143409671640039 2.0969 0.000250579032131471 2.1963 0.0544549460190113 2.2992 0.357531953132018 2.9397 0.00481531757510332
2.1708 0.000308502240187678 2.212 0.000301160310444081 2.1616 0.000339018690530814 2.2632 0.0421384346681145 2.3688 0.404694984699121 3.0108 0.00716261722870522
2.2419 0.000268262817554496 2.2785 0.000329842244772089 2.2263 0.000471678178129828 2.3301 0.0283108698412975 2.4384 0.449336808303299 3.0819 0.00891973868368699
2.313 0.000415807367209479 2.345 0.000401547080592097 2.291 0.0004127184058636 2.397 0.0213115560990639 2.508 0.494896680459213 3.153 0.0127961363973498
2.3841 0.000509699353353555 2.4115 0.000430229014920116 2.3557 0.000442198291996714 2.4639 0.0158660614971622 2.5776 0.541607538859054 3.2241 0.0163237924481915
2.4552 0.000442633648964929 2.478 0.00055929771939615 2.4204 0.000368498576663939 2.5308 0.010434822116732 2.6472 0.576438574955371 3.2952 0.0217561145036702
2.5263 0.000456046789842643 2.5445 0.000559297719396135 2.4851 0.000589597722662286 2.5977 0.00849611199668343 2.7168 0.618202932949729 3.3663 0.028610229492187
2.5974 0.000643830762130806 2.611 0.000702707391036189 2.5498 0.000604337665728843 2.6646 0.00540272893748843 2.7864 0.642647688416234 3.4374 0.0390993056585688
2.6685 0.000617004480375356 2.6775 0.000731389325364197 2.6145 0.000574857779595728 2.7315 0.00397720679039375 2.856 0.659241073432999 3.5085 0.0480458706240114
2.7396 0.000456046789842643 2.744 0.000602320620888162 2.6792 0.0006190776087954 2.7984 0.0029223204015438 2.9256 0.67188821989915 3.5796 0.0614724246426127
2.8107 0.000858441016174408 2.8105 0.00063100255521617 2.7439 0.000692777324128186 2.8653 0.00208126233475802 2.9952 0.668503772253283 3.6507 0.0782925033032816
2.8818 0.000871854157052133 2.877 0.00070270739103617 2.8086 0.000589597722662286 2.9322 0.00161084002621683 3.0648 0.663762805105614 3.7218 0.0968294639962977
2.9529 0.000777962170908058 2.9435 0.000702707391036189 2.8733 0.000692777324128186 2.9991 0.00158232958327498 3.1344 0.645223705247906 3.7929 0.11839779452768
3.024 0.000818201593541212 3.01 0.000616661588052166 2.938 0.000840176754793757 3.066 0.00109765205326279 3.204 0.61705194670579 3.864 0.1434937811099
3.0951 0.00052311249423128 3.0765 0.000616661588052149 3.0027 0.000707517267194762 3.1329 0.000727016295018213 3.2736 0.587825117440064 3.9351 0.171178503881528
3.1662 0.00054993877598673 3.143 0.00081743512834822 3.0674 0.000736997153327857 3.1998 0.000741271516489158 3.3432 0.547335065644353 4.0062 0.206119735868002
3.2373 0.000670657043886256 3.2095 0.000688366423872185 3.1321 0.0006190776087954 3.2667 0.000698505852076341 3.4128 0.49989798973347 4.0773 0.239008757300184
3.3084 0.000603591339497616 3.276 0.000415888047756112 3.1968 0.000574857779595728 3.3336 0.000555953637366869 3.4824 0.45744852087964 4.1484 0.274955974852481
3.3795 0.000536525635109005 3.3425 0.000530615785068143 3.2615 0.000663297437995071 3.4005 0.000684250630605377 3.552 0.41223120415347 4.2195 0.311466544321655
3.4506 0.000576765057742181 3.409 0.000516274817904125 3.3262 0.000501158064262943 3.4674 0.000484677530012142 3.6216 0.359395454669824 4.2906 0.355488472682349
3.5217 0.000576765057742166 3.4755 0.000688366423872185 3.3909 0.0006190776087954 3.5343 0.000541698415895938 3.6912 0.31442477785308 4.3617 0.397860584715073
3.5928 0.000402394226331754 3.542 0.000387206113428104 3.4556 0.000589597722662286 3.6012 0.000342125315302689 3.7608 0.271180580402238 4.4328 0.440527785847126
3.6639 0.000402394226331754 3.6085 0.000559297719396135 3.5203 0.000427458348930157 3.6681 0.00039914620118647 3.8304 0.230443888697133 4.5039 0.478795476771276
3.735 0.000536525635109005 3.675 0.000415888047756112 3.585 0.000368498576663939 3.735 0.000285104429418907 3.9 0.194146715361498 4.575 0.508062950166473
3.8061 0.000268262817554496 3.7415 0.000387206113428104 3.6497 0.000324278747464257 3.8019 0.000370635758244579 3.9696 0.160877732024793 4.6461 0.543540707788042
3.8772 0.000228023394921327 3.808 0.00044456998208412 3.7144 0.0004127184058636 3.8688 0.000327870093831752 4.0392 0.129157099230537 4.7172 0.573223988550461
3.9483 0.000268262817554503 3.8745 0.000430229014920116 3.7791 0.000383238519730486 3.9357 0.000384890979715525 4.1088 0.106274396523663 4.7883 0.595986088619961
4.0194 0.00033532852194312 3.941 0.000387206113428094 3.8438 0.0004127184058636 4.0026 0.000327870093831743 4.1784 0.080733463681976 4.8594 0.602451222523009
4.0905 0.000214610254043602 4.0075 0.00044456998208412 3.9085 0.000383238519730486 4.0695 0.00021382832206418 4.248 0.0649485094793917 4.9305 0.616065560513915
4.1616 0.000375567944576304 4.074 0.000272478376116073 3.9732 0.000368498576663929 4.1364 0.000356380536773643 4.3176 0.0498760705706721 5.0016 0.615596100583195
4.2327 0.000509699353353555 4.1405 0.000344183211936083 4.0379 0.000383238519730486 4.2033 0.000470422308541197 4.3872 0.0374618617967621 5.0727 0.60966749231524
4.3038 0.000523112494231267 4.207 0.000315501277608085 4.1026 0.000250579032131471 4.2702 0.000456167087070251 4.4568 0.0282950784968236 5.1438 0.589118560490551
4.3749 0.000429220508087204 4.2735 0.00055929771939615 4.1673 0.000339018690530824 4.3371 0.000342125315302689 4.5264 0.0214028632503818 5.2149 0.573277641113972
4.446 0.000509699353353555 4.34 0.000272478376116073 4.232 0.000456938235063271 4.404 0.000441911865599306 4.596 0.0164289584105039 5.286 0.545740462892002
4.5171 0.000509699353353542 4.4065 0.000358524179100096 4.2967 0.000442198291996714 4.4709 0.000427656644128372 4.6656 0.0110987959236935 5.3571 0.513548924785449
4.5882 0.000362154803698579 4.473 0.000602320620888146 4.3614 0.000368498576663929 4.5378 0.000570208858837814 4.7352 0.00834465026855476 5.4282 0.473376567856675
4.6593 0.000576765057742181 4.5395 0.000516274817904139 4.4261 0.000530637950396057 4.6047 0.000570208858837814 4.8048 0.00634412655885181 5.4993 0.435014984946381
4.7304 0.000657243903008531 4.606 0.00044456998208412 4.4908 0.000574857779595728 4.6716 0.000541698415895923 4.8744 0.00423398511163123 5.5704 0.39681435972662
4.8015 0.00067065704388624 4.6725 0.000444569982084108 4.5555 0.000442198291996714 4.7385 0.000627229744721612 4.944 0.0030692966505029 5.6415 0.354790989356699
4.8726 0.000590178198619906 4.739 0.000587979653724158 4.6202 0.000383238519730486 4.8054 0.000570208858837814 5.0136 0.00216495031597972 5.7126 0.312995642381716
4.9437 0.00054993877598673 4.8055 0.000573638686560154 4.6849 0.000633817551861957 4.8723 0.000727016295018213 5.0832 0.00182239488623605 5.7837 0.277249621942578
5.0148 0.000563351916864441 4.872 0.000731389325364197 4.7496 0.000560117836529171 4.9392 0.000627229744721596 5.1528 0.0016716704971489 5.8548 0.236621218223943
5.0859 0.000697483325641707 4.9385 0.000774412226856208 4.8143 0.000604337665728859 5.0061 0.000784037180902015 5.2224 0.000931750768902666 5.9259 0.201666573096597
5.157 0.000603591339497631 5.005 0.000487592883576118 4.879 0.000751737096394414 5.073 0.000684250630605377 5.292 0.000849537465764173 5.997 0.170561499401153
5.2281 0.000563351916864455 5.0715 0.00055929771939615 4.9437 0.000574857779595728 5.1399 0.000598719301779705 5.3616 0.000685110859487254 6.0681 0.142407316698808
5.2992 0.000536525635108992 5.138 0.000717048358200193 5.0084 0.000501158064262943 5.2068 0.00061297452325065 5.4312 0.000506982036020568 6.1392 0.116654086213573
5.3703 0.000536525635109005 5.2045 0.000473251916412115 5.0731 0.000663297437995071 5.2737 0.000627229744721596 5.5008 0.000438470950071831 6.2103 0.0964941354743546
5.4414 0.000362154803698579 5.271 0.000731389325364197 5.1378 0.000678037381061628 5.3406 0.000541698415895938 5.5704 0.000424768732882098 6.2814 0.0751404151970162
5.5125 0.000482873071598093 5.3375 0.000573638686560154 5.2025 0.000560117836529171 5.4075 0.000598719301779705 5.64 0.000342555429743627 6.3525 0.0611639224024251
5.5836 0.000321915381065403 5.404 0.000458910949248123 5.2672 0.0006190776087954 5.4744 0.000327870093831743 5.7096 0.000342555429743618 6.4236 0.0472276690304702
5.6547 0.000388981085454029 5.4705 0.000430229014920116 5.3319 0.000604337665728843 5.5413 0.000413401422657415 5.7792 0.000315150995364137 6.4947 0.0375970338802635
5.7258 0.000268262817554503 5.537 0.000573638686560139 5.3966 0.000486418121196399 5.6082 0.000484677530012155 5.8488 0.000150724389087196 6.5658 0.0287711871827204
5.7969 0.000295089099309945 5.6035 0.000501933850740135 5.4613 0.000353758633597371 5.6751 0.000356380536773634 5.9184 0.000150724389087192 6.6369 0.0214744385452374
5.868 0.000254849676676777 5.67 0.000358524179100096 5.526 0.000560117836529171 5.742 0.000313614872360798 5.988 0.000219235475035921 6.708 0.0152775674597289
5.9391 0.000147544549654976 5.7365 0.000315501277608076 5.5907 0.000383238519730486 5.8089 0.000285104429418907 6.0576 0.000123319954707706 6.7791 0.0119511085220531
6.0102 0.000134131408777251 5.803 0.000215114507460058 5.6554 0.000294798861331143 5.8758 0.00018531787912229 6.1272 0.000191831040656426 6.8502 0.00849051817560001
6.0813 8.04788452663488e-05 5.8695 0.000157750638804042 5.7201 0.000383238519730486 5.9427 0.00019957310059324 6.1968 0.000150724389087196 6.9213 0.00646513390306335
6.1524 0.000147544549654976 5.936 0.000200773540296054 5.7848 0.000250579032131471 6.0096 0.000171062657651344 6.2664 8.22133031384705e-05 6.9924 0.00449340219403792
6.2235 0.000147544549654976 6.0025 0.000143409671640039 5.8495 0.000265318975198029 6.0765 0.000171062657651344 6.336 5.48088687589789e-05 7.0635 0.00351424290996398
6.2946 0.000107305127021798 6.069 0.000100386770148024 5.9142 0.000265318975198029 6.1434 8.55313288256721e-05 6.4056 4.11066515692352e-05 7.1346 0.00237412593535729
6.3657 9.38919861440759e-05 6.1355 0.000114727737312031 5.9789 0.000191619259865248 6.2103 8.55313288256744e-05 6.4752 5.48088687589803e-05 7.2057 0.00154251120093839
6.4368 5.36525635109005e-05 6.202 8.60458029840231e-05 6.0436 0.000132659487599014 6.2772 7.12761073547268e-05 6.5448 2.74044343794895e-05 7.2768 0.000952333002318484
6.5079 8.04788452663508e-05 6.2685 4.30229014920104e-05 6.1083 5.89597722662286e-05 6.3441 2.85104429418907e-05 6.6144 2.74044343794902e-05 7.3479 0.00052311249423128
6.579 2.68262817554496e-05 6.335 5.73638686560154e-05 6.173 4.42198291996714e-05 6.411 4.27656644128361e-05 6.684 0 7.419 0.000576765057742166
6.6501 1.34131408777251e-05 6.4015 0.000114727737312031 6.2377 8.84396583993428e-05 6.4779 2.85104429418915e-05 6.7536 2.74044343794895e-05 7.4901 0.000375567944576304
6.7212 2.68262817554503e-05 6.468 4.30229014920116e-05 6.3024 8.84396583993428e-05 6.5448 8.55313288256721e-05 6.8232 0 7.5612 0.000308502240187678
6.7923 1.34131408777248e-05 6.5345 1.43409671640039e-05 6.3671 4.42198291996714e-05 6.6117 1.42552214709454e-05 6.8928 0 7.6323 0.000107305127021798
6.8634 0 6.601 2.86819343280069e-05 6.4318 2.94798861331143e-05 6.6786 0 6.9624 0 7.7034 5.36525635109005e-05
6.9345 0 6.6675 1.43409671640039e-05 6.4965 2.94798861331143e-05 6.7455 0 7.032 0 7.7745 5.36525635109005e-05
7.0056 1.34131408777251e-05 6.734 1.43409671640039e-05 6.5612 0 6.8124 2.85104429418915e-05 7.1016 0 7.8456 1.34131408777251e-05
7.0767 0 6.8005 0 6.6259 1.47399430665571e-05 6.8793 1.42552214709454e-05 7.1712 0 7.9167 1.34131408777248e-05
7.1478 0 6.867 5.73638686560154e-05 6.6906 1.47399430665571e-05 6.9462 1.42552214709454e-05 7.2408 0 7.9878 1.34131408777253e-05
7.2189 1.34131408777251e-05 6.9335 1.43409671640039e-05 6.7553 2.94798861331143e-05 7.0131 1.42552214709454e-05 7.3104 1.37022171897451e-05 8.0589 1.34131408777248e-05

